Lossy Compression with Gaussian Diffusion

We consider a novel lossy compression approach based on unconditional diffusion generative models, which we call DiffC. Unlike modern compression schemes which rely on transform coding and quantization to restrict the transmitted information, DiffC relies on the efficient communication of pixels corrupted by Gaussian noise. We implement a proof of concept and find that it works surprisingly well despite the lack of an encoder transform, outperforming the state-of-the-art generative compression method HiFiC on ImageNet 64x64. DiffC only uses a single model to encode and denoise corrupted pixels at arbitrary bitrates. The approach further provides support for progressive coding, that is, decoding from partial bit streams. We perform a rate-distortion analysis to gain a deeper understanding of its performance, providing analytical results for multivariate Gaussian data as well as theoretic bounds for general distributions. Furthermore, we prove that a flow-based reconstruction achieves a 3 dB gain over ancestral sampling at high bitrates.

==> figures/data/BPG.csv <==
model,dataset,FID/64,MSE,PSNR,bpp,bits
BPG_bpg29,imagenet64,7.6453857421875,54.907222747802734,31.55622100830078,2.176692222481343,8915.731343283582
BPG_bpg32,imagenet64,11.167081832885742,75.58841705322266,29.950437545776367,1.6471694263059702,6746.805970149254
BPG_bpg35,imagenet64,17.185861587524414,104.51132202148438,28.33490562438965,1.2236328125,5012.0
BPG_bpg38,imagenet64,28.199092864990234,156.3511962890625,26.611560821533203,0.936465135261194,3835.7611940298507
BPG_bpg41,imagenet64,45.02373123168945,230.3953094482422,24.80159568786621,0.6149064249067164,2518.6567164179105
BPG_bpg44,imagenet64,63.84668731689453,324.2341003417969,23.445430755615234,0.41462365904850745,1698.2985074626865
BPG_bpg47,imagenet64,82.49732208251953,471.80181884765625,21.746902465820312,0.277372901119403,1136.1194029850747
BPG_bpg51,imagenet64,109.0579833984375,747.7701416015625,19.911884307861328,0.16811450559701493,688.5970149253732


==> figures/data/DiffCA.csv <==
model,dataset,FID/64,MSE,PSNR,bpp,bits
Diffusion (Anc)_s0,imagenet64,0.00013831052638124675,0.003045622957870364,73.40398406982422,10.093600264236109,41343.3866823111
Diffusion (Anc)_s750,imagenet64,0.23422200977802277,17.768835067749023,36.09550857543945,2.1897963218724548,8969.405734389575
Diffusion (Anc)_s800,imagenet64,0.45416584610939026,37.26191329956055,32.70065689086914,1.5690776417726902,6426.942020700939
Diffusion (Anc)_s825,imagenet64,0.7220872640609741,57.93671798706055,30.92325210571289,1.1396774415538382,4668.118800604521
Diffusion (Anc)_s850,imagenet64,1.3358224630355835,107.67271423339844,28.472116470336914,0.877829807629781,3595.590892051583
Diffusion (Anc)_s875,imagenet64,3.0015029907226562,183.59490966796875,26.123638153076172,0.5857254558089954,2399.131466993645
Diffusion (Anc)_s900,imagenet64,7.672028064727783,365.27655029296875,22.97259521484375,0.33222734946201543,1360.8032233964152
Diffusion (Anc)_s910,imagenet64,10.977546691894531,486.55352783203125,21.841672897338867,0.2586073954174152,1059.2558916297326
Diffusion (Anc)_s925,imagenet64,17.650480270385742,754.2078247070312,19.889314651489258,0.15151685830066675,620.613051599531
Diffusion (Anc)_s950,imagenet64,27.964359283447266,1609.45361328125,16.6207275390625,0.05453828335250622,223.38880861186547
Diffusion (Anc)_s965,imagenet64,29.996761322021484,2401.03857421875,14.665813446044922,0.02361021597987847,96.70744465358221
Diffusion (Anc)_s980,imagenet64,31.39891815185547,3684.308349609375,12.799108505249023,0.008634264436689442,35.365947132679956


==> figures/data/DiffCF.csv <==
model,dataset,FID/64,MSE,PSNR,bpp,bits
Diffusion_s0,imagenet64,0.00013831048272550106,0.0030654047150164843,73.35890197753906,10.271264403613646,42071.098997201494
Diffusion_s750,imagenet64,0.15275150537490845,10.204835891723633,38.40306854248047,2.223829859673087,9108.807105220965
Diffusion_s800,imagenet64,0.2915707230567932,21.26017189025879,35.28575897216797,1.5568631234676091,6376.911353723327
Diffusion_s825,imagenet64,0.45194119215011597,33.668521881103516,33.254940032958984,1.2152185728356464,4977.535274334808
Diffusion_s850,imagenet64,0.8074571490287781,58.024532318115234,30.820955276489258,0.8948480805604538,3665.297737975619
Diffusion_s875,imagenet64,1.7910212278366089,112.38514709472656,28.1256103515625,0.5832935132419885,2389.170230239185
Diffusion_s900,imagenet64,4.971740245819092,226.40245056152344,25.020959854125977,0.33238003693465423,1361.4286312843437
Diffusion_s910,imagenet64,7.636594772338867,316.03369140625,23.675567626953125,0.2517772654432859,1031.279679255699
Diffusion_s925,imagenet64,13.733671188354492,500.1998596191406,21.57264518737793,0.1545072709585526,632.8617818462315
Diffusion_s950,imagenet64,26.27227020263672,1152.5460205078125,17.932537078857422,0.05347204318186685,219.02148887292662
Diffusion_s965,imagenet64,29.487585067749023,1768.7760009765625,15.901530265808105,0.02361329486941762,96.72005578513458
Diffusion_s980,imagenet64,31.91435432434082,2958.88232421875,13.689277648925781,0.008623528062303397,35.321970943194714


==> figures/data/G.txt <==
t sigma G
600 0.016193 1892.906
700 0.027658 792.028
750 0.040281 415.141
800 0.066917 167.870
810 0.075698 134.200
825 0.092609 92.743
835 0.107213 70.720
850 0.136303 45.254
860 0.162275 32.636
875 0.215583 19.084
890 0.293841 10.575
900 0.365056 6.979
910 0.454543 4.574
925 0.620025 2.509
950 0.881251 1.270
965 0.959788 1.078
980 0.989330 1.019
1000 0.998697 1.002

==> figures/data/HiFiC.csv <==
model,dataset,FID/64,MSE,PSNR,bpp,bits
HiFiC_1,imagenet64,36.375587463378906,580.667236328125,21.183109283447266,0.2723370452425373,1115.4925373134329
HiFiC_2,imagenet64,28.92877769470215,497.2550354003906,22.120656967163086,0.35744373833955223,1464.089552238806
HiFiC_3,imagenet64,15.000140190124512,288.3989562988281,24.454118728637695,0.5850483908582089,2396.3582089552237
HiFiC_4,imagenet64,8.722549438476562,176.52566528320312,26.37851905822754,0.8677559468283582,3554.3283582089553
HiFiC_5,imagenet64,4.237542152404785,94.59636688232422,28.913414001464844,1.2948417094216418,5303.671641791045


==> figures/data/HiFiC_MSE.csv <==
model,dataset,FID/64,MSE,PSNR,bpp,bits
HiFiC_MSE_1,imagenet64,79.45943450927734,447.3006286621094,22.450429916381836,0.28902606110074625,1183.8507462686566
HiFiC_MSE_2,imagenet64,81.45220184326172,439.47869873046875,22.560701370239258,0.3023262593283582,1238.3283582089553


==> figures/data/HiFiC_pretrained.csv <==
model,dataset,FID/64,MSE,PSNR,bpp,bits
HiFiC (from pretrained)_6,imagenet64,28.84293556213379,486.4237976074219,21.766170501708984,0.30553288246268656,1251.4626865671642
HiFiC (from pretrained)_7,imagenet64,19.677473068237305,349.20684814453125,23.276174545288086,0.4212774020522388,1725.55223880597
HiFiC (from pretrained)_8,imagenet64,11.70145320892334,231.2020263671875,25.092424392700195,0.6485468166977612,2656.4477611940297
HiFiC (from pretrained)_9,imagenet64,6.407826900482178,130.78848266601562,27.364137649536133,0.9553477728544776,3913.10447761194
HiFiC (from pretrained)_10,imagenet64,3.5862793922424316,84.74964904785156,29.331838607788086,1.2863077192164178,5268.7164179104475


==> figures/data/gaussian256/diffca.txt <==
bits bpd snr error
0.0 0.00000 0.0000 8650.0356435
0.0 0.00000 0.0000 8650.0338950
0.0 0.00000 0.0000 8650.0263178
0.0 0.00000 0.0000 8650.0059177
0.0 0.00000 0.0000 8649.9629037
0.0 0.00000 0.0001 8649.8846877
0.0 0.00000 0.0001 8649.7558881
0.0 0.00000 0.0002 8649.5583328
0.0 0.00000 0.0004 8649.2710643
0.0 0.00000 0.0006 8648.8703505
0.0 0.00000 0.0009 8648.3296966
0.0 0.00000 0.0012 8647.6198631
0.0 0.00001 0.0017 8646.7088912
0.0 0.00001 0.0022 8645.5621345
0.0 0.00001 0.0030 8644.1422995
0.0 0.00001 0.0038 8642.4094976
0.0 0.00002 0.0049 8640.3213080
0.0 0.00002 0.0061 8637.8328548
0.0 0.00003 0.0076 8634.8968989
0.0 0.00003 0.0093 8631.4639467
0.0 0.00004 0.0113 8627.4823773
0.0 0.00005 0.0136 8622.8985900
0.0 0.00005 0.0163 8617.6571732
0.0 0.00006 0.0193 8611.7010954
0.0 0.00008 0.0227 8604.9719221
0.0 0.00009 0.0265 8597.4100557
0.0 0.00010 0.0308 8588.9550021
0.0 0.00012 0.0355 8579.5456635
0.0 0.00014 0.0408 8569.1206577
0.0 0.00016 0.0466 8557.6186610
0.0 0.00018 0.0531 8544.9787779
0.1 0.00020 0.0601 8531.1409328
0.1 0.00023 0.0678 8516.0462824
0.1 0.00026 0.0762 8499.6376477
0.1 0.00029 0.0853 8481.8599584
0.1 0.00032 0.0951 8462.6607106
0.1 0.00036 0.1057 8441.9904304
0.1 0.00040 0.1172 8419.8031366
0.1 0.00045 0.1294 8396.0568012
0.1 0.00049 0.1426 8370.7137977
0.1 0.00054 0.1566 8343.7413327
0.2 0.00060 0.1715 8315.1118525
0.2 0.00065 0.1874 8284.8034197
0.2 0.00071 0.2042 8252.8000512
0.2 0.00078 0.2219 8219.0920121
0.2 0.00085 0.2407 8183.6760586
0.2 0.00092 0.2604 8146.5556254
0.3 0.00100 0.2812 8107.7409506
0.3 0.00109 0.3029 8067.2491372
0.3 0.00117 0.3257 8025.1041457
0.3 0.00127 0.3494 7981.3367167
0.3 0.00137 0.3742 7935.9842244
0.4 0.00147 0.3999 7889.0904598
0.4 0.00158 0.4266 7840.7053481
0.4 0.00169 0.4543 7790.8846015
0.5 0.00181 0.4829 7739.6893145
0.5 0.00194 0.5125 7687.1855051
0.5 0.00207 0.5430 7633.4436117
0.6 0.00221 0.5743 7578.5379502
0.6 0.00235 0.6065 7522.5461436
0.6 0.00250 0.6396 7465.5485283
0.7 0.00266 0.6734 7407.6275502
0.7 0.00282 0.7080 7348.8671569
0.8 0.00299 0.7433 7289.3521955
0.8 0.00317 0.7793 7229.1678253
0.9 0.00335 0.8160 7168.3989506
0.9 0.00354 0.8532 7107.1296832
1.0 0.00373 0.8911 7045.4428383
1.0 0.00394 0.9295 6983.4194704
1.1 0.00415 0.9684 6921.1384526
1.1 0.00437 1.0078 6858.6761012
1.2 0.00459 1.0476 6796.1058501
1.2 0.00483 1.0878 6733.4979730
1.3 0.00507 1.1283 6670.9193549
1.4 0.00531 1.1692 6608.4333128
1.4 0.00557 1.2104 6546.0994619
1.5 0.00583 1.2518 6483.9736263
1.6 0.00610 1.2934 6422.1077922
1.6 0.00638 1.3352 6360.5500986
1.7 0.00667 1.3772 6299.3448632
1.8 0.00697 1.4194 6238.5326395
1.9 0.00727 1.4616 6178.1503012
1.9 0.00758 1.5039 6118.2311505
2.0 0.00790 1.5463 6058.8050457
2.1 0.00823 1.5887 5999.8985452
2.2 0.00857 1.6312 5941.5350646
2.3 0.00891 1.6736 5883.7350423
2.4 0.00927 1.7161 5826.5161129
2.5 0.00963 1.7585 5769.8932832
2.6 0.01000 1.8009 5713.8791103
2.7 0.01038 1.8432 5658.4838789
2.8 0.01077 1.8854 5603.7157756
2.9 0.01117 1.9276 5549.5810595
3.0 0.01158 1.9696 5496.0842275
3.1 0.01200 2.0116 5443.2281721
3.2 0.01242 2.0535 5391.0143333
3.3 0.01286 2.0952 5339.4428417
3.4 0.01331 2.1368 5288.5126535
3.5 0.01376 2.1783 5238.2216769
3.6 0.01422 2.2197 5188.5668900
3.8 0.01470 2.2609 5139.5444500
3.9 0.01518 2.3020 5091.1497939
4.0 0.01567 2.3430 5043.3777306
4.1 0.01618 2.3838 4996.2225258
4.3 0.01669 2.4244 4949.6779784
4.4 0.01721 2.4649 4903.7374903
4.5 0.01774 2.5053 4858.3941286
4.7 0.01829 2.5454 4813.6406825
4.8 0.01884 2.5855 4769.4697131
5.0 0.01940 2.6254 4725.8735983
5.1 0.01998 2.6651 4682.8445730
5.3 0.02056 2.7046 4640.3747633
5.4 0.02115 2.7441 4598.4562182
5.6 0.02176 2.7833 4557.0809361
5.7 0.02237 2.8224 4516.2408886
5.9 0.02300 2.8613 4475.9280407
6.1 0.02364 2.9001 4436.1343690
6.2 0.02428 2.9388 4396.8518762
6.4 0.02494 2.9772 4358.0726049
6.6 0.02561 3.0156 4319.7886479
6.7 0.02629 3.0537 4281.9921585
6.9 0.02698 3.0917 4244.6753578
7.1 0.02768 3.1296 4207.8305415
7.3 0.02840 3.1673 4171.4500856
7.5 0.02912 3.2049 4135.5264509
7.6 0.02986 3.2423 4100.0521868
7.8 0.03060 3.2796 4065.0199342
8.0 0.03136 3.3167 4030.4224281
8.2 0.03213 3.3536 3996.2524996
8.4 0.03291 3.3905 3962.5030774
8.6 0.03370 3.4272 3929.1671886
8.8 0.03451 3.4637 3896.2379601
9.0 0.03532 3.5001 3863.7086188
9.3 0.03615 3.5364 3831.5724922
9.5 0.03699 3.5725 3799.8230084
9.7 0.03784 3.6085 3768.4536963
9.9 0.03870 3.6444 3737.4581856
10.1 0.03958 3.6802 3706.8302063
10.4 0.04046 3.7158 3676.5635889
10.6 0.04136 3.7512 3646.6522637
10.8 0.04227 3.7866 3617.0902605
11.1 0.04319 3.8218 3587.8717081
11.3 0.04413 3.8569 3558.9908340
11.5 0.04507 3.8919 3530.4419636
11.8 0.04603 3.9267 3502.2195196
12.0 0.04700 3.9615 3474.3180215
12.3 0.04799 3.9961 3446.7320849
12.5 0.04898 4.0306 3419.4564208
12.8 0.04999 4.0650 3392.4858346
13.1 0.05101 4.0993 3365.8152256
13.3 0.05204 4.1334 3339.4395863
13.6 0.05309 4.1675 3313.3540009
13.9 0.05415 4.2015 3287.5536454
14.1 0.05522 4.2353 3262.0337857
14.4 0.05630 4.2690 3236.7897774
14.7 0.05739 4.3027 3211.8170644
15.0 0.05850 4.3362 3187.1111780
15.3 0.05962 4.3696 3162.6677360
15.6 0.06076 4.4030 3138.4824415
15.8 0.06190 4.4362 3114.5510818
16.1 0.06306 4.4694 3090.8695274
16.4 0.06423 4.5024 3067.4337309
16.7 0.06542 4.5354 3044.2397257
17.1 0.06662 4.5683 3021.2836248
17.4 0.06783 4.6010 2998.5616200
17.7 0.06905 4.6337 2976.0699801
18.0 0.07029 4.6664 2953.8050503
18.3 0.07154 4.6989 2931.7632504
18.6 0.07280 4.7313 2909.9410741
19.0 0.07407 4.7637 2888.3350874
19.3 0.07536 4.7960 2866.9419272
19.6 0.07667 4.8282 2845.7583008
20.0 0.07798 4.8603 2824.7809837
20.3 0.07931 4.8924 2804.0068188
20.6 0.08065 4.9244 2783.4327155
21.0 0.08200 4.9563 2763.0556475
21.3 0.08337 4.9881 2742.8726525
21.7 0.08475 5.0199 2722.8808304
22.1 0.08615 5.0516 2703.0773421
22.4 0.08756 5.0832 2683.4594085
22.8 0.08898 5.1148 2664.0243092
23.1 0.09041 5.1463 2644.7693809
23.5 0.09186 5.1777 2625.6920169
23.9 0.09332 5.2091 2606.7896651
24.3 0.09479 5.2404 2588.0598276
24.6 0.09628 5.2717 2569.5000588
25.0 0.09778 5.3029 2551.1079648
25.4 0.09929 5.3340 2532.8812020
25.8 0.10082 5.3651 2514.8174761
26.2 0.10236 5.3961 2496.9145408
26.6 0.10392 5.4271 2479.1701967
27.0 0.10548 5.4580 2461.5822906
27.4 0.10707 5.4889 2444.1487140
27.8 0.10866 5.5197 2426.8674022
28.2 0.11027 5.5505 2409.7363335
28.6 0.11189 5.5812 2392.7535279
29.1 0.11352 5.6119 2375.9170460
29.5 0.11517 5.6425 2359.2249885
29.9 0.11683 5.6731 2342.6754949
30.3 0.11851 5.7036 2326.2667426
30.8 0.12020 5.7341 2309.9969461
31.2 0.12190 5.7645 2293.8643560
31.6 0.12361 5.7949 2277.8672581
32.1 0.12534 5.8252 2262.0039728
32.5 0.12709 5.8556 2246.2728537
33.0 0.12884 5.8858 2230.6722874
33.4 0.13061 5.9160 2215.2006924
33.9 0.13239 5.9462 2199.8565182
34.4 0.13419 5.9764 2184.6382447
34.8 0.13600 6.0065 2169.5443815
35.3 0.13782 6.0366 2154.5734669
35.8 0.13966 6.0666 2139.7240676
36.2 0.14150 6.0966 2124.9947774
36.7 0.14337 6.1266 2110.3842173
37.2 0.14524 6.1565 2095.8910339
37.7 0.14713 6.1864 2081.5138996
38.2 0.14903 6.2162 2067.2515114
38.6 0.15095 6.2461 2053.1025907
39.1 0.15288 6.2759 2039.0658821
39.6 0.15482 6.3056 2025.1401535
40.1 0.15678 6.3354 2011.3241952
40.6 0.15875 6.3651 1997.6168190
41.1 0.16073 6.3947 1984.0168585
41.7 0.16272 6.4244 1970.5231675
42.2 0.16473 6.4540 1957.1346204
42.7 0.16675 6.4836 1943.8501113
43.2 0.16879 6.5131 1930.6685534
43.7 0.17083 6.5426 1917.5888787
44.3 0.17289 6.5721 1904.6100375
44.8 0.17497 6.6016 1891.7309979
45.3 0.17706 6.6310 1878.9507454
45.9 0.17915 6.6604 1866.2682824
46.4 0.18127 6.6898 1853.6826280
46.9 0.18339 6.7192 1841.1928171
47.5 0.18553 6.7485 1828.7979007
48.0 0.18768 6.7778 1816.4969447
48.6 0.18985 6.8071 1804.2890304
49.2 0.19203 6.8364 1792.1732533
49.7 0.19422 6.8656 1780.1487234
50.3 0.19642 6.8948 1768.2145643
50.9 0.19863 6.9240 1756.3699136
51.4 0.20086 6.9532 1744.6139215
52.0 0.20310 6.9823 1732.9457517
52.6 0.20536 7.0115 1721.3645800
53.2 0.20762 7.0405 1709.8695948
53.7 0.20990 7.0696 1698.4599963
54.3 0.21220 7.0987 1687.1349965
54.9 0.21450 7.1277 1675.8938189
55.5 0.21682 7.1567 1664.7356979
56.1 0.21915 7.1857 1653.6598790
56.7 0.22149 7.2147 1642.6656184
57.3 0.22384 7.2436 1631.7521824
57.9 0.22621 7.2726 1620.9188478
58.5 0.22859 7.3015 1610.1649010
59.1 0.23098 7.3304 1599.4896384
59.7 0.23338 7.3592 1588.8923656
60.4 0.23580 7.3881 1578.3723977
61.0 0.23823 7.4169 1567.9290586
61.6 0.24067 7.4457 1557.5616812
62.2 0.24312 7.4745 1547.2696071
62.9 0.24558 7.5033 1537.0521862
63.5 0.24806 7.5320 1526.9087769
64.1 0.25055 7.5608 1516.8387454
64.8 0.25305 7.5895 1506.8414662
65.4 0.25556 7.6182 1496.9163211
66.1 0.25809 7.6469 1487.0626999
66.7 0.26062 7.6756 1477.2799996
67.4 0.26317 7.7042 1467.5676245
68.0 0.26573 7.7328 1457.9249862
68.7 0.26830 7.7614 1448.3515030
69.3 0.27089 7.7900 1438.8466002
70.0 0.27348 7.8186 1429.4097098
70.7 0.27609 7.8472 1420.0402703
71.3 0.27870 7.8757 1410.7377267
72.0 0.28133 7.9042 1401.5015303
72.7 0.28398 7.9328 1392.3311385
73.4 0.28663 7.9612 1383.2260148
74.1 0.28929 7.9897 1374.1856288
74.7 0.29197 8.0182 1365.2094556
75.4 0.29465 8.0466 1356.2969764
76.1 0.29735 8.0751 1347.4476778
76.8 0.30006 8.1035 1338.6610520
77.5 0.30278 8.1319 1329.9365965
78.2 0.30551 8.1603 1321.2738143
78.9 0.30825 8.1886 1312.6722135
79.6 0.31101 8.2170 1304.1313073
80.3 0.31377 8.2453 1295.6506140
81.0 0.31655 8.2736 1287.2296570
81.7 0.31933 8.3019 1278.8679643
82.5 0.32213 8.3302 1270.5650688
83.2 0.32494 8.3585 1262.3205083
83.9 0.32775 8.3867 1254.1338248
84.6 0.33058 8.4150 1246.0045654
85.4 0.33342 8.4432 1237.9322811
86.1 0.33627 8.4714 1229.9165279
86.8 0.33913 8.4996 1221.9568656
87.6 0.34200 8.5278 1214.0528586
88.3 0.34489 8.5560 1206.2040755
89.0 0.34778 8.5841 1198.4100888
89.8 0.35068 8.6123 1190.6704754
90.5 0.35359 8.6404 1182.9848159
91.3 0.35652 8.6685 1175.3526952
92.0 0.35945 8.6966 1167.7737018
92.8 0.36239 8.7247 1160.2474282
93.5 0.36535 8.7527 1152.7734706
94.3 0.36831 8.7808 1145.3514290
95.0 0.37128 8.8088 1137.9809071
95.8 0.37427 8.8369 1130.6615122
96.6 0.37726 8.8649 1123.3928552
97.3 0.38026 8.8929 1116.1745504
98.1 0.38327 8.9208 1109.0062158
98.9 0.38630 8.9488 1101.8874728
99.7 0.38933 8.9768 1094.8179460
100.4 0.39237 9.0047 1087.7972635
101.2 0.39542 9.0326 1080.8250568
102.0 0.39848 9.0605 1073.9009604
102.8 0.40155 9.0884 1067.0246124
103.6 0.40463 9.1163 1060.1956537
104.4 0.40772 9.1442 1053.4137285
105.2 0.41082 9.1720 1046.6784842
106.0 0.41393 9.1999 1039.9895712
106.8 0.41704 9.2277 1033.3466429
107.6 0.42017 9.2555 1026.7493556
108.4 0.42330 9.2833 1020.1973688
109.2 0.42645 9.3111 1013.6903448
110.0 0.42960 9.3389 1007.2279487
110.8 0.43276 9.3667 1000.8098487
111.6 0.43593 9.3944 994.4357155
112.4 0.43911 9.4221 988.1052229
113.2 0.44230 9.4499 981.8180473
114.0 0.44550 9.4776 975.5738679
114.9 0.44870 9.5053 969.3723665
115.7 0.45192 9.5330 963.2132276
116.5 0.45514 9.5606 957.0961386
117.3 0.45837 9.5883 951.0207892
118.2 0.46161 9.6159 944.9868717
119.0 0.46486 9.6436 938.9940811
119.8 0.46811 9.6712 933.0421150
120.7 0.47138 9.6988 927.1306733
121.5 0.47465 9.7264 921.2594585
122.4 0.47793 9.7539 915.4281756
123.2 0.48122 9.7815 909.6365319
124.0 0.48452 9.8091 903.8842371
124.9 0.48782 9.8366 898.1710035
125.7 0.49114 9.8641 892.4965455
126.6 0.49446 9.8916 886.8605800
127.4 0.49779 9.9191 881.2628262
128.3 0.50112 9.9466 875.7030054
129.1 0.50447 9.9741 870.1808415
130.0 0.50782 10.0015 864.6960604
130.9 0.51118 10.0290 859.2483903
131.7 0.51455 10.0564 853.8375615
132.6 0.51792 10.0838 848.4633066
133.5 0.52131 10.1113 843.1253603
134.3 0.52469 10.1387 837.8234595
135.2 0.52809 10.1660 832.5573432
136.1 0.53150 10.1934 827.3267524
136.9 0.53491 10.2208 822.1314304
137.8 0.53833 10.2481 816.9711222
138.7 0.54175 10.2754 811.8455752
139.6 0.54519 10.3028 806.7545387
140.4 0.54863 10.3301 801.6977638
141.3 0.55207 10.3574 796.6750039
142.2 0.55553 10.3846 791.6860143
143.1 0.55899 10.4119 786.7305520
144.0 0.56245 10.4392 781.8083761
144.9 0.56593 10.4664 776.9192478
145.8 0.56941 10.4937 772.0629298
146.7 0.57290 10.5209 767.2391870
147.6 0.57639 10.5481 762.4477860
148.5 0.57989 10.5753 757.6884953
149.4 0.58340 10.6025 752.9610852
150.2 0.58691 10.6296 748.2653278
151.2 0.59043 10.6568 743.6009971
152.1 0.59396 10.6839 738.9678688
153.0 0.59749 10.7111 734.3657202
153.9 0.60103 10.7382 729.7943307
154.8 0.60458 10.7653 725.2534811
155.7 0.60813 10.7924 720.7429541
156.6 0.61168 10.8195 716.2625340
157.5 0.61525 10.8465 711.8120070
158.4 0.61882 10.8736 707.3911606
159.3 0.62239 10.9006 702.9997842
160.2 0.62597 10.9277 698.6376690
161.2 0.62956 10.9547 694.3046073
162.1 0.63315 10.9817 690.0003937
163.0 0.63675 11.0087 685.7248237
163.9 0.64035 11.0357 681.4776950
164.9 0.64396 11.0626 677.2588065
165.8 0.64758 11.0896 673.0679586
166.7 0.65120 11.1165 668.9049537
167.6 0.65483 11.1435 664.7695951
168.6 0.65846 11.1704 660.6616882
169.5 0.66209 11.1973 656.5810395
170.4 0.66573 11.2242 652.5274572
171.4 0.66938 11.2511 648.5007508
172.3 0.67303 11.2779 644.5007315
173.2 0.67669 11.3048 640.5272118
174.2 0.68035 11.3316 636.5800057
175.1 0.68402 11.3585 632.6589284
176.0 0.68769 11.3853 628.7637970
177.0 0.69137 11.4121 624.8944295
177.9 0.69505 11.4389 621.0506455
178.9 0.69874 11.4657 617.2322661
179.8 0.70243 11.4925 613.4391136
180.8 0.70613 11.5192 609.6710116
181.7 0.70983 11.5460 605.9277853
182.7 0.71354 11.5727 602.2092609
183.6 0.71725 11.5994 598.5152663
184.6 0.72096 11.6261 594.8456303
185.5 0.72468 11.6528 591.2001832
186.5 0.72841 11.6795 587.5787568
187.4 0.73213 11.7062 583.9811837
188.4 0.73587 11.7329 580.4072982
189.3 0.73960 11.7595 576.8569356
190.3 0.74334 11.7861 573.3299325
191.3 0.74709 11.8128 569.8261269
192.2 0.75084 11.8394 566.3453576
193.2 0.75459 11.8660 562.8874651
194.1 0.75835 11.8925 559.4522909
195.1 0.76211 11.9191 556.0396775
196.1 0.76588 11.9457 552.6494688
197.0 0.76965 11.9722 549.2815100
198.0 0.77342 11.9988 545.9356471
199.0 0.77720 12.0253 542.6117275
199.9 0.78098 12.0518 539.3095996
200.9 0.78476 12.0783 536.0291132
201.9 0.78855 12.1048 532.7701188
202.8 0.79234 12.1313 529.5324684
203.8 0.79614 12.1577 526.3160149
204.8 0.79993 12.1842 523.1206124
205.8 0.80374 12.2106 519.9461158
206.7 0.80754 12.2370 516.7923815
207.7 0.81135 12.2634 513.6592667
208.7 0.81516 12.2898 510.5466298
209.7 0.81898 12.3162 507.4543300
210.6 0.82280 12.3426 504.3822278
211.6 0.82662 12.3689 501.3301847
212.6 0.83045 12.3953 498.2980631
213.6 0.83427 12.4216 495.2857264
214.6 0.83810 12.4479 492.2930391
215.5 0.84194 12.4743 489.3198667
216.5 0.84578 12.5005 486.3660757
217.5 0.84962 12.5268 483.4315335
218.5 0.85346 12.5531 480.5161085
219.5 0.85731 12.5794 477.6196701
220.5 0.86115 12.6056 474.7420886
221.4 0.86501 12.6318 471.8832353
222.4 0.86886 12.6581 469.0429824
223.4 0.87272 12.6843 466.2212030
224.4 0.87658 12.7105 463.4177713
225.4 0.88044 12.7366 460.6325621
226.4 0.88430 12.7628 457.8654514
227.4 0.88817 12.7890 455.1163161
228.4 0.89204 12.8151 452.3850337
229.4 0.89591 12.8412 449.6714828
230.3 0.89979 12.8673 446.9755430
231.3 0.90366 12.8934 444.2970945
232.3 0.90754 12.9195 441.6360185
233.3 0.91142 12.9456 438.9921971
234.3 0.91531 12.9717 436.3655131
235.3 0.91919 12.9977 433.7558504
236.3 0.92308 13.0238 431.1630934
237.3 0.92697 13.0498 428.5871276
238.3 0.93086 13.0758 426.0278393
239.3 0.93476 13.1018 423.4851154
240.3 0.93865 13.1278 420.9588438
241.3 0.94255 13.1538 418.4489132
242.3 0.94645 13.1797 415.9552130
243.3 0.95035 13.2057 413.4776335
244.3 0.95425 13.2316 411.0160657
245.3 0.95816 13.2575 408.5704013
246.3 0.96207 13.2834 406.1405331
247.3 0.96597 13.3093 403.7263542
248.3 0.96988 13.3352 401.3277589
249.3 0.97380 13.3611 398.9446419
250.3 0.97771 13.3869 396.5768989
251.3 0.98162 13.4127 394.2244261
252.3 0.98554 13.4386 391.8871207
253.3 0.98946 13.4644 389.5648805
254.3 0.99338 13.4902 387.2576039
255.3 0.99730 13.5160 384.9651902
256.3 1.00122 13.5417 382.6875394
257.3 1.00514 13.5675 380.4245521
258.3 1.00907 13.5932 378.1761297
259.3 1.01299 13.6190 375.9421742
260.3 1.01692 13.6447 373.7225883
261.3 1.02085 13.6704 371.5172755
262.3 1.02478 13.6961 369.3261398
263.3 1.02871 13.7218 367.1490861
264.4 1.03264 13.7474 364.9860198
265.4 1.03657 13.7731 362.8368469
266.4 1.04051 13.7987 360.7014742
267.4 1.04444 13.8243 358.5798092
268.4 1.04838 13.8499 356.4717599
269.4 1.05231 13.8755 354.3772349
270.4 1.05625 13.9011 352.2961437
271.4 1.06019 13.9267 350.2283961
272.4 1.06413 13.9522 348.1739028
273.4 1.06806 13.9778 346.1325750
274.4 1.07200 14.0033 344.1043245
275.4 1.07595 14.0288 342.0890638
276.5 1.07989 14.0543 340.0867058
277.5 1.08383 14.0798 338.0971643
278.5 1.08777 14.1052 336.1203535
279.5 1.09172 14.1307 334.1561883
280.5 1.09566 14.1561 332.2045841
281.5 1.09960 14.1815 330.2654568
282.5 1.10355 14.2070 328.3387231
283.5 1.10749 14.2324 326.4243003
284.5 1.11144 14.2577 324.5221059
285.5 1.11539 14.2831 322.6320583
286.5 1.11933 14.3085 320.7540765
287.6 1.12328 14.3338 318.8880798
288.6 1.12723 14.3591 317.0339882
289.6 1.13117 14.3844 315.1917223
290.6 1.13512 14.4097 313.3612032
291.6 1.13907 14.4350 311.5423524
292.6 1.14302 14.4603 309.7350921
293.6 1.14696 14.4855 307.9393451
294.6 1.15091 14.5108 306.1550345
295.6 1.15486 14.5360 304.3820842
296.7 1.15881 14.5612 302.6204183
297.7 1.16276 14.5864 300.8699617
298.7 1.16671 14.6116 299.1306397
299.7 1.17065 14.6367 297.4023782
300.7 1.17460 14.6619 295.6851033
301.7 1.17855 14.6870 293.9787420
302.7 1.18250 14.7121 292.2832216
303.7 1.18645 14.7372 290.5984699
304.7 1.19039 14.7623 288.9244152
305.8 1.19434 14.7874 287.2609863
306.8 1.19829 14.8125 285.6081125
307.8 1.20224 14.8375 283.9657237
308.8 1.20618 14.8626 282.3337499
309.8 1.21013 14.8876 280.7121220
310.8 1.21407 14.9126 279.1007711
311.8 1.21802 14.9376 277.4996289
312.8 1.22197 14.9625 275.9086275
313.8 1.22591 14.9875 274.3276995
314.8 1.22985 15.0124 272.7567780
315.9 1.23380 15.0373 271.1957963
316.9 1.23774 15.0623 269.6446886
317.9 1.24169 15.0872 268.1033891
318.9 1.24563 15.1120 266.5718328
319.9 1.24957 15.1369 265.0499548
320.9 1.25351 15.1618 263.5376909
321.9 1.25745 15.1866 262.0349773
322.9 1.26139 15.2114 260.5417505
323.9 1.26533 15.2362 259.0579475
324.9 1.26927 15.2610 257.5835058
325.9 1.27321 15.2858 256.1183633
326.9 1.27715 15.3105 254.6624582
328.0 1.28108 15.3353 253.2157292
329.0 1.28502 15.3600 251.7781155
330.0 1.28895 15.3847 250.3495565
331.0 1.29289 15.4094 248.9299922
332.0 1.29682 15.4341 247.5193629
333.0 1.30075 15.4588 246.1176093
334.0 1.30469 15.4834 244.7246726
335.0 1.30862 15.5080 243.3404944
336.0 1.31255 15.5327 241.9650165
337.0 1.31647 15.5573 240.5981812
338.0 1.32040 15.5818 239.2399313
339.0 1.32433 15.6064 237.8902099
340.0 1.32826 15.6310 236.5489604
341.0 1.33218 15.6555 235.2161267
342.0 1.33610 15.6800 233.8916530
343.0 1.34003 15.7045 232.5754840
344.1 1.34395 15.7290 231.2675646
345.1 1.34787 15.7535 229.9678401
346.1 1.35179 15.7780 228.6762563
347.1 1.35571 15.8024 227.3927593
348.1 1.35963 15.8268 226.1172954
349.1 1.36354 15.8513 224.8498116
350.1 1.36746 15.8757 223.5902550
351.1 1.37137 15.9000 222.3385730
352.1 1.37528 15.9244 221.0947137
353.1 1.37919 15.9487 219.8586251
354.1 1.38310 15.9731 218.6302558
355.1 1.38701 15.9974 217.4095548
356.1 1.39092 16.0217 216.1964714
357.1 1.39483 16.0460 214.9909550
358.1 1.39873 16.0702 213.7929557
359.1 1.40263 16.0945 212.6024238
360.1 1.40654 16.1187 211.4193097
361.1 1.41044 16.1430 210.2435646
362.1 1.41433 16.1672 209.0751395
363.1 1.41823 16.1913 207.9139862
364.1 1.42213 16.2155 206.7600566
365.1 1.42602 16.2397 205.6133028
366.1 1.42992 16.2638 204.4736775
367.1 1.43381 16.2879 203.3411335
368.1 1.43770 16.3120 202.2156240
369.0 1.44159 16.3361 201.0971025
370.0 1.44547 16.3602 199.9855229
371.0 1.44936 16.3842 198.8808393
372.0 1.45324 16.4083 197.7830062
373.0 1.45713 16.4323 196.6919781
374.0 1.46101 16.4563 195.6077104
375.0 1.46489 16.4803 194.5301581
376.0 1.46876 16.5043 193.4592771
377.0 1.47264 16.5282 192.3950233
378.0 1.47652 16.5522 191.3373529
379.0 1.48039 16.5761 190.2862224
380.0 1.48426 16.6000 189.2415887
381.0 1.48813 16.6239 188.2034088
382.0 1.49200 16.6478 187.1716403
382.9 1.49586 16.6716 186.1462408
383.9 1.49973 16.6955 185.1271682
384.9 1.50359 16.7193 184.1143809
385.9 1.50745 16.7431 183.1078373
386.9 1.51131 16.7669 182.1074963
387.9 1.51516 16.7907 181.1133169
388.9 1.51902 16.8144 180.1252586
389.9 1.52287 16.8382 179.1432809
390.8 1.52672 16.8619 178.1673439
391.8 1.53057 16.8856 177.1974076
392.8 1.53442 16.9093 176.2334325
393.8 1.53827 16.9330 175.2753793
394.8 1.54211 16.9566 174.3232090
395.8 1.54595 16.9803 173.3768829
396.7 1.54979 17.0039 172.4363624
397.7 1.55363 17.0275 171.5016093
398.7 1.55747 17.0511 170.5725856
399.7 1.56130 17.0747 169.6492536
400.7 1.56514 17.0982 168.7315758
401.7 1.56897 17.1218 167.8195149
402.6 1.57279 17.1453 166.9130341
403.6 1.57662 17.1688 166.0120965
404.6 1.58045 17.1923 165.1166658
405.6 1.58427 17.2157 164.2267056
406.6 1.58809 17.2392 163.3421799
407.5 1.59191 17.2626 162.4630531
408.5 1.59572 17.2861 161.5892896
409.5 1.59954 17.3095 160.7208541
410.5 1.60335 17.3328 159.8577117
411.4 1.60716 17.3562 158.9998274
412.4 1.61097 17.3796 158.1471669
413.4 1.61478 17.4029 157.2996956
414.4 1.61858 17.4262 156.4573795
415.3 1.62238 17.4495 155.6201848
416.3 1.62618 17.4728 154.7880779
417.3 1.62998 17.4961 153.9610252
418.2 1.63377 17.5193 153.1389936
419.2 1.63757 17.5426 152.3219501
420.2 1.64136 17.5658 151.5098621
421.2 1.64515 17.5890 150.7026969
422.1 1.64894 17.6122 149.9004222
423.1 1.65272 17.6353 149.1030061
424.1 1.65650 17.6585 148.3104165
425.0 1.66028 17.6816 147.5226219
426.0 1.66406 17.7047 146.7395908
427.0 1.66784 17.7278 145.9612920
427.9 1.67161 17.7509 145.1876944
428.9 1.67538 17.7739 144.4187672
429.9 1.67915 17.7970 143.6544799
430.8 1.68292 17.8200 142.8948020
431.8 1.68668 17.8430 142.1397033
432.8 1.69045 17.8660 141.3891539
433.7 1.69421 17.8890 140.6431240
434.7 1.69796 17.9120 139.9015839
435.6 1.70172 17.9349 139.1645043
436.6 1.70547 17.9578 138.4318561
437.6 1.70922 17.9807 137.7036101
438.5 1.71297 18.0036 136.9797377
439.5 1.71672 18.0265 136.2602101
440.4 1.72046 18.0493 135.5449991
441.4 1.72421 18.0722 134.8340763
442.4 1.72795 18.0950 134.1274138
443.3 1.73168 18.1178 133.4249838
444.3 1.73542 18.1406 132.7267585
445.2 1.73915 18.1634 132.0327105
446.2 1.74288 18.1861 131.3428126
447.1 1.74661 18.2089 130.6570376
448.1 1.75034 18.2316 129.9753586
449.0 1.75406 18.2543 129.2977489
450.0 1.75778 18.2770 128.6241820
450.9 1.76150 18.2996 127.9546315
451.9 1.76521 18.3223 127.2890712
452.8 1.76893 18.3449 126.6274751
453.8 1.77264 18.3675 125.9698173
454.7 1.77635 18.3901 125.3160722
455.7 1.78005 18.4127 124.6662143
456.6 1.78376 18.4353 124.0202183
457.6 1.78746 18.4578 123.3780591
458.5 1.79116 18.4803 122.7397116
459.5 1.79486 18.5028 122.1051511
460.4 1.79855 18.5253 121.4743529
461.4 1.80224 18.5478 120.8472925
462.3 1.80593 18.5703 120.2239457
463.3 1.80962 18.5927 119.6042883
464.2 1.81330 18.6151 118.9882963
465.1 1.81699 18.6375 118.3759459
466.1 1.82067 18.6599 117.7672135
467.0 1.82434 18.6823 117.1620756
468.0 1.82802 18.7047 116.5605087
468.9 1.83169 18.7270 115.9624899
469.9 1.83536 18.7493 115.3679959
470.8 1.83903 18.7716 114.7770040
471.7 1.84269 18.7939 114.1894915
472.7 1.84636 18.8162 113.6054358
473.6 1.85002 18.8384 113.0248144
474.5 1.85367 18.8607 112.4476052
475.5 1.85733 18.8829 111.8737861
476.4 1.86098 18.9051 111.3033350
477.3 1.86463 18.9273 110.7362302
478.3 1.86828 18.9494 110.1724501
479.2 1.87193 18.9716 109.6119731
480.1 1.87557 18.9937 109.0547778
481.1 1.87921 19.0158 108.5008431
482.0 1.88285 19.0379 107.9501479
482.9 1.88648 19.0600 107.4026712
483.9 1.89011 19.0821 106.8583922
484.8 1.89374 19.1041 106.3172904
485.7 1.89737 19.1262 105.7793451
486.7 1.90100 19.1482 105.2445361
487.6 1.90462 19.1702 104.7128431
488.5 1.90824 19.1922 104.1842460
489.4 1.91186 19.2141 103.6587248
490.4 1.91547 19.2361 103.1362597
491.3 1.91909 19.2580 102.6168311
492.2 1.92270 19.2799 102.1004193
493.1 1.92630 19.3018 101.5870050
494.1 1.92991 19.3237 101.0765689
495.0 1.93351 19.3455 100.5690917
495.9 1.93711 19.3674 100.0645545
496.8 1.94071 19.3892 99.5629384
497.7 1.94430 19.4110 99.0642246
498.7 1.94789 19.4328 98.5683944
499.6 1.95148 19.4546 98.0754294
500.5 1.95507 19.4763 97.5853111
501.4 1.95866 19.4981 97.0980213
502.3 1.96224 19.5198 96.6135418
503.2 1.96582 19.5415 96.1318546
504.2 1.96940 19.5632 95.6529418
505.1 1.97297 19.5849 95.1767856
506.0 1.97654 19.6065 94.7033683
506.9 1.98011 19.6282 94.2326725
507.8 1.98368 19.6498 93.7646807
508.7 1.98724 19.6714 93.2993756
509.6 1.99080 19.6930 92.8367400
510.6 1.99436 19.7146 92.3767569
511.5 1.99792 19.7361 91.9194092
512.4 2.00147 19.7576 91.4646802
513.3 2.00502 19.7792 91.0125531
514.2 2.00857 19.8007 90.5630114
515.1 2.01212 19.8222 90.1160384
516.0 2.01566 19.8436 89.6716179
516.9 2.01921 19.8651 89.2297336
517.8 2.02274 19.8865 88.7903693
518.7 2.02628 19.9079 88.3535089
519.6 2.02981 19.9293 87.9191365
520.5 2.03334 19.9507 87.4872362
521.4 2.03687 19.9721 87.0577924
522.3 2.04040 19.9935 86.6307893
523.2 2.04392 20.0148 86.2062116
524.1 2.04744 20.0361 85.7840437
525.0 2.05096 20.0574 85.3642704
525.9 2.05448 20.0787 84.9468764
526.8 2.05799 20.1000 84.5318466
527.7 2.06150 20.1212 84.1191661
528.6 2.06501 20.1425 83.7088200
529.5 2.06851 20.1637 83.3007934
530.4 2.07202 20.1849 82.8950716
531.3 2.07552 20.2061 82.4916401
532.2 2.07902 20.2273 82.0904843
533.1 2.08251 20.2484 81.6915899
534.0 2.08600 20.2695 81.2949425
534.9 2.08949 20.2907 80.9005279
535.8 2.09298 20.3118 80.5083321
536.7 2.09647 20.3329 80.1183410
537.6 2.09995 20.3539 79.7305406
538.5 2.10343 20.3750 79.3449172
539.4 2.10691 20.3960 78.9614570
540.3 2.11038 20.4171 78.5801464
541.1 2.11385 20.4381 78.2009718
542.0 2.11732 20.4590 77.8239198
542.9 2.12079 20.4800 77.4489770
543.8 2.12425 20.5010 77.0761301
544.7 2.12772 20.5219 76.7053660
545.6 2.13118 20.5428 76.3366714
546.5 2.13463 20.5638 75.9700336
547.4 2.13809 20.5846 75.6054394
548.2 2.14154 20.6055 75.2428761
549.1 2.14499 20.6264 74.8823309
550.0 2.14844 20.6472 74.5237912
550.9 2.15188 20.6681 74.1672443
551.8 2.15532 20.6889 73.8126779
552.6 2.15876 20.7097 73.4600795
553.5 2.16220 20.7304 73.1094367
554.4 2.16563 20.7512 72.7607373
555.3 2.16906 20.7720 72.4139692
556.2 2.17249 20.7927 72.0691203
557.0 2.17592 20.8134 71.7261785
557.9 2.17934 20.8341 71.3851321
558.8 2.18277 20.8548 71.0459691
559.7 2.18618 20.8755 70.7086778
560.5 2.18960 20.8961 70.3732464
561.4 2.19301 20.9167 70.0396636
562.3 2.19643 20.9374 69.7079176
563.2 2.19984 20.9580 69.3779970
564.0 2.20324 20.9785 69.0498906
564.9 2.20665 20.9991 68.7235869
565.8 2.21005 21.0197 68.3990749
566.6 2.21345 21.0402 68.0763433
567.5 2.21684 21.0607 67.7553811
568.4 2.22024 21.0812 67.4361773
569.2 2.22363 21.1017 67.1187209
570.1 2.22702 21.1222 66.8030013
571.0 2.23040 21.1427 66.4890075
571.8 2.23379 21.1631 66.1767289
572.7 2.23717 21.1836 65.8661549
573.6 2.24055 21.2040 65.5572749
574.4 2.24392 21.2244 65.2500784
575.3 2.24730 21.2448 64.9445551
576.2 2.25067 21.2651 64.6406945
577.0 2.25404 21.2855 64.3384864
577.9 2.25741 21.3058 64.0379207
578.8 2.26077 21.3261 63.7389871
579.6 2.26413 21.3464 63.4416756
580.5 2.26749 21.3667 63.1459762
581.3 2.27085 21.3870 62.8518790
582.2 2.27420 21.4073 62.5593741
583.1 2.27755 21.4275 62.2684517
583.9 2.28090 21.4477 61.9791020
584.8 2.28425 21.4679 61.6913155
585.6 2.28760 21.4881 61.4050825
586.5 2.29094 21.5083 61.1203934
587.3 2.29428 21.5285 60.8372388
588.2 2.29761 21.5486 60.5556092
589.0 2.30095 21.5688 60.2754954
589.9 2.30428 21.5889 59.9968880
590.7 2.30761 21.6090 59.7197778
591.6 2.31094 21.6291 59.4441556
592.5 2.31426 21.6492 59.1700124
593.3 2.31759 21.6692 58.8973390
594.2 2.32091 21.6893 58.6261266
595.0 2.32422 21.7093 58.3563661
595.8 2.32754 21.7293 58.0880488
596.7 2.33085 21.7493 57.8211658
597.5 2.33416 21.7693 57.5557083
598.4 2.33747 21.7893 57.2916678
599.2 2.34078 21.8092 57.0290355
600.1 2.34408 21.8292 56.7678028
600.9 2.34738 21.8491 56.5079614
601.8 2.35068 21.8690 56.2495026
602.6 2.35397 21.8889 55.9924182
603.5 2.35727 21.9088 55.7366997
604.3 2.36056 21.9286 55.4823389
605.1 2.36385 21.9485 55.2293275
606.0 2.36713 21.9683 54.9776574
606.8 2.37042 21.9881 54.7273204
607.7 2.37370 22.0079 54.4783084
608.5 2.37698 22.0277 54.2306135
609.3 2.38026 22.0475 53.9842277
610.2 2.38353 22.0673 53.7391430
611.0 2.38680 22.0870 53.4953516
611.9 2.39007 22.1068 53.2528457
612.7 2.39334 22.1265 53.0116175
613.5 2.39661 22.1462 52.7716593
614.4 2.39987 22.1659 52.5329635
615.2 2.40313 22.1855 52.2955224
616.0 2.40639 22.2052 52.0593286
616.9 2.40964 22.2248 51.8243744
617.7 2.41290 22.2445 51.5906525
618.5 2.41615 22.2641 51.3581555
619.4 2.41940 22.2837 51.1268759
620.2 2.42264 22.3033 50.8968065
621.0 2.42589 22.3228 50.6679400
621.9 2.42913 22.3424 50.4402693
622.7 2.43237 22.3619 50.2137870
623.5 2.43561 22.3815 49.9884862
624.3 2.43884 22.4010 49.7643598
625.2 2.44207 22.4205 49.5414006
626.0 2.44530 22.4400 49.3196019
626.8 2.44853 22.4595 49.0989565
627.7 2.45176 22.4789 48.8794577
628.5 2.45498 22.4984 48.6610986
629.3 2.45820 22.5178 48.4438724
630.1 2.46142 22.5372 48.2277723
630.9 2.46464 22.5566 48.0127916
631.8 2.46785 22.5760 47.7989238
632.6 2.47106 22.5954 47.5861621
633.4 2.47427 22.6147 47.3745000
634.2 2.47748 22.6341 47.1639309
635.1 2.48069 22.6534 46.9544484
635.9 2.48389 22.6727 46.7460460
636.7 2.48709 22.6920 46.5387173
637.5 2.49029 22.7113 46.3324559
638.3 2.49349 22.7306 46.1272556
639.2 2.49668 22.7499 45.9231100
640.0 2.49987 22.7691 45.7200129
640.8 2.50306 22.7884 45.5179582
641.6 2.50625 22.8076 45.3169396
642.4 2.50943 22.8268 45.1169510
643.2 2.51262 22.8460 44.9179863
644.0 2.51580 22.8652 44.7200396
644.9 2.51898 22.8843 44.5231048
645.7 2.52215 22.9035 44.3271759
646.5 2.52533 22.9226 44.1322471
647.3 2.52850 22.9417 43.9383124
648.1 2.53167 22.9609 43.7453661
648.9 2.53483 22.9800 43.5534022
649.7 2.53800 22.9990 43.3624151
650.5 2.54116 23.0181 43.1723990
651.3 2.54432 23.0372 42.9833482
652.2 2.54748 23.0562 42.7952570
653.0 2.55064 23.0753 42.6081199
653.8 2.55379 23.0943 42.4219312
654.6 2.55695 23.1133 42.2366855
655.4 2.56010 23.1323 42.0523771
656.2 2.56324 23.1513 41.8690007
657.0 2.56639 23.1702 41.6865507
657.8 2.56953 23.1892 41.5050218
658.6 2.57267 23.2081 41.3244086
659.4 2.57581 23.2270 41.1447058
660.2 2.57895 23.2460 40.9659080
661.0 2.58209 23.2649 40.7880101
661.8 2.58522 23.2837 40.6110067
662.6 2.58835 23.3026 40.4348927
663.4 2.59148 23.3215 40.2596629
664.2 2.59461 23.3403 40.0853122
665.0 2.59773 23.3592 39.9118354
665.8 2.60085 23.3780 39.7392276
666.6 2.60397 23.3968 39.5674836
667.4 2.60709 23.4156 39.3965986
668.2 2.61021 23.4344 39.2265674
669.0 2.61332 23.4531 39.0573852
669.8 2.61643 23.4719 38.8890471
670.6 2.61954 23.4907 38.7215482
671.4 2.62265 23.5094 38.5548836
672.2 2.62576 23.5281 38.3890486
673.0 2.62886 23.5468 38.2240383
673.8 2.63196 23.5655 38.0598481
674.6 2.63506 23.5842 37.8964731
675.4 2.63816 23.6029 37.7339088
676.2 2.64125 23.6215 37.5721504
677.0 2.64435 23.6402 37.4111934
677.7 2.64744 23.6588 37.2510330
678.5 2.65053 23.6774 37.0916648
679.3 2.65361 23.6960 36.9330843
680.1 2.65670 23.7146 36.7752868
680.9 2.65978 23.7332 36.6182679
681.7 2.66286 23.7518 36.4620232
682.5 2.66594 23.7703 36.3065483
683.3 2.66902 23.7889 36.1518387
684.1 2.67209 23.8074 35.9978901
684.8 2.67517 23.8259 35.8446981
685.6 2.67824 23.8444 35.6922584
686.4 2.68131 23.8629 35.5405667
687.2 2.68437 23.8814 35.3896189
688.0 2.68744 23.8999 35.2394105
688.8 2.69050 23.9184 35.0899375
689.6 2.69356 23.9368 34.9411957
690.3 2.69662 23.9552 34.7931809
691.1 2.69968 23.9737 34.6458889
691.9 2.70273 23.9921 34.4993157
692.7 2.70579 24.0105 34.3534573
693.5 2.70884 24.0289 34.2083095
694.2 2.71189 24.0472 34.0638683
695.0 2.71494 24.0656 33.9201298
695.8 2.71798 24.0840 33.7770899
696.6 2.72102 24.1023 33.6347448
697.4 2.72407 24.1206 33.4930905
698.1 2.72711 24.1389 33.3521231
698.9 2.73014 24.1572 33.2118387
699.7 2.73318 24.1755 33.0722335
700.5 2.73621 24.1938 32.9333037
701.2 2.73925 24.2121 32.7950454
702.0 2.74228 24.2304 32.6574550
702.8 2.74530 24.2486 32.5205285
703.6 2.74833 24.2668 32.3842624
704.3 2.75135 24.2851 32.2486529
705.1 2.75438 24.3033 32.1136964
705.9 2.75740 24.3215 31.9793891
706.7 2.76042 24.3397 31.8457274
707.4 2.76343 24.3578 31.7127078
708.2 2.76645 24.3760 31.5803266
709.0 2.76946 24.3942 31.4485802
709.8 2.77247 24.4123 31.3174652
710.5 2.77548 24.4304 31.1869780
711.3 2.77849 24.4486 31.0571151
712.1 2.78149 24.4667 30.9278730
712.8 2.78450 24.4848 30.7992482
713.6 2.78750 24.5029 30.6712374
714.4 2.79050 24.5209 30.5438372
715.1 2.79350 24.5390 30.4170440
715.9 2.79650 24.5571 30.2908546
716.7 2.79949 24.5751 30.1652656
717.4 2.80248 24.5931 30.0402737
718.2 2.80547 24.6112 29.9158755
719.0 2.80846 24.6292 29.7920678
719.7 2.81145 24.6472 29.6688474
720.5 2.81444 24.6652 29.5462109
721.3 2.81742 24.6831 29.4241551
722.0 2.82040 24.7011 29.3026768
722.8 2.82338 24.7191 29.1817730
723.5 2.82636 24.7370 29.0614402
724.3 2.82934 24.7549 28.9416755
725.1 2.83231 24.7729 28.8224757
725.8 2.83529 24.7908 28.7038377
726.6 2.83826 24.8087 28.5857584
727.4 2.84123 24.8266 28.4682348
728.1 2.84420 24.8445 28.3512637
728.9 2.84716 24.8623 28.2348421
729.6 2.85013 24.8802 28.1189671
730.4 2.85309 24.8980 28.0036357
731.1 2.85605 24.9159 27.8888448
731.9 2.85901 24.9337 27.7745915
732.7 2.86197 24.9515 27.6608728
733.4 2.86492 24.9693 27.5476859
734.2 2.86788 24.9871 27.4350279
734.9 2.87083 25.0049 27.3228958
735.7 2.87378 25.0227 27.2112867
736.4 2.87673 25.0405 27.1001979
737.2 2.87968 25.0582 26.9896266
738.0 2.88262 25.0760 26.8795698
738.7 2.88557 25.0937 26.7700247
739.5 2.88851 25.1114 26.6609887
740.2 2.89145 25.1291 26.5524589
741.0 2.89439 25.1468 26.4444327
741.7 2.89733 25.1645 26.3369071
742.5 2.90026 25.1822 26.2298797
743.2 2.90320 25.1999 26.1233475
744.0 2.90613 25.2176 26.0173081
744.7 2.90906 25.2352 25.9117586
745.5 2.91199 25.2529 25.8066965
746.2 2.91492 25.2705 25.7021192
747.0 2.91784 25.2881 25.5980239
747.7 2.92077 25.3057 25.4944082
748.5 2.92369 25.3233 25.3912693
749.2 2.92661 25.3409 25.2886049
750.0 2.92953 25.3585 25.1864122
750.7 2.93245 25.3761 25.0846888
751.5 2.93536 25.3937 24.9834321
752.2 2.93828 25.4112 24.8826397
752.9 2.94119 25.4288 24.7823090
753.7 2.94410 25.4463 24.6824376
754.4 2.94701 25.4638 24.5830230
755.2 2.94992 25.4813 24.4840628
755.9 2.95283 25.4989 24.3855545
756.7 2.95573 25.5164 24.2874957
757.4 2.95864 25.5338 24.1898840
758.2 2.96154 25.5513 24.0927170
758.9 2.96444 25.5688 23.9959924
759.6 2.96734 25.5863 23.8997078
760.4 2.97023 25.6037 23.8038608
761.1 2.97313 25.6211 23.7084492
761.9 2.97602 25.6386 23.6134705
762.6 2.97892 25.6560 23.5189225
763.3 2.98181 25.6734 23.4248030
764.1 2.98470 25.6908 23.3311095
764.8 2.98759 25.7082 23.2378400
765.6 2.99047 25.7256 23.1449920
766.3 2.99336 25.7430 23.0525635
767.0 2.99624 25.7604 22.9605521
767.8 2.99912 25.7777 22.8689557
768.5 3.00200 25.7951 22.7777720
769.3 3.00488 25.8124 22.6869989
770.0 3.00776 25.8297 22.5966343
770.7 3.01064 25.8471 22.5066759
771.5 3.01351 25.8644 22.4171216
772.2 3.01639 25.8817 22.3279693
772.9 3.01926 25.8990 22.2392169
773.7 3.02213 25.9163 22.1508622
774.4 3.02500 25.9336 22.0629032
775.1 3.02786 25.9508 21.9753378
775.9 3.03073 25.9681 21.8881640
776.6 3.03359 25.9853 21.8013796
777.3 3.03646 26.0026 21.7149827
778.1 3.03932 26.0198 21.6289711
778.8 3.04218 26.0370 21.5433430
779.5 3.04504 26.0543 21.4580962
780.3 3.04790 26.0715 21.3732288
781.0 3.05075 26.0887 21.2887388
781.7 3.05361 26.1059 21.2046242
782.5 3.05646 26.1231 21.1208832
783.2 3.05931 26.1402 21.0375136
783.9 3.06216 26.1574 20.9545136
784.6 3.06501 26.1746 20.8718813
785.4 3.06786 26.1917 20.7896148
786.1 3.07071 26.2089 20.7077121
786.8 3.07355 26.2260 20.6261713
787.6 3.07639 26.2431 20.5449906
788.3 3.07924 26.2602 20.4641682
789.0 3.08208 26.2773 20.3837021
789.7 3.08492 26.2945 20.3035905
790.5 3.08776 26.3115 20.2238316
791.2 3.09059 26.3286 20.1444235
791.9 3.09343 26.3457 20.0653645
792.6 3.09626 26.3628 19.9866527
793.4 3.09910 26.3798 19.9082863
794.1 3.10193 26.3969 19.8302636
794.8 3.10476 26.4139 19.7525828
795.5 3.10759 26.4310 19.6752421
796.3 3.11041 26.4480 19.5982398
797.0 3.11324 26.4650 19.5215741
797.7 3.11607 26.4820 19.4452433
798.4 3.11889 26.4991 19.3692457
799.2 3.12171 26.5161 19.2935795
799.9 3.12453 26.5330 19.2182432
800.6 3.12735 26.5500 19.1432349
801.3 3.13017 26.5670 19.0685530
802.0 3.13299 26.5840 18.9941958
802.8 3.13581 26.6009 18.9201617
803.5 3.13862 26.6179 18.8464490
804.2 3.14144 26.6348 18.7730561
804.9 3.14425 26.6518 18.6999813
805.6 3.14706 26.6687 18.6272231
806.4 3.14987 26.6856 18.5547797
807.1 3.15268 26.7025 18.4826497
807.8 3.15549 26.7194 18.4108313
808.5 3.15829 26.7363 18.3393231
809.2 3.16110 26.7532 18.2681234
810.0 3.16390 26.7701 18.1972307
810.7 3.16670 26.7870 18.1266434
811.4 3.16951 26.8039 18.0563600
812.1 3.17231 26.8207 17.9863789
812.8 3.17511 26.8376 17.9166986
813.5 3.17790 26.8544 17.8473175
814.3 3.18070 26.8713 17.7782343
815.0 3.18350 26.8881 17.7094473
815.7 3.18629 26.9050 17.6409550
816.4 3.18908 26.9218 17.5727560
817.1 3.19188 26.9386 17.5048488
817.8 3.19467 26.9554 17.4372320
818.5 3.19746 26.9722 17.3699040
819.3 3.20025 26.9890 17.3028634
820.0 3.20303 27.0058 17.2361087
820.7 3.20582 27.0226 17.1696386
821.4 3.20861 27.0393 17.1034516
822.1 3.21139 27.0561 17.0375462
822.8 3.21417 27.0729 16.9719211
823.5 3.21695 27.0896 16.9065749
824.3 3.21974 27.1064 16.8415061
825.0 3.22252 27.1231 16.7767134
825.7 3.22529 27.1398 16.7121953
826.4 3.22807 27.1566 16.6479506
827.1 3.23085 27.1733 16.5839779
827.8 3.23362 27.1900 16.5202757
828.5 3.23640 27.2067 16.4568428
829.2 3.23917 27.2234 16.3936778
829.9 3.24194 27.2401 16.3307793
830.6 3.24472 27.2568 16.2681461
831.4 3.24749 27.2735 16.2057768
832.1 3.25026 27.2902 16.1436702
832.8 3.25302 27.3068 16.0818248
833.5 3.25579 27.3235 16.0202394
834.2 3.25856 27.3401 15.9589128
834.9 3.26132 27.3568 15.8978436
835.6 3.26409 27.3734 15.8370306
836.3 3.26685 27.3901 15.7764724
837.0 3.26961 27.4067 15.7161679
837.7 3.27237 27.4233 15.6561158
838.4 3.27513 27.4400 15.5963148
839.1 3.27789 27.4566 15.5367637
839.8 3.28065 27.4732 15.4774613
840.6 3.28341 27.4898 15.4184063
841.3 3.28616 27.5064 15.3595975
842.0 3.28892 27.5230 15.3010338
842.7 3.29167 27.5396 15.2427138
843.4 3.29442 27.5561 15.1846364
844.1 3.29718 27.5727 15.1268005
844.8 3.29993 27.5893 15.0692048
845.5 3.30268 27.6058 15.0118481
846.2 3.30543 27.6224 14.9547294
846.9 3.30818 27.6389 14.8978473
847.6 3.31092 27.6555 14.8412008
848.3 3.31367 27.6720 14.7847887
849.0 3.31642 27.6886 14.7286099
849.7 3.31916 27.7051 14.6726631
850.4 3.32190 27.7216 14.6169474
851.1 3.32465 27.7381 14.5614615
851.8 3.32739 27.7546 14.5062044
852.5 3.33013 27.7711 14.4511749
853.2 3.33287 27.7876 14.3963719
853.9 3.33561 27.8041 14.3417944
854.6 3.33835 27.8206 14.2874411
855.3 3.34109 27.8371 14.2333111
856.0 3.34382 27.8536 14.1794033
856.7 3.34656 27.8701 14.1257165
857.4 3.34929 27.8865 14.0722497
858.1 3.35203 27.9030 14.0190018
858.8 3.35476 27.9195 13.9659719
859.5 3.35749 27.9359 13.9131587
860.2 3.36023 27.9524 13.8605614
860.9 3.36296 27.9688 13.8081787
861.6 3.36569 27.9853 13.7560098
862.3 3.36842 28.0017 13.7040535
863.0 3.37114 28.0181 13.6523089
863.7 3.37387 28.0345 13.6007749
864.4 3.37660 28.0510 13.5494505
865.1 3.37932 28.0674 13.4983348
865.8 3.38205 28.0838 13.4474266
866.5 3.38477 28.1002 13.3967250
867.2 3.38750 28.1166 13.3462290
867.9 3.39022 28.1330 13.2959377
868.6 3.39294 28.1494 13.2458500
869.3 3.39566 28.1658 13.1959650
870.0 3.39839 28.1821 13.1462816
870.7 3.40111 28.1985 13.0967990
871.4 3.40382 28.2149 13.0475162
872.1 3.40654 28.2313 12.9984322
872.8 3.40926 28.2476 12.9495461
873.5 3.41198 28.2640 12.9008569
874.2 3.41469 28.2803 12.8523638
874.9 3.41741 28.2967 12.8040656
875.6 3.42012 28.3130 12.7559616
876.2 3.42284 28.3294 12.7080508
876.9 3.42555 28.3457 12.6603323
877.6 3.42826 28.3621 12.6128052
878.3 3.43098 28.3784 12.5654685
879.0 3.43369 28.3947 12.5183215
879.7 3.43640 28.4110 12.4713630
880.4 3.43911 28.4274 12.4245924
881.1 3.44182 28.4437 12.3780086
881.8 3.44453 28.4600 12.3316109
882.5 3.44723 28.4763 12.2853982
883.2 3.44994 28.4926 12.2393698
883.9 3.45265 28.5089 12.1935248
884.6 3.45535 28.5252 12.1478623
885.3 3.45806 28.5415 12.1023815
886.0 3.46076 28.5578 12.0570814
886.6 3.46347 28.5740 12.0119613
887.3 3.46617 28.5903 11.9670203
888.0 3.46887 28.6066 11.9222576
888.7 3.47158 28.6229 11.8776723
889.4 3.47428 28.6391 11.8332636
890.1 3.47698 28.6554 11.7890306
890.8 3.47968 28.6717 11.7449726
891.5 3.48238 28.6879 11.7010887
892.2 3.48508 28.7042 11.6573781
892.9 3.48778 28.7204 11.6138400
893.6 3.49048 28.7367 11.5704736
894.3 3.49317 28.7529 11.5272781
894.9 3.49587 28.7692 11.4842526
895.6 3.49857 28.7854 11.4413965
896.3 3.50126 28.8016 11.3987088
897.0 3.50396 28.8179 11.3561889
897.7 3.50665 28.8341 11.3138360
898.4 3.50935 28.8503 11.2716491
899.1 3.51204 28.8665 11.2296277
899.8 3.51474 28.8827 11.1877709
900.5 3.51743 28.8990 11.1460780
901.2 3.52012 28.9152 11.1045482
901.8 3.52281 28.9314 11.0631807
902.5 3.52551 28.9476 11.0219748
903.2 3.52820 28.9638 10.9809297
903.9 3.53089 28.9800 10.9400448
904.6 3.53358 28.9962 10.8993192
905.3 3.53627 29.0124 10.8587523
906.0 3.53896 29.0286 10.8183432
906.7 3.54164 29.0448 10.7780913
907.3 3.54433 29.0609 10.7379958
908.0 3.54702 29.0771 10.6980561
908.7 3.54971 29.0933 10.6582713
909.4 3.55239 29.1095 10.6186409
910.1 3.55508 29.1257 10.5791640
910.8 3.55777 29.1418 10.5398400
911.5 3.56045 29.1580 10.5006682
912.2 3.56314 29.1742 10.4616478
912.9 3.56582 29.1903 10.4227782
913.5 3.56851 29.2065 10.3840587
914.2 3.57119 29.2227 10.3454887
914.9 3.57388 29.2388 10.3070673
915.6 3.57656 29.2550 10.2687940
916.3 3.57924 29.2711 10.2306680
917.0 3.58192 29.2873 10.1926887
917.7 3.58461 29.3034 10.1548555
918.3 3.58729 29.3196 10.1171676
919.0 3.58997 29.3357 10.0796244
919.7 3.59265 29.3519 10.0422252
920.4 3.59533 29.3680 10.0049694
921.1 3.59801 29.3842 9.9678564
921.8 3.60069 29.4003 9.9308854
922.5 3.60337 29.4164 9.8940559
923.1 3.60605 29.4326 9.8573671
923.8 3.60873 29.4487 9.8208185
924.5 3.61141 29.4648 9.7844094
925.2 3.61409 29.4810 9.7481392
925.9 3.61677 29.4971 9.7120073
926.6 3.61945 29.5132 9.6760130
927.3 3.62212 29.5293 9.6401557
927.9 3.62480 29.5455 9.6044348
928.6 3.62748 29.5616 9.5688496
929.3 3.63016 29.5777 9.5333997
930.0 3.63283 29.5938 9.4980843
930.7 3.63551 29.6099 9.4629028
931.4 3.63819 29.6261 9.4278547
932.1 3.64086 29.6422 9.3929393
932.7 3.64354 29.6583 9.3581561
933.4 3.64621 29.6744 9.3235044
934.1 3.64889 29.6905 9.2889837
934.8 3.65157 29.7066 9.2545934
935.5 3.65424 29.7227 9.2203329
936.2 3.65692 29.7388 9.1862016
936.9 3.65959 29.7549 9.1521989
937.5 3.66227 29.7710 9.1183243
938.2 3.66494 29.7871 9.0845772
938.9 3.66761 29.8032 9.0509570
939.6 3.67029 29.8193 9.0174631
940.3 3.67296 29.8354 8.9840950
941.0 3.67564 29.8515 8.9508522
941.6 3.67831 29.8676 8.9177340
942.3 3.68098 29.8837 8.8847399
943.0 3.68366 29.8998 8.8518694
943.7 3.68633 29.9159 8.8191219
944.4 3.68900 29.9320 8.7864969
945.1 3.69168 29.9481 8.7539938
945.8 3.69435 29.9642 8.7216121
946.4 3.69702 29.9803 8.6893512
947.1 3.69970 29.9964 8.6572106
947.8 3.70237 30.0125 8.6251898
948.5 3.70504 30.0286 8.5932883
949.2 3.70771 30.0447 8.5615054
949.9 3.71039 30.0608 8.5298408
950.5 3.71306 30.0769 8.4982938
951.2 3.71573 30.0930 8.4668639
951.9 3.71840 30.1090 8.4355508
952.6 3.72108 30.1251 8.4043537
953.3 3.72375 30.1412 8.3732722
954.0 3.72642 30.1573 8.3423058
954.6 3.72909 30.1734 8.3114541
955.3 3.73177 30.1895 8.2807164
956.0 3.73444 30.2056 8.2500923
956.7 3.73711 30.2217 8.2195813
957.4 3.73978 30.2378 8.1891829
958.1 3.74246 30.2539 8.1588966
958.8 3.74513 30.2700 8.1287219
959.4 3.74780 30.2860 8.0986583
960.1 3.75048 30.3021 8.0687053
960.8 3.75315 30.3182 8.0388625
961.5 3.75582 30.3343 8.0091294
962.2 3.75849 30.3504 7.9795055
962.9 3.76117 30.3665 7.9499902
963.5 3.76384 30.3826 7.9205833
964.2 3.76651 30.3987 7.8912840
964.9 3.76919 30.4148 7.8620921
965.6 3.77186 30.4309 7.8330071
966.3 3.77453 30.4470 7.8040283
967.0 3.77721 30.4631 7.7751555
967.6 3.77988 30.4792 7.7463882
968.3 3.78255 30.4953 7.7177258
969.0 3.78523 30.5114 7.6891680
969.7 3.78790 30.5275 7.6607142
970.4 3.79058 30.5436 7.6323641
971.1 3.79325 30.5597 7.6041171
971.8 3.79593 30.5758 7.5759729
972.4 3.79860 30.5919 7.5479309
973.1 3.80128 30.6080 7.5199909
973.8 3.80395 30.6241 7.4921522
974.5 3.80663 30.6402 7.4644145
975.2 3.80930 30.6563 7.4367773
975.9 3.81198 30.6724 7.4092402
976.6 3.81465 30.6886 7.3818028
977.2 3.81733 30.7047 7.3544647
977.9 3.82001 30.7208 7.3272253
978.6 3.82268 30.7369 7.3000844
979.3 3.82536 30.7530 7.2730414
980.0 3.82804 30.7691 7.2460960
980.7 3.83072 30.7853 7.2192477
981.3 3.83339 30.8014 7.1924961
982.0 3.83607 30.8175 7.1658408
982.7 3.83875 30.8336 7.1392814
983.4 3.84143 30.8498 7.1128175
984.1 3.84411 30.8659 7.0864486
984.8 3.84679 30.8820 7.0601744
985.5 3.84947 30.8982 7.0339945
986.1 3.85215 30.9143 7.0079084
986.8 3.85483 30.9304 6.9819157
987.5 3.85751 30.9466 6.9560162
988.2 3.86019 30.9627 6.9302093
988.9 3.86287 30.9789 6.9044946
989.6 3.86555 30.9950 6.8788719
990.3 3.86823 31.0112 6.8533406
991.0 3.87092 31.0273 6.8279004
991.6 3.87360 31.0435 6.8025509
992.3 3.87628 31.0596 6.7772918
993.0 3.87897 31.0758 6.7521225
993.7 3.88165 31.0919 6.7270429
994.4 3.88434 31.1081 6.7020524
995.1 3.88702 31.1243 6.6771508
995.8 3.88971 31.1404 6.6523375
996.5 3.89239 31.1566 6.6276123
997.1 3.89508 31.1728 6.6029749
997.8 3.89777 31.1890 6.5784247
998.5 3.90045 31.2051 6.5539614
999.2 3.90314 31.2213 6.5295848
999.9 3.90583 31.2375 6.5052943
1000.6 3.90852 31.2537 6.4810897
1001.3 3.91121 31.2699 6.4569706
1002.0 3.91390 31.2861 6.4329367
1002.6 3.91659 31.3023 6.4089875
1003.3 3.91928 31.3185 6.3851227
1004.0 3.92197 31.3347 6.3613420
1004.7 3.92466 31.3509 6.3376450
1005.4 3.92736 31.3671 6.3140314
1006.1 3.93005 31.3833 6.2905007
1006.8 3.93274 31.3995 6.2670528
1007.5 3.93544 31.4158 6.2436871
1008.2 3.93813 31.4320 6.2204035
1008.9 3.94083 31.4482 6.1972014
1009.5 3.94352 31.4645 6.1740807
1010.2 3.94622 31.4807 6.1510409
1010.9 3.94892 31.4969 6.1280818
1011.6 3.95162 31.5132 6.1052029
1012.3 3.95431 31.5294 6.0824039
1013.0 3.95701 31.5457 6.0596846
1013.7 3.95971 31.5619 6.0370445
1014.4 3.96241 31.5782 6.0144835
1015.1 3.96512 31.5945 5.9920010
1015.8 3.96782 31.6107 5.9695968
1016.5 3.97052 31.6270 5.9472706
1017.1 3.97322 31.6433 5.9250221
1017.8 3.97593 31.6596 5.9028509
1018.5 3.97863 31.6758 5.8807567
1019.2 3.98134 31.6921 5.8587392
1019.9 3.98405 31.7084 5.8367981
1020.6 3.98675 31.7247 5.8149330
1021.3 3.98946 31.7410 5.7931437
1022.0 3.99217 31.7573 5.7714298
1022.7 3.99488 31.7737 5.7497910
1023.4 3.99759 31.7900 5.7282271
1024.1 4.00030 31.8063 5.7067376
1024.8 4.00301 31.8226 5.6853224
1025.5 4.00573 31.8390 5.6639810
1026.2 4.00844 31.8553 5.6427132
1026.9 4.01115 31.8716 5.6215188
1027.6 4.01387 31.8880 5.6003973
1028.2 4.01659 31.9043 5.5793485
1028.9 4.01930 31.9207 5.5583721
1029.6 4.02202 31.9371 5.5374677
1030.3 4.02474 31.9534 5.5166352
1031.0 4.02746 31.9698 5.4958742
1031.7 4.03018 31.9862 5.4751844
1032.4 4.03290 32.0026 5.4545655
1033.1 4.03562 32.0190 5.4340173
1033.8 4.03835 32.0354 5.4135394
1034.5 4.04107 32.0518 5.3931315
1035.2 4.04380 32.0682 5.3727934
1035.9 4.04652 32.0846 5.3525249
1036.6 4.04925 32.1010 5.3323255
1037.3 4.05198 32.1174 5.3121950
1038.0 4.05471 32.1339 5.2921332
1038.7 4.05744 32.1503 5.2721397
1039.4 4.06017 32.1668 5.2522144
1040.1 4.06290 32.1832 5.2323568
1040.8 4.06564 32.1997 5.2125668
1041.5 4.06837 32.2161 5.1928440
1042.2 4.07111 32.2326 5.1731883
1042.9 4.07384 32.2491 5.1535992
1043.6 4.07658 32.2656 5.1340766
1044.3 4.07932 32.2820 5.1146202
1045.0 4.08206 32.2985 5.0952297
1045.7 4.08480 32.3150 5.0759049
1046.4 4.08754 32.3316 5.0566454
1047.1 4.09028 32.3481 5.0374510
1047.8 4.09303 32.3646 5.0183215
1048.5 4.09577 32.3811 4.9992566
1049.2 4.09852 32.3977 4.9802561
1049.9 4.10127 32.4142 4.9613196
1050.6 4.10402 32.4308 4.9424469
1051.3 4.10677 32.4473 4.9236378
1052.0 4.10952 32.4639 4.9048920
1052.7 4.11227 32.4805 4.8862092
1053.4 4.11503 32.4970 4.8675893
1054.2 4.11778 32.5136 4.8490319
1054.9 4.12054 32.5302 4.8305368
1055.6 4.12330 32.5468 4.8121038
1056.3 4.12606 32.5634 4.7937325
1057.0 4.12882 32.5801 4.7754228
1057.7 4.13158 32.5967 4.7571745
1058.4 4.13434 32.6133 4.7389872
1059.1 4.13711 32.6300 4.7208607
1059.8 4.13987 32.6466 4.7027948
1060.5 4.14264 32.6633 4.6847892
1061.2 4.14541 32.6799 4.6668437
1061.9 4.14818 32.6966 4.6489581
1062.6 4.15095 32.7133 4.6311321
1063.4 4.15372 32.7300 4.6133655
1064.1 4.15649 32.7467 4.5956580
1064.8 4.15927 32.7634 4.5780095
1065.5 4.16205 32.7801 4.5604196
1066.2 4.16483 32.7969 4.5428882
1066.9 4.16761 32.8136 4.5254150
1067.6 4.17039 32.8303 4.5079997
1068.3 4.17317 32.8471 4.4906423
1069.0 4.17595 32.8639 4.4733423
1069.8 4.17874 32.8806 4.4560997
1070.5 4.18153 32.8974 4.4389141
1071.2 4.18432 32.9142 4.4217854
1071.9 4.18711 32.9310 4.4047133
1072.6 4.18990 32.9478 4.3876976
1073.3 4.19269 32.9646 4.3707381
1074.0 4.19549 32.9815 4.3538345
1074.8 4.19828 32.9983 4.3369867
1075.5 4.20108 33.0151 4.3201944
1076.2 4.20388 33.0320 4.3034574
1076.9 4.20668 33.0489 4.2867755
1077.6 4.20949 33.0657 4.2701485
1078.3 4.21229 33.0826 4.2535761
1079.1 4.21510 33.0995 4.2370581
1079.8 4.21791 33.1164 4.2205944
1080.5 4.22072 33.1334 4.2041847
1081.2 4.22353 33.1503 4.1878287
1081.9 4.22634 33.1672 4.1715264
1082.7 4.22916 33.1842 4.1552775
1083.4 4.23197 33.2011 4.1390817
1084.1 4.23479 33.2181 4.1229389
1084.8 4.23761 33.2351 4.1068488
1085.6 4.24044 33.2521 4.0908114
1086.3 4.24326 33.2691 4.0748262
1087.0 4.24609 33.2861 4.0588932
1087.7 4.24891 33.3031 4.0430122
1088.4 4.25174 33.3202 4.0271828
1089.2 4.25458 33.3372 4.0114051
1089.9 4.25741 33.3543 3.9956786
1090.6 4.26024 33.3713 3.9800033
1091.3 4.26308 33.3884 3.9643790
1092.1 4.26592 33.4055 3.9488054
1092.8 4.26876 33.4226 3.9332823
1093.5 4.27161 33.4397 3.9178096
1094.3 4.27445 33.4569 3.9023870
1095.0 4.27730 33.4740 3.8870145
1095.7 4.28015 33.4912 3.8716916
1096.4 4.28300 33.5083 3.8564184
1097.2 4.28585 33.5255 3.8411945
1097.9 4.28871 33.5427 3.8260199
1098.6 4.29156 33.5599 3.8108942
1099.4 4.29442 33.5771 3.7958174
1100.1 4.29728 33.5944 3.7807892
1100.8 4.30015 33.6116 3.7658094
1101.6 4.30301 33.6288 3.7508779
1102.3 4.30588 33.6461 3.7359945
1103.0 4.30875 33.6634 3.7211590
1103.8 4.31162 33.6807 3.7063711
1104.5 4.31450 33.6980 3.6916308
1105.2 4.31738 33.7153 3.6769378
1106.0 4.32025 33.7326 3.6622920
1106.7 4.32314 33.7500 3.6476931
1107.5 4.32602 33.7674 3.6331411
1108.2 4.32891 33.7847 3.6186356
1108.9 4.33179 33.8021 3.6041766
1109.7 4.33468 33.8195 3.5897639
1110.4 4.33758 33.8369 3.5753972
1111.2 4.34047 33.8544 3.5610765
1111.9 4.34337 33.8718 3.5468015
1112.6 4.34627 33.8893 3.5325720
1113.4 4.34917 33.9067 3.5183879
1114.1 4.35208 33.9242 3.5042491
1114.9 4.35498 33.9417 3.4901553
1115.6 4.35789 33.9592 3.4761063
1116.4 4.36080 33.9768 3.4621021
1117.1 4.36372 33.9943 3.4481424
1117.9 4.36663 34.0119 3.4342270
1118.6 4.36955 34.0295 3.4203559
1119.4 4.37248 34.0471 3.4065288
1120.1 4.37540 34.0647 3.3927455
1120.9 4.37833 34.0823 3.3790059
1121.6 4.38126 34.0999 3.3653099
1122.4 4.38419 34.1176 3.3516572
1123.1 4.38713 34.1353 3.3380477
1123.9 4.39006 34.1529 3.3244812
1124.6 4.39300 34.1706 3.3109576
1125.4 4.39595 34.1884 3.2974768
1126.1 4.39889 34.2061 3.2840385
1126.9 4.40184 34.2238 3.2706425
1127.6 4.40479 34.2416 3.2572889
1128.4 4.40775 34.2594 3.2439772
1129.1 4.41070 34.2772 3.2307075
1129.9 4.41366 34.2950 3.2174796
1130.7 4.41662 34.3129 3.2042932
1131.4 4.41959 34.3307 3.1911483
1132.2 4.42256 34.3486 3.1780447
1132.9 4.42553 34.3665 3.1649822
1133.7 4.42850 34.3844 3.1519607
1134.5 4.43148 34.4023 3.1389800
1135.2 4.43446 34.4202 3.1260400
1136.0 4.43744 34.4382 3.1131406
1136.7 4.44043 34.4562 3.1002814
1137.5 4.44342 34.4742 3.0874625
1138.3 4.44641 34.4922 3.0746837
1139.0 4.44940 34.5102 3.0619448
1139.8 4.45240 34.5283 3.0492457
1140.6 4.45540 34.5463 3.0365862
1141.4 4.45841 34.5644 3.0239661
1142.1 4.46141 34.5825 3.0113854
1142.9 4.46442 34.6006 2.9988439
1143.7 4.46744 34.6188 2.9863414
1144.4 4.47045 34.6369 2.9738778
1145.2 4.47347 34.6551 2.9614529
1146.0 4.47650 34.6733 2.9490667
1146.8 4.47952 34.6916 2.9367189
1147.5 4.48255 34.7098 2.9244094
1148.3 4.48559 34.7281 2.9121381
1149.1 4.48862 34.7463 2.8999048
1149.9 4.49166 34.7646 2.8877094
1150.6 4.49471 34.7830 2.8755518
1151.4 4.49775 34.8013 2.8634318
1152.2 4.50080 34.8197 2.8513493
1153.0 4.50386 34.8381 2.8393041
1153.8 4.50691 34.8565 2.8272960
1154.6 4.50998 34.8749 2.8153251
1155.3 4.51304 34.8933 2.8033911
1156.1 4.51611 34.9118 2.7914939
1156.9 4.51918 34.9303 2.7796333
1157.7 4.52225 34.9488 2.7678092
1158.5 4.52533 34.9674 2.7560215
1159.3 4.52842 34.9859 2.7442701
1160.1 4.53150 35.0045 2.7325548
1160.9 4.53459 35.0231 2.7208755
1161.6 4.53768 35.0417 2.7092320
1162.4 4.54078 35.0604 2.6976243
1163.2 4.54388 35.0790 2.6860521
1164.0 4.54699 35.0977 2.6745154
1164.8 4.55010 35.1164 2.6630140
1165.6 4.55321 35.1352 2.6515479
1166.4 4.55633 35.1539 2.6401168
1167.2 4.55945 35.1727 2.6287206
1168.0 4.56257 35.1915 2.6173593
1168.8 4.56570 35.2104 2.6060326
1169.6 4.56883 35.2292 2.5947406
1170.4 4.57197 35.2481 2.5834829
1171.2 4.57511 35.2670 2.5722596
1172.0 4.57825 35.2860 2.5610704
1172.8 4.58140 35.3049 2.5499154
1173.6 4.58455 35.3239 2.5387942
1174.5 4.58771 35.3429 2.5277069
1175.3 4.59087 35.3619 2.5166533
1176.1 4.59404 35.3810 2.5056332
1176.9 4.59721 35.4001 2.4946466
1177.7 4.60038 35.4192 2.4836933
1178.5 4.60356 35.4383 2.4727732
1179.3 4.60674 35.4575 2.4618862
1180.1 4.60993 35.4767 2.4510322
1181.0 4.61312 35.4959 2.4402110
1181.8 4.61632 35.5151 2.4294226
1182.6 4.61952 35.5344 2.4186667
1183.4 4.62273 35.5537 2.4079434
1184.2 4.62593 35.5730 2.3972524
1185.1 4.62915 35.5924 2.3865937
1185.9 4.63237 35.6118 2.3759671
1186.7 4.63559 35.6312 2.3653726
1187.5 4.63882 35.6506 2.3548099
1188.4 4.64205 35.6701 2.3442791
1189.2 4.64529 35.6896 2.3337800
1190.0 4.64853 35.7091 2.3233124
1190.9 4.65178 35.7287 2.3128762
1191.7 4.65503 35.7482 2.3024715
1192.5 4.65829 35.7678 2.2920979
1193.4 4.66155 35.7875 2.2817555
1194.2 4.66482 35.8072 2.2714440
1195.0 4.66809 35.8269 2.2611635
1195.9 4.67137 35.8466 2.2509137
1196.7 4.67465 35.8664 2.2406947
1197.6 4.67794 35.8861 2.2305061
1198.4 4.68123 35.9060 2.2203481
1199.2 4.68453 35.9258 2.2102204
1200.1 4.68783 35.9457 2.2001229
1200.9 4.69114 35.9656 2.1900556
1201.8 4.69446 35.9856 2.1800183
1202.6 4.69777 36.0056 2.1700109
1203.5 4.70110 36.0256 2.1600333
1204.3 4.70443 36.0456 2.1500854
1205.2 4.70776 36.0657 2.1401671
1206.0 4.71110 36.0858 2.1302783
1206.9 4.71445 36.1060 2.1204189
1207.8 4.71780 36.1261 2.1105888
1208.6 4.72116 36.1464 2.1007878
1209.5 4.72452 36.1666 2.0910160
1210.3 4.72789 36.1869 2.0812731
1211.2 4.73127 36.2072 2.0715591
1212.1 4.73465 36.2276 2.0618738
1212.9 4.73803 36.2479 2.0522172
1213.8 4.74143 36.2684 2.0425892
1214.7 4.74482 36.2888 2.0329896
1215.5 4.74823 36.3093 2.0234184
1216.4 4.75164 36.3299 2.0138755
1217.3 4.75505 36.3504 2.0043608
1218.2 4.75848 36.3710 1.9948741
1219.0 4.76190 36.3917 1.9854153
1219.9 4.76534 36.4123 1.9759845
1220.8 4.76878 36.4331 1.9665814
1221.7 4.77223 36.4538 1.9572059
1222.6 4.77568 36.4746 1.9478581
1223.5 4.77914 36.4954 1.9385377
1224.3 4.78261 36.5163 1.9292447
1225.2 4.78608 36.5372 1.9199790
1226.1 4.78956 36.5582 1.9107405
1227.0 4.79305 36.5791 1.9015291
1227.9 4.79654 36.6002 1.8923446
1228.8 4.80004 36.6212 1.8831871
1229.7 4.80354 36.6424 1.8740564
1230.6 4.80706 36.6635 1.8649524
1231.5 4.81058 36.6847 1.8558750
1232.4 4.81410 36.7059 1.8468242
1233.3 4.81764 36.7272 1.8377998
1234.2 4.82118 36.7485 1.8288017
1235.1 4.82472 36.7699 1.8198299
1236.0 4.82828 36.7913 1.8108843
1237.0 4.83184 36.8127 1.8019647
1237.9 4.83541 36.8342 1.7930711
1238.8 4.83898 36.8557 1.7842034
1239.7 4.84257 36.8773 1.7753615
1240.6 4.84616 36.8989 1.7665453
1241.5 4.84976 36.9206 1.7577547
1242.5 4.85336 36.9423 1.7489897
1243.4 4.85698 36.9641 1.7402501
1244.3 4.86060 36.9859 1.7315358
1245.2 4.86423 37.0077 1.7228468
1246.2 4.86786 37.0296 1.7141830
1247.1 4.87151 37.0515 1.7055443
1248.0 4.87516 37.0735 1.6969306
1249.0 4.87882 37.0956 1.6883418
1249.9 4.88249 37.1177 1.6797778
1250.9 4.88617 37.1398 1.6712386
1251.8 4.88985 37.1620 1.6627241
1252.7 4.89354 37.1842 1.6542341
1253.7 4.89724 37.2065 1.6457686
1254.6 4.90095 37.2288 1.6373275
1255.6 4.90467 37.2512 1.6289107
1256.5 4.90840 37.2736 1.6205182
1257.5 4.91213 37.2961 1.6121499
1258.5 4.91588 37.3187 1.6038056
1259.4 4.91963 37.3413 1.5954853
1260.4 4.92339 37.3639 1.5871889
1261.4 4.92716 37.3866 1.5789163
1262.3 4.93094 37.4093 1.5706675
1263.3 4.93472 37.4321 1.5624423
1264.3 4.93852 37.4550 1.5542407
1265.2 4.94233 37.4779 1.5460626
1266.2 4.94614 37.5009 1.5379079
1267.2 4.94996 37.5239 1.5297766
1268.2 4.95380 37.5470 1.5216685
1269.2 4.95764 37.5701 1.5135836
1270.1 4.96149 37.5933 1.5055218
1271.1 4.96535 37.6166 1.4974831
1272.1 4.96923 37.6399 1.4894672
1273.1 4.97311 37.6632 1.4814743
1274.1 4.97700 37.6867 1.4735041
1275.1 4.98090 37.7102 1.4655566
1276.1 4.98481 37.7337 1.4576318
1277.1 4.98873 37.7573 1.4497295
1278.1 4.99266 37.7810 1.4418497
1279.1 4.99661 37.8047 1.4339923
1280.1 5.00056 37.8285 1.4261572
1281.2 5.00452 37.8524 1.4183443
1282.2 5.00849 37.8763 1.4105537
1283.2 5.01248 37.9003 1.4027851
1284.2 5.01647 37.9243 1.3950386
1285.2 5.02048 37.9484 1.3873140
1286.3 5.02449 37.9726 1.3796113
1287.3 5.02852 37.9969 1.3719304
1288.3 5.03256 38.0212 1.3642712
1289.4 5.03661 38.0456 1.3566337
1290.4 5.04067 38.0700 1.3490177
1291.5 5.04474 38.0945 1.3414233
1292.5 5.04883 38.1191 1.3338502
1293.5 5.05292 38.1438 1.3262986
1294.6 5.05703 38.1685 1.3187682
1295.7 5.06115 38.1933 1.3112591
1296.7 5.06528 38.2182 1.3037711
1297.8 5.06942 38.2431 1.2963042
1298.8 5.07358 38.2681 1.2888583
1299.9 5.07775 38.2932 1.2814333
1301.0 5.08193 38.3184 1.2740292
1302.0 5.08612 38.3436 1.2666459
1303.1 5.09032 38.3689 1.2592833
1304.2 5.09454 38.3943 1.2519413
1305.3 5.09877 38.4198 1.2446200
1306.4 5.10302 38.4454 1.2373191
1307.5 5.10727 38.4710 1.2300387
1308.6 5.11154 38.4967 1.2227787
1309.7 5.11583 38.5225 1.2155390
1310.8 5.12012 38.5484 1.2083195
1311.9 5.12443 38.5743 1.2011202
1313.0 5.12876 38.6004 1.1939411
1314.1 5.13310 38.6265 1.1867819
1315.2 5.13745 38.6527 1.1796428
1316.3 5.14182 38.6790 1.1725235
1317.4 5.14620 38.7053 1.1654241
1318.6 5.15059 38.7318 1.1583444
1319.7 5.15500 38.7584 1.1512845
1320.8 5.15943 38.7850 1.1442442
1321.9 5.16387 38.8117 1.1372235
1323.1 5.16832 38.8385 1.1302223
1324.2 5.17279 38.8655 1.1232405
1325.4 5.17728 38.8925 1.1162782
1326.5 5.18178 38.9196 1.1093351
1327.7 5.18629 38.9467 1.1024113
1328.9 5.19083 38.9740 1.0955067
1330.0 5.19537 39.0014 1.0886212
1331.2 5.19994 39.0289 1.0817548
1332.4 5.20452 39.0565 1.0749074
1333.5 5.20912 39.0841 1.0680789
1334.7 5.21373 39.1119 1.0612693
1335.9 5.21836 39.1398 1.0544785
1337.1 5.22301 39.1678 1.0477065
1338.3 5.22767 39.1959 1.0409531
1339.5 5.23235 39.2241 1.0342184
1340.7 5.23705 39.2524 1.0275022
1341.9 5.24177 39.2808 1.0208046
1343.1 5.24651 39.3093 1.0141254
1344.3 5.25126 39.3379 1.0074645
1345.5 5.25603 39.3666 1.0008220
1346.8 5.26082 39.3955 0.9941978
1348.0 5.26563 39.4244 0.9875917
1349.2 5.27046 39.4535 0.9810038
1350.5 5.27531 39.4827 0.9744340
1351.7 5.28017 39.5120 0.9678822
1353.0 5.28506 39.5414 0.9613484
1354.2 5.28996 39.5709 0.9548324
1355.5 5.29489 39.6006 0.9483344
1356.8 5.29984 39.6303 0.9418541
1358.0 5.30480 39.6602 0.9353915
1359.3 5.30979 39.6903 0.9289466
1360.6 5.31480 39.7204 0.9225193
1361.9 5.31983 39.7507 0.9161096
1363.2 5.32488 39.7811 0.9097174
1364.5 5.32995 39.8117 0.9033426
1365.8 5.33505 39.8423 0.8969852
1367.1 5.34016 39.8731 0.8906451
1368.4 5.34530 39.9041 0.8843223
1369.7 5.35046 39.9352 0.8780167
1371.0 5.35565 39.9664 0.8717283
1372.4 5.36086 39.9977 0.8654570
1373.7 5.36609 40.0292 0.8592027
1375.1 5.37134 40.0609 0.8529654
1376.4 5.37662 40.0927 0.8467451
1377.8 5.38193 40.1246 0.8405416
1379.1 5.38726 40.1567 0.8343550
1380.5 5.39261 40.1889 0.8281851
1381.9 5.39799 40.2213 0.8220320
1383.3 5.40340 40.2538 0.8158955
1384.7 5.40883 40.2865 0.8097756
1386.1 5.41428 40.3194 0.8036723
1387.5 5.41977 40.3524 0.7975855
1388.9 5.42528 40.3856 0.7915151
1390.3 5.43082 40.4189 0.7854612
1391.7 5.43638 40.4524 0.7794236
1393.1 5.44198 40.4861 0.7734022
1394.6 5.44760 40.5200 0.7673971
1396.0 5.45325 40.5540 0.7614082
1397.5 5.45893 40.5882 0.7554355
1398.9 5.46464 40.6226 0.7494788
1400.4 5.47038 40.6571 0.7435381
1401.9 5.47616 40.6919 0.7376134
1403.4 5.48196 40.7268 0.7317046
1404.9 5.48779 40.7619 0.7258118
1406.4 5.49366 40.7972 0.7199347
1407.9 5.49955 40.8328 0.7140734
1409.4 5.50548 40.8684 0.7082278
1410.9 5.51144 40.9043 0.7023980
1412.5 5.51744 40.9404 0.6965837
1414.0 5.52347 40.9768 0.6907850
1415.6 5.52953 41.0133 0.6850018
1417.1 5.53563 41.0500 0.6792341
1418.7 5.54177 41.0869 0.6734818
1420.3 5.54794 41.1241 0.6677449
1421.9 5.55415 41.1614 0.6620233
1423.5 5.56039 41.1990 0.6563170
1425.1 5.56667 41.2369 0.6506259
1426.7 5.57299 41.2749 0.6449500
1428.3 5.57935 41.3132 0.6392893
1430.0 5.58575 41.3517 0.6336436
1431.6 5.59219 41.3905 0.6280129
1433.3 5.59867 41.4295 0.6223972
1434.9 5.60519 41.4688 0.6167965
1436.6 5.61175 41.5083 0.6112106
1438.3 5.61836 41.5480 0.6056396
1440.0 5.62501 41.5881 0.6000834
1441.7 5.63170 41.6284 0.5945420
1443.4 5.63844 41.6689 0.5890152
1445.2 5.64522 41.7097 0.5835031
1446.9 5.65205 41.7509 0.5780056
1448.7 5.65892 41.7923 0.5725227
1450.5 5.66584 41.8339 0.5670543
1452.2 5.67282 41.8759 0.5616003
1454.0 5.67984 41.9182 0.5561608
1455.8 5.68691 41.9607 0.5507356
1457.7 5.69403 42.0036 0.5453248
1459.5 5.70120 42.0468 0.5399283
1461.4 5.70843 42.0903 0.5345460
1463.2 5.71571 42.1342 0.5291779
1465.1 5.72305 42.1783 0.5238240
1467.0 5.73044 42.2228 0.5184842
1468.9 5.73789 42.2677 0.5131584
1470.8 5.74539 42.3129 0.5078467
1472.8 5.75296 42.3584 0.5025489
1474.7 5.76058 42.4043 0.4972651
1476.7 5.76827 42.4506 0.4919951
1478.7 5.77601 42.4972 0.4867390
1480.7 5.78383 42.5442 0.4814967
1482.7 5.79170 42.5917 0.4762682
1484.7 5.79964 42.6395 0.4710534
1486.8 5.80765 42.6877 0.4658522
1488.8 5.81573 42.7363 0.4606647
1490.9 5.82388 42.7854 0.4554907
1493.0 5.83210 42.8349 0.4503303
1495.1 5.84039 42.8848 0.4451834
1497.3 5.84875 42.9352 0.4400500
1499.4 5.85720 42.9860 0.4349299
1501.6 5.86572 43.0373 0.4298233
1503.8 5.87432 43.0891 0.4247299
1506.0 5.88299 43.1413 0.4196499
1508.3 5.89176 43.1941 0.4145831
1510.6 5.90060 43.2473 0.4095295
1512.8 5.90954 43.3011 0.4044891
1515.2 5.91856 43.3554 0.3994618
1517.5 5.92767 43.4103 0.3944476
1519.8 5.93688 43.4657 0.3894465
1522.2 5.94617 43.5217 0.3844583
1524.6 5.95557 43.5783 0.3794831
1527.1 5.96507 43.6354 0.3745208
1529.5 5.97466 43.6932 0.3695715
1532.0 5.98436 43.7516 0.3646349
1534.5 5.99417 43.8106 0.3597112
1537.0 6.00408 43.8703 0.3548002
1539.6 6.01411 43.9307 0.3499019
1542.2 6.02426 43.9918 0.3450163
1544.8 6.03452 44.0536 0.3401434
1547.5 6.04490 44.1161 0.3352831
1550.2 6.05540 44.1793 0.3304353
1552.9 6.06604 44.2433 0.3256001
1555.7 6.07680 44.3081 0.3207773
1558.5 6.08770 44.3738 0.3159670
1561.3 6.09874 44.4402 0.3111691
1564.1 6.10992 44.5075 0.3063836
1567.0 6.12124 44.5757 0.3016104
1570.0 6.13272 44.6448 0.2968495
1573.0 6.14435 44.7148 0.2921009
1576.0 6.15615 44.7858 0.2873645
1579.0 6.16810 44.8578 0.2826403
1582.1 6.18023 44.9309 0.2779282
1585.3 6.19253 45.0049 0.2732282
1588.5 6.20502 45.0801 0.2685403
1591.7 6.21769 45.1564 0.2638645
1595.0 6.23055 45.2338 0.2592006
1598.4 6.24362 45.3125 0.2545487
1601.8 6.25689 45.3924 0.2499087
1605.2 6.27037 45.4735 0.2452806
1608.7 6.28408 45.5561 0.2406644
1612.3 6.29801 45.6400 0.2360600
1615.9 6.31218 45.7253 0.2314673
1619.6 6.32660 45.8121 0.2268864
1623.4 6.34128 45.9004 0.2223172
1627.2 6.35622 45.9904 0.2177596
1631.1 6.37144 46.0820 0.2132137
1635.1 6.38694 46.1754 0.2086794
1639.1 6.40275 46.2705 0.2041567
1643.2 6.41887 46.3676 0.1996455
1647.4 6.43531 46.4666 0.1951458
1651.7 6.45210 46.5676 0.1906575
1656.1 6.46924 46.6708 0.1861807
1660.6 6.48675 46.7763 0.1817152
1665.2 6.50465 46.8840 0.1772611
1669.9 6.52296 46.9943 0.1728184
1674.7 6.54170 47.1071 0.1683869
1679.6 6.56089 47.2226 0.1639666
1684.6 6.58055 47.3410 0.1595576
1689.8 6.60071 47.4624 0.1551598
1695.1 6.62140 47.5869 0.1507731
1700.5 6.64264 47.7148 0.1463975
1706.1 6.66447 47.8463 0.1420330
1711.9 6.68693 47.9815 0.1376796
1717.8 6.71005 48.1207 0.1333371
1723.9 6.73387 48.2641 0.1290057
1730.2 6.75844 48.4120 0.1246852
1736.7 6.78382 48.5648 0.1203756
1743.4 6.81005 48.7227 0.1160768
1750.3 6.83720 48.8862 0.1117890
1757.5 6.86534 49.0556 0.1075119
1765.0 6.89455 49.2315 0.1032456
1772.8 6.92491 49.4143 0.0989901
1780.9 6.95652 49.6046 0.0947453
1789.3 6.98950 49.8032 0.0905112
1798.1 7.02397 50.0107 0.0862877
1807.4 7.06008 50.2281 0.0820749
1817.1 7.09799 50.4563 0.0778726
1827.3 7.13791 50.6966 0.0736809
1838.1 7.18005 50.9503 0.0694998
1849.5 7.22469 51.2191 0.0653291
1861.7 7.27215 51.5049 0.0611689
1874.6 7.32283 51.8100 0.0570191
1888.6 7.37719 52.1373 0.0528797
1903.6 7.43584 52.4904 0.0487507
1919.9 7.49951 52.8737 0.0446320
1937.7 7.56917 53.2931 0.0405236
1957.4 7.64608 53.7561 0.0364255
1979.4 7.73194 54.2731 0.0323377
2004.3 7.82917 54.8585 0.0282600
2033.0 7.94127 55.5334 0.0241926
2066.9 8.07369 56.3306 0.0201353
2108.3 8.23555 57.3051 0.0160881
2161.7 8.44397 58.5599 0.0120510
2236.8 8.73736 60.3263 0.0080240
2365.0 9.23826 63.3420 0.0040070


==> figures/data/gaussian256/diffca_per_dim.txt <==
dim snr
1 24.48
2 17.34
3 17.16
4 15.50
5 12.69
6 12.27
7 10.86
8 10.30
9 10.03
10 9.79
11 9.31
12 8.31
13 7.87
14 7.78
15 7.47
16 7.18
17 7.09
18 6.86
19 6.60
20 6.56
21 6.23
22 6.16
23 5.71
24 5.66
25 5.45
26 5.42
27 5.36
28 5.20
29 5.16
30 5.07
31 4.99
32 4.96
33 4.91
34 4.76
35 4.67
36 4.60
37 4.39
38 4.34
39 4.06
40 4.00
41 4.00
42 3.96
43 3.90
44 3.80
45 3.76
46 3.75
47 3.61
48 3.57
49 3.54
50 3.49
51 3.46
52 3.39
53 3.30
54 3.22
55 3.13
56 3.13
57 3.03
58 2.98
59 2.97
60 2.95
61 2.84
62 2.83
63 2.75
64 2.73
65 2.73
66 2.68
67 2.66
68 2.57
69 2.56
70 2.52
71 2.47
72 2.46
73 2.40
74 2.38
75 2.29
76 2.27
77 2.22
78 2.19
79 2.16
80 2.14
81 2.14
82 2.14
83 2.10
84 2.06
85 2.02
86 2.00
87 2.00
88 1.94
89 1.93
90 1.91
91 1.82
92 1.81
93 1.78
94 1.76
95 1.75
96 1.73
97 1.72
98 1.71
99 1.70
100 1.67
101 1.65
102 1.65
103 1.61
104 1.57
105 1.56
106 1.55
107 1.49
108 1.48
109 1.47
110 1.45
111 1.42
112 1.41
113 1.41
114 1.40
115 1.39
116 1.38
117 1.37
118 1.36
119 1.32
120 1.29
121 1.29
122 1.28
123 1.25
124 1.23
125 1.21
126 1.21
127 1.18
128 1.18
129 1.18
130 1.16
131 1.16
132 1.15
133 1.14
134 1.14
135 1.11
136 1.08
137 1.08
138 1.07
139 1.06
140 1.04
141 1.02
142 1.02
143 1.00
144 1.00
145 0.99
146 0.98
147 0.97
148 0.97
149 0.96
150 0.95
151 0.94
152 0.93
153 0.91
154 0.91
155 0.90
156 0.88
157 0.87
158 0.87
159 0.86
160 0.85
161 0.85
162 0.83
163 0.83
164 0.82
165 0.82
166 0.82
167 0.81
168 0.80
169 0.78
170 0.77
171 0.76
172 0.76
173 0.75
174 0.75
175 0.75
176 0.74
177 0.74
178 0.73
179 0.72
180 0.71
181 0.71
182 0.70
183 0.69
184 0.69
185 0.68
186 0.67
187 0.66
188 0.66
189 0.65
190 0.65
191 0.65
192 0.65
193 0.64
194 0.64
195 0.62
196 0.61
197 0.61
198 0.60
199 0.60
200 0.60
201 0.59
202 0.58
203 0.58
204 0.58
205 0.58
206 0.57
207 0.57
208 0.57
209 0.57
210 0.56
211 0.55
212 0.55
213 0.54
214 0.54
215 0.54
216 0.53
217 0.52
218 0.52
219 0.52
220 0.52
221 0.52
222 0.51
223 0.51
224 0.50
225 0.50
226 0.50
227 0.50
228 0.49
229 0.49
230 0.48
231 0.48
232 0.48
233 0.47
234 0.47
235 0.47
236 0.46
237 0.46
238 0.46
239 0.46
240 0.45
241 0.45
242 0.45
243 0.45
244 0.45
245 0.43
246 0.42
247 0.42
248 0.41
249 0.41
250 0.41
251 0.40
252 0.39
253 0.38
254 0.38
255 0.36
256 0.36


==> figures/data/gaussian256/diffcas.txt <==
bits bpd snr error
4422.0 17.27325 111.7175 0.0000001
3910.0 15.27325 99.6763 0.0000009
3610.5 14.10332 92.6326 0.0000047
3398.0 13.27325 87.6351 0.0000149
3233.1 12.62939 83.7587 0.0000364
3098.5 12.10332 80.5914 0.0000755
2984.6 11.65854 77.9135 0.0001399
2886.0 11.27325 75.5939 0.0002386
2799.0 10.93340 73.5478 0.0003822
2721.1 10.62939 71.7175 0.0005825
2650.7 10.35439 70.0618 0.0008528
2586.5 10.10332 68.5502 0.0012078
2527.3 9.87237 67.1597 0.0016636
2472.6 9.65854 65.8723 0.0022376
2421.6 9.45947 64.6738 0.0029487
2374.0 9.27325 63.5527 0.0038173
2329.2 9.09832 62.4995 0.0048648
2287.0 8.93340 61.5066 0.0061145
2247.0 8.77739 60.5673 0.0075908
2209.1 8.62939 59.6763 0.0093195
2173.1 8.48861 58.8287 0.0113279
2138.7 8.35439 58.0206 0.0136446
2105.9 8.22612 57.2484 0.0162998
2074.5 8.10332 56.5090 0.0193248
2044.3 7.98554 55.7999 0.0227526
2015.3 7.87237 55.1185 0.0266173
1987.4 7.76347 54.4629 0.0309547
1960.6 7.65854 53.8311 0.0358017
1934.7 7.55729 53.2215 0.0411968
1909.6 7.45947 52.6326 0.0471798
1885.4 7.36486 52.0630 0.0537920
1862.0 7.27325 51.5115 0.0610761
1839.2 7.18446 50.9769 0.0690759
1817.2 7.09832 50.4583 0.0778371
1795.8 7.01468 49.9547 0.0874064
1775.0 6.93340 49.4654 0.0978320
1754.7 6.85434 48.9894 0.1091636
1735.0 6.77739 48.5261 0.1214522
1715.8 6.70244 48.0749 0.1347502
1697.1 6.62939 47.6351 0.1491115
1678.9 6.55814 47.2061 0.1645912
1661.1 6.48861 46.7875 0.1812459
1643.7 6.42072 46.3787 0.1991338
1626.7 6.35439 45.9794 0.2183141
1610.1 6.28954 45.5890 0.2388477
1593.9 6.22612 45.2072 0.2607969
1578.0 6.16407 44.8336 0.2842251
1562.5 6.10332 44.4678 0.3091975
1547.2 6.04383 44.1096 0.3357804
1532.3 5.98554 43.7587 0.3640417
1517.7 5.92840 43.4147 0.3940504
1503.3 5.87237 43.0773 0.4258772
1489.3 5.81741 42.7464 0.4595942
1475.4 5.76347 42.4217 0.4952747
1461.9 5.71053 42.1030 0.5329934
1448.6 5.65854 41.7899 0.5728266
1435.5 5.60747 41.4825 0.6148519
1422.7 5.55729 41.1803 0.6591481
1410.0 5.50796 40.8834 0.7057959
1397.6 5.45947 40.5914 0.7548768
1385.4 5.41177 40.3043 0.8064741
1373.4 5.36486 40.0218 0.8606723
1361.6 5.31869 39.7438 0.9175574
1350.0 5.27325 39.4703 0.9772169
1338.5 5.22851 39.2009 1.0397394
1327.2 5.18446 38.9357 1.1052151
1316.1 5.14107 38.6745 1.1737356
1305.2 5.09832 38.4171 1.2453938
1294.4 5.05620 38.1635 1.3202842
1283.8 5.01468 37.9135 1.3985024
1273.3 4.97375 37.6671 1.4801457
1263.0 4.93340 37.4242 1.5653125
1252.8 4.89360 37.1846 1.6541028
1242.7 4.85434 36.9482 1.7466180
1232.8 4.81561 36.7150 1.8429609
1223.0 4.77739 36.4849 1.9432355
1213.4 4.73968 36.2578 2.0475474
1203.8 4.70244 36.0337 2.1560036
1194.4 4.66569 35.8124 2.2687123
1185.1 4.62939 35.5939 2.3857834
1175.9 4.59355 35.3781 2.5073279
1166.9 4.55814 35.1649 2.6334585
1157.9 4.52317 34.9543 2.7642889
1149.1 4.48861 34.7463 2.8999346
1140.3 4.45447 34.5407 3.0405123
1131.7 4.42072 34.3375 3.1861401
1123.2 4.38736 34.1367 3.3369375
1114.7 4.35439 33.9382 3.4930255
1106.4 4.32178 33.7419 3.6545263
1098.1 4.28954 33.5478 3.8215637
1090.0 4.25766 33.3558 3.9942628
1081.9 4.22612 33.1660 4.1727500
1073.9 4.19493 32.9782 4.3571535
1066.0 4.16407 32.7924 4.5476023
1058.2 4.13354 32.6085 4.7442272
1050.5 4.10332 32.4266 4.9471604
1042.8 4.07342 32.2466 5.1565353
1035.2 4.04383 32.0684 5.3724869
1027.7 4.01454 31.8921 5.5951514
1020.3 3.98554 31.7175 5.8246665
1012.9 3.95683 31.5446 6.0611713
1005.7 3.92840 31.3735 6.3048063
998.5 3.90025 31.2040 6.5557134
991.3 3.87237 31.0361 6.8140359
984.3 3.84476 30.8699 7.0799185
977.3 3.81741 30.7052 7.3535072
970.3 3.79031 30.5421 7.6349496
963.4 3.76347 30.3805 7.9243944
956.6 3.73688 30.2204 8.2219921
949.9 3.71053 30.0618 8.5278942
943.2 3.68442 29.9045 8.8422538
936.6 3.65854 29.7487 9.1652254
930.0 3.63289 29.5943 9.4969650
923.5 3.60747 29.4413 9.8376296
917.1 3.58227 29.2896 10.1873780
910.7 3.55729 29.1391 10.5463704
904.3 3.53252 28.9900 10.9147680
898.0 3.50796 28.8422 11.2927338
891.8 3.48361 28.6956 11.6804320
885.6 3.45947 28.5502 12.0780284
879.5 3.43552 28.4061 12.4856899
873.4 3.41177 28.2631 12.9035849
867.4 3.38822 28.1213 13.3318834
861.4 3.36486 27.9806 13.7707566
855.5 3.34168 27.8411 14.2203771
849.6 3.31869 27.7026 14.6809190
843.7 3.29588 27.5653 15.1525577
838.0 3.27325 27.4291 15.6354700
832.2 3.25079 27.2939 16.1298342
826.5 3.22851 27.1597 16.6358299
820.8 3.20640 27.0266 17.1536381
815.2 3.18446 26.8945 17.6834413
809.6 3.16268 26.7634 18.2254234
804.1 3.14107 26.6333 18.7797694
798.6 3.11962 26.5041 19.3466661
793.2 3.09832 26.3759 19.9263014
787.8 3.07718 26.2486 20.5188648
782.4 3.05620 26.1223 21.1245471
777.1 3.03537 25.9969 21.7435405
771.8 3.01468 25.8723 22.3760387
766.5 2.99415 25.7487 23.0222366
761.3 2.97375 25.6259 23.6823306
756.1 2.95351 25.5040 24.3565185
751.0 2.93340 25.3830 25.0449996
745.8 2.91343 25.2627 25.7479745
740.8 2.89360 25.1434 26.4656451
735.7 2.87390 25.0248 27.1982149
730.7 2.85434 24.9070 27.9458886
725.7 2.83491 24.7900 28.7088724
720.8 2.81561 24.6738 29.4873740
715.9 2.79644 24.5584 30.2816022
711.0 2.77739 24.4437 31.0917676
706.2 2.75847 24.3298 31.9180819
701.4 2.73968 24.2166 32.7607582
696.6 2.72100 24.1042 33.6200112
691.8 2.70244 23.9925 34.4960568
687.1 2.68401 23.8815 35.3891125
682.4 2.66569 23.7712 36.2993969
677.8 2.64748 23.6616 37.2271302
673.1 2.62939 23.5527 38.1725341
668.5 2.61141 23.4444 39.1358315
663.9 2.59355 23.3369 40.1172467
659.4 2.57579 23.2300 41.1170056
654.9 2.55814 23.1237 42.1353352
650.4 2.54060 23.0181 43.1724642
645.9 2.52317 22.9131 44.2286225
641.5 2.50584 22.8088 45.3040415
637.1 2.48861 22.7051 46.3989538
632.7 2.47149 22.6020 47.5135937
628.3 2.45447 22.4995 48.6481968
624.0 2.43754 22.3976 49.8029999
619.7 2.42072 22.2963 50.9782413
615.4 2.40399 22.1956 52.1741610
611.2 2.38736 22.0955 53.3909999
606.9 2.37083 21.9959 54.6290007
602.7 2.35439 21.8970 55.8884072
598.5 2.33804 21.7985 57.1694648
594.4 2.32178 21.7007 58.4724203
590.2 2.30562 21.6033 59.7975217
586.1 2.28954 21.5066 61.1450187
582.0 2.27356 21.4103 62.5151620
578.0 2.25766 21.3146 63.9082041
573.9 2.24185 21.2194 65.3243986
569.9 2.22612 21.1248 66.7640008
565.9 2.21049 21.0306 68.2272670
561.9 2.19493 20.9370 69.7144553
557.9 2.17946 20.8438 71.2258249
554.0 2.16407 20.7512 72.7616365
550.1 2.14876 20.6590 74.3221523
546.2 2.13354 20.5673 75.9076358
542.3 2.11839 20.4761 77.5183519
538.5 2.10332 20.3854 79.1545668
534.6 2.08833 20.2952 80.8165483
530.8 2.07342 20.2054 82.5045654
527.0 2.05859 20.1161 84.2188888
523.2 2.04383 20.0272 85.9597902
519.5 2.02914 19.9388 87.7275430
515.7 2.01454 19.8509 89.5224218
512.0 2.00000 19.7633 91.3447028
508.3 1.98554 19.6763 93.1946634
504.6 1.97115 19.5896 95.0725825
500.9 1.95683 19.5034 96.9787404
497.3 1.94258 19.4176 98.9134188
493.7 1.92840 19.3323 100.8769008
490.1 1.91429 19.2473 102.8694708
486.5 1.90025 19.1628 104.8914147
482.9 1.88627 19.0787 106.9430198
479.3 1.87237 18.9949 109.0245747
475.8 1.85853 18.9116 111.1363696
472.3 1.84476 18.8287 113.2786958
468.7 1.83105 18.7462 115.4518463
465.3 1.81741 18.6640 117.6561153
461.8 1.80383 18.5823 119.8917985
458.3 1.79031 18.5009 122.1591929
454.9 1.77686 18.4199 124.4585970
451.4 1.76347 18.3393 126.7903107
448.0 1.75015 18.2591 129.1546351
444.6 1.73688 18.1792 131.5518730
441.3 1.72367 18.0997 133.9823284
437.9 1.71053 18.0206 136.4463067
434.5 1.69744 17.9418 138.9441148
431.2 1.68442 17.8633 141.4760609
427.9 1.67145 17.7853 144.0424546
424.6 1.65854 17.7075 146.6436071
421.3 1.64569 17.6302 149.2798307
418.0 1.63289 17.5531 151.9514393
414.8 1.62015 17.4764 154.6587480
411.5 1.60747 17.4001 157.4020736
408.3 1.59484 17.3240 160.1817340
405.1 1.58227 17.2484 162.9980488
401.9 1.56975 17.1730 165.8513386
398.7 1.55729 17.0979 168.7419257
395.5 1.54488 17.0232 171.6701338
392.3 1.53252 16.9488 174.6362878
389.2 1.52021 16.8748 177.6407142
386.0 1.50796 16.8010 180.6837408
382.9 1.49576 16.7275 183.7656967
379.8 1.48361 16.6544 186.8869127
376.7 1.47151 16.5816 190.0477207
373.6 1.45947 16.5090 193.2484540
370.6 1.44747 16.4368 196.4894476
367.5 1.43552 16.3649 199.7710376
364.4 1.42362 16.2932 203.0935616
361.4 1.41177 16.2219 206.4573586
358.4 1.39997 16.1508 209.8627691
355.4 1.38822 16.0801 213.3101347
352.4 1.37651 16.0096 216.7997986
349.4 1.36486 15.9394 220.3321056
346.4 1.35324 15.8695 223.9074015
343.5 1.34168 15.7999 227.5260337
340.5 1.33016 15.7305 231.1883510
337.6 1.31869 15.6614 234.8947037
334.7 1.30726 15.5926 238.6454432
331.7 1.29588 15.5241 242.4409225
328.8 1.28454 15.4559 246.2814961
326.0 1.27325 15.3879 250.1675197
323.1 1.26200 15.3201 254.0993504
320.2 1.25079 15.2527 258.0773468
317.3 1.23963 15.1855 262.1018690
314.5 1.22851 15.1185 266.1732781
311.7 1.21744 15.0518 270.2919371
308.8 1.20640 14.9854 274.4582101
306.0 1.19541 14.9192 278.6724626
303.2 1.18446 14.8533 282.9350615
300.4 1.17356 14.7877 287.2418846
297.7 1.16276 14.7226 291.5769776
294.9 1.15202 14.6580 295.9523797
292.2 1.14131 14.5935 300.3772208
289.5 1.13069 14.5295 304.8368589
286.8 1.12015 14.4660 309.3260639
284.1 1.10965 14.4027 313.8654270
281.4 1.09921 14.3399 318.4438728
278.7 1.08886 14.2775 323.0509351
276.1 1.07856 14.2153 327.7057728
273.5 1.06834 14.1537 332.3936722
270.9 1.05824 14.0927 337.0916057
268.3 1.04823 14.0323 341.8148307
265.8 1.03831 13.9723 346.5653360
263.3 1.02843 13.9126 351.3622056
260.8 1.01859 13.8531 356.2109327
258.3 1.00885 13.7941 361.0805414
255.8 0.99927 13.7361 365.9365180
253.4 0.98984 13.6789 370.7900773
251.0 0.98049 13.6222 375.6632858
248.6 0.97127 13.5661 380.5436328
246.3 0.96215 13.5106 385.4371210
244.0 0.95311 13.4556 390.3558901
241.7 0.94417 13.4010 395.2874926
239.4 0.93534 13.3471 400.2241062
237.2 0.92662 13.2938 405.1695361
235.0 0.91802 13.2411 410.1149189
232.8 0.90953 13.1890 415.0655891
230.7 0.90117 13.1376 420.0075956
228.6 0.89289 13.0866 424.9671209
226.5 0.88469 13.0360 429.9491927
224.4 0.87660 12.9860 434.9293954
222.4 0.86860 12.9365 439.9191128
220.3 0.86065 12.8871 444.9514823
218.3 0.85276 12.8379 450.0113943
216.3 0.84500 12.7896 455.0508508
214.4 0.83736 12.7418 460.0808336
212.4 0.82984 12.6947 465.0963738
210.5 0.82239 12.6480 470.1326258
208.7 0.81506 12.6018 475.1544766
206.8 0.80780 12.5560 480.1961969
205.0 0.80060 12.5104 485.2587461
203.1 0.79347 12.4652 490.3425104
201.3 0.78636 12.4200 495.4761967
199.5 0.77931 12.3750 500.6334254
197.7 0.77234 12.3304 505.7957967
196.0 0.76550 12.2865 510.9320725
194.2 0.75877 12.2433 516.0469314
192.5 0.75209 12.2003 521.1851667
190.8 0.74546 12.1573 526.3620607
189.2 0.73887 12.1146 531.5622107
187.5 0.73238 12.0724 536.7561821
185.8 0.72594 12.0304 541.9788437
184.2 0.71955 11.9886 547.2178013
182.6 0.71324 11.9471 552.4650388
181.0 0.70697 11.9059 557.7363523
179.4 0.70076 11.8649 563.0293687
177.8 0.69464 11.8243 568.3088887
176.3 0.68863 11.7844 573.5620320
174.8 0.68267 11.7447 578.8281084
173.3 0.67677 11.7052 584.1091969
171.8 0.67092 11.6660 589.4130450
170.3 0.66512 11.6269 594.7347518
168.8 0.65935 11.5880 600.0955623
167.3 0.65363 11.5492 605.4704619
165.9 0.64797 11.5107 610.8618095
164.5 0.64241 11.4728 616.2215096
163.1 0.63692 11.4353 621.5730302
161.7 0.63147 11.3978 626.9545725
160.3 0.62609 11.3608 632.3286146
158.9 0.62075 11.3239 637.7228866
157.6 0.61549 11.2873 643.1072745
156.2 0.61027 11.2510 648.5096797
154.9 0.60509 11.2148 653.9327480
153.6 0.59995 11.1788 659.3857668
152.3 0.59485 11.1429 664.8511692
151.0 0.58982 11.1074 670.3178596
149.7 0.58480 11.0718 675.8273031
148.4 0.57985 11.0366 681.3267188
147.2 0.57493 11.0015 686.8597547
145.9 0.57005 10.9666 692.4025667
144.7 0.56526 10.9321 697.9163966
143.5 0.56053 10.8980 703.4243573
142.3 0.55583 10.8640 708.9576030
141.1 0.55120 10.8303 714.4705482
139.9 0.54662 10.7969 719.9877880
138.8 0.54207 10.7636 725.5318056
137.6 0.53758 10.7306 731.0652556
136.5 0.53313 10.6978 736.6184877
135.3 0.52870 10.6649 742.2067272
134.2 0.52428 10.6321 747.8379533
133.1 0.51993 10.5997 753.4463948
132.0 0.51565 10.5676 759.0358822
130.9 0.51139 10.5356 764.6496422
129.8 0.50716 10.5036 770.2956687
128.8 0.50296 10.4718 775.9618884
127.7 0.49877 10.4399 781.6755239
126.6 0.49460 10.4081 787.4219032
125.6 0.49051 10.3768 793.1260693
124.5 0.48649 10.3458 798.7943729
123.5 0.48250 10.3150 804.4799455
122.5 0.47858 10.2846 810.1277399
121.5 0.47471 10.2545 815.7730055
120.5 0.47084 10.2243 821.4622789
119.6 0.46704 10.1945 827.1270925
118.6 0.46326 10.1647 832.8163561
117.6 0.45952 10.1351 838.5096241
116.7 0.45579 10.1055 844.2342803
115.7 0.45210 10.0761 849.9732051
114.8 0.44842 10.0467 855.7584602
113.9 0.44478 10.0174 861.5408949
112.9 0.44120 9.9886 867.2851462
112.0 0.43764 9.9597 873.0652250
111.1 0.43410 9.9309 878.8776169
110.2 0.43058 9.9022 884.7009482
109.3 0.42708 9.8735 890.5705575
108.4 0.42359 9.8448 896.4671245
107.6 0.42016 9.8164 902.3479666
106.7 0.41676 9.7883 908.2178209
105.8 0.41341 9.7604 914.0696655
105.0 0.41012 9.7329 919.8784209
104.2 0.40688 9.7057 925.6553521
103.3 0.40367 9.6787 931.4354207
102.5 0.40047 9.6516 937.2604701
101.7 0.39731 9.6247 943.0783315
100.9 0.39418 9.5980 948.8938050
100.1 0.39110 9.5716 954.6790242
99.3 0.38805 9.5454 960.4678831
98.6 0.38500 9.5191 966.3012144
97.8 0.38197 9.4927 972.1792453
97.0 0.37894 9.4663 978.1022035
96.2 0.37592 9.4400 984.0545102
95.5 0.37295 9.4139 989.9865114
94.7 0.37003 9.3881 995.8867193
94.0 0.36711 9.3623 1001.8188946
93.2 0.36421 9.3365 1007.7958407
92.5 0.36133 9.3108 1013.7703819
91.8 0.35847 9.2851 1019.7786400
91.0 0.35562 9.2595 1025.8129476
90.3 0.35282 9.2342 1031.8008607
89.6 0.35005 9.2090 1037.8008300
88.9 0.34729 9.1840 1043.8084094
88.2 0.34456 9.1590 1049.8388043
87.5 0.34186 9.1342 1055.8498923
86.8 0.33921 9.1097 1061.8143207
86.2 0.33659 9.0855 1067.7514575
85.5 0.33401 9.0615 1073.6666151
84.9 0.33147 9.0377 1079.5643358
84.2 0.32895 9.0141 1085.4495782
83.6 0.32644 8.9905 1091.3693653
82.9 0.32396 8.9670 1097.2850586
82.3 0.32150 8.9437 1103.1922326
81.7 0.31907 8.9204 1109.1102909
81.1 0.31664 8.8972 1115.0710787
80.4 0.31421 8.8738 1121.0748011
79.8 0.31180 8.8505 1127.1216638
79.2 0.30938 8.8271 1133.2118730
78.6 0.30699 8.8037 1139.3257873
78.0 0.30462 8.7805 1145.4221457
77.4 0.30229 8.7577 1151.4511869
76.8 0.29998 8.7349 1157.5079979
76.2 0.29768 8.7121 1163.6077142
75.6 0.29538 8.6892 1169.7505378
75.0 0.29311 8.6666 1175.8783808
74.5 0.29088 8.6442 1181.9506395
73.9 0.28867 8.6220 1188.0076799
73.3 0.28647 8.5997 1194.1071264
72.8 0.28430 8.5777 1200.1867448
72.2 0.28214 8.5556 1206.2979672
71.7 0.27998 8.5335 1212.4516778
71.1 0.27785 8.5116 1218.5953004
70.6 0.27572 8.4897 1224.7594048
70.1 0.27364 8.4681 1230.8589545
69.5 0.27162 8.4470 1236.8602901
69.0 0.26961 8.4260 1242.8457158
68.5 0.26762 8.4051 1248.8497793
68.0 0.26565 8.3843 1254.8396867
67.5 0.26369 8.3636 1260.8364844
67.0 0.26176 8.3430 1266.8294952
66.5 0.25983 8.3224 1272.8632284
66.0 0.25790 8.3017 1278.9378681
65.5 0.25600 8.2812 1284.9741074
65.1 0.25412 8.2609 1291.0048350
64.6 0.25226 8.2406 1297.0401851
64.1 0.25040 8.2203 1303.1160861
63.6 0.24854 8.2000 1309.2327193
63.2 0.24669 8.1796 1315.3902662
62.7 0.24485 8.1593 1321.5613062
62.2 0.24303 8.1391 1327.7169039
61.8 0.24124 8.1191 1333.8407113
61.3 0.23945 8.0992 1339.9928451
60.8 0.23767 8.0791 1346.1856764
60.4 0.23590 8.0592 1352.3878375
59.9 0.23418 8.0396 1358.5032681
59.5 0.23245 8.0200 1364.6438236
59.1 0.23074 8.0004 1370.8246450
58.6 0.22904 7.9809 1376.9778548
58.2 0.22736 7.9615 1383.1502796
57.8 0.22568 7.9421 1389.3475426
57.4 0.22404 7.9230 1395.4542685
56.9 0.22242 7.9040 1401.5654270
56.5 0.22079 7.8850 1407.7161397
56.1 0.21918 7.8660 1413.9065771
55.7 0.21756 7.8469 1420.1369097
55.3 0.21596 7.8279 1426.3670818
54.9 0.21438 7.8091 1432.5423389
54.5 0.21283 7.7905 1438.7038016
54.1 0.21127 7.7718 1444.9046344
53.7 0.20974 7.7533 1451.0813241
53.3 0.20824 7.7351 1457.1681667
52.9 0.20676 7.7171 1463.2055431
52.6 0.20529 7.6992 1469.2719959
52.2 0.20383 7.6811 1475.3768033
51.8 0.20236 7.6631 1481.5201268
51.4 0.20092 7.6452 1487.6438588
51.1 0.19951 7.6276 1493.6667423
50.7 0.19810 7.6101 1499.7246546
50.4 0.19669 7.5924 1505.8204682
50.0 0.19529 7.5748 1511.9543409
49.6 0.19389 7.5571 1518.1264307
49.3 0.19250 7.5394 1524.3368961
48.9 0.19112 7.5217 1530.5365171
48.6 0.18977 7.5044 1536.6509877
48.2 0.18845 7.4875 1542.6657410
47.9 0.18713 7.4705 1548.7130213
47.6 0.18582 7.4534 1554.7975155
47.2 0.18453 7.4366 1560.8216959
46.9 0.18325 7.4198 1566.8730160
46.6 0.18196 7.4030 1572.9613472
46.3 0.18069 7.3861 1579.0868400
45.9 0.17941 7.3692 1585.2496452
45.6 0.17816 7.3526 1591.3289139
45.3 0.17693 7.3362 1597.3440166
45.0 0.17571 7.3198 1603.3955376
44.7 0.17449 7.3033 1609.4836235
44.4 0.17327 7.2868 1615.6084214
44.0 0.17206 7.2704 1621.7315391
43.7 0.17087 7.2541 1627.8154129
43.4 0.16968 7.2378 1633.9357535
43.1 0.16850 7.2215 1640.0927061
42.8 0.16731 7.2051 1646.2864165
42.5 0.16615 7.1890 1652.4132795
42.2 0.16499 7.1729 1658.5626861
41.9 0.16384 7.1567 1664.7485874
41.6 0.16269 7.1405 1670.9711278
41.4 0.16154 7.1244 1677.1791215
41.1 0.16042 7.1084 1683.3542915
40.8 0.15929 7.0924 1689.5658216
40.5 0.15817 7.0764 1695.8138542
40.2 0.15707 7.0605 1702.0244622
39.9 0.15597 7.0447 1708.2219779
39.7 0.15489 7.0291 1714.3675308
39.4 0.15382 7.0136 1720.5122007
39.1 0.15276 6.9981 1726.6615080
38.8 0.15172 6.9828 1732.7509712
38.6 0.15069 6.9677 1738.7842241
38.3 0.14968 6.9527 1744.8160882
38.1 0.14867 6.9378 1750.8152522
37.8 0.14768 6.9230 1756.7870927
37.6 0.14669 6.9082 1762.7932870
37.3 0.14570 6.8933 1768.8339664
37.0 0.14471 6.8784 1774.9092628
36.8 0.14373 6.8635 1781.0193083
36.5 0.14275 6.8485 1787.1642349
36.3 0.14177 6.8336 1793.3053339
36.0 0.14082 6.8190 1799.3405762
35.8 0.13989 6.8046 1805.3191875
35.6 0.13896 6.7903 1811.2784043
35.3 0.13805 6.7762 1817.1874692
35.1 0.13714 6.7620 1823.1298872
34.9 0.13623 6.7478 1829.1057835
34.6 0.13533 6.7335 1835.1152836
34.4 0.13443 6.7193 1841.1240039
34.2 0.13355 6.7054 1847.0597615
34.0 0.13267 6.6914 1853.0287106
33.7 0.13180 6.6773 1859.0189317
33.5 0.13094 6.6636 1864.9109273
33.3 0.13009 6.6498 1870.8356864
33.1 0.12927 6.6366 1876.5420078
32.9 0.12846 6.6234 1882.2404311
32.7 0.12766 6.6102 1887.9615957
32.5 0.12687 6.5974 1893.5754264
32.3 0.12609 6.5844 1899.2201873
32.1 0.12531 6.5715 1904.8959916
31.9 0.12452 6.5585 1910.6029531
31.7 0.12375 6.5455 1916.3411855
31.5 0.12297 6.5324 1922.1108029
31.3 0.12219 6.5193 1927.9119194
31.1 0.12142 6.5062 1933.7446496
30.9 0.12064 6.4930 1939.6091081
30.7 0.11987 6.4799 1945.5054096
30.5 0.11910 6.4666 1951.4336694
30.3 0.11833 6.4534 1957.3940026
30.1 0.11756 6.4401 1963.3865248
29.9 0.11679 6.4268 1969.4113516
29.7 0.11604 6.4137 1975.3810119
29.5 0.11530 6.4007 1981.3105383
29.3 0.11455 6.3876 1987.2718584
29.1 0.11383 6.3748 1993.1495339
29.0 0.11311 6.3620 1999.0119372
28.8 0.11239 6.3492 2004.9056066
28.6 0.11167 6.3364 2010.8306530
28.4 0.11095 6.3236 2016.7871876
28.2 0.11024 6.3107 2022.7753218
28.0 0.10952 6.2978 2028.7951671
27.9 0.10881 6.2849 2034.8468353
27.7 0.10810 6.2719 2040.9304383
27.5 0.10739 6.2589 2047.0460883
27.3 0.10669 6.2461 2053.1007050
27.1 0.10600 6.2334 2059.1091173
27.0 0.10532 6.2207 2065.1490147
26.8 0.10463 6.2079 2071.2205069
26.6 0.10396 6.1954 2077.1913185
26.4 0.10330 6.1830 2083.1510445
26.3 0.10264 6.1705 2089.1417838
26.1 0.10198 6.1580 2095.1636437
25.9 0.10132 6.1456 2101.1742471
25.8 0.10068 6.1334 2107.0797176
25.6 0.10004 6.1212 2113.0157073
25.4 0.09940 6.1089 2118.9823211
25.3 0.09877 6.0966 2124.9796641
25.1 0.09813 6.0843 2131.0078418
25.0 0.09750 6.0720 2137.0669595
24.8 0.09687 6.0596 2143.1571231
24.6 0.09625 6.0475 2149.1511166
24.5 0.09563 6.0355 2155.1172479
24.3 0.09503 6.0235 2161.0640191
24.2 0.09444 6.0118 2166.9027349
24.0 0.09386 6.0003 2172.6214174
23.9 0.09329 5.9889 2178.3292972
23.7 0.09273 5.9775 2184.0660776
23.6 0.09216 5.9661 2189.8318560
23.5 0.09160 5.9549 2195.4813259
23.3 0.09106 5.9438 2201.1112575
23.2 0.09051 5.9326 2206.7695038
23.0 0.08997 5.9214 2212.4561597
22.9 0.08943 5.9104 2218.0743615
22.8 0.08891 5.8996 2223.6200607
22.6 0.08839 5.8888 2229.1514616
22.5 0.08788 5.8783 2234.5526207
22.4 0.08738 5.8677 2239.9806735
22.2 0.08688 5.8572 2245.4357091
22.1 0.08637 5.8466 2250.9178168
22.0 0.08587 5.8360 2256.4270860
21.9 0.08537 5.8253 2261.9636063
21.7 0.08487 5.8147 2267.5274673
21.6 0.08438 5.8041 2273.0488999
21.5 0.08390 5.7938 2278.4596081
21.4 0.08342 5.7834 2283.8969044
21.2 0.08295 5.7732 2289.2918279
21.1 0.08249 5.7632 2294.5713796
21.0 0.08205 5.7534 2299.7211182
20.9 0.08161 5.7438 2304.8391367
20.8 0.08117 5.7341 2309.9821009
20.7 0.08074 5.7244 2315.1500916
20.6 0.08030 5.7147 2320.3431899
20.4 0.07986 5.7049 2325.5614770
20.3 0.07943 5.6951 2330.8050342
20.2 0.07899 5.6853 2336.0739430
20.1 0.07856 5.6755 2341.3682848
20.0 0.07813 5.6656 2346.6881416
19.9 0.07770 5.6559 2351.9565664
19.8 0.07729 5.6464 2357.1039013
19.7 0.07688 5.6369 2362.2417634
19.6 0.07648 5.6278 2367.2126046
19.5 0.07609 5.6187 2372.2072107
19.4 0.07569 5.6095 2377.2256574
19.3 0.07530 5.6003 2382.2680204
19.2 0.07491 5.5910 2387.3343755
19.1 0.07452 5.5818 2392.4247988
19.0 0.07413 5.5725 2397.5393663
18.9 0.07374 5.5632 2402.6781543
18.8 0.07335 5.5539 2407.8412391
18.7 0.07296 5.5446 2413.0286973
18.6 0.07257 5.5352 2418.2406052
18.5 0.07218 5.5258 2423.4770398
18.4 0.07180 5.5164 2428.7380778
18.3 0.07141 5.5069 2434.0237961
18.2 0.07102 5.4975 2439.3342718
18.1 0.07064 5.4880 2444.6695821
18.0 0.07025 5.4785 2450.0298043
17.9 0.06987 5.4689 2455.4150159
17.8 0.06949 5.4594 2460.8252943
17.7 0.06910 5.4498 2466.2607173
17.6 0.06872 5.4402 2471.7213626
17.5 0.06834 5.4306 2477.2073081
17.4 0.06797 5.4213 2482.5195809
17.3 0.06761 5.4120 2487.8046893
17.2 0.06724 5.4028 2493.1141717
17.1 0.06689 5.3936 2498.3624285
17.0 0.06654 5.3848 2503.4657190
16.9 0.06620 5.3759 2508.5924369
16.9 0.06586 5.3670 2513.7426539
16.8 0.06551 5.3580 2518.9164416
16.7 0.06517 5.3491 2524.1138719
16.6 0.06483 5.3401 2529.3350166
16.5 0.06449 5.3311 2534.5799478
16.4 0.06415 5.3221 2539.8487377
16.3 0.06381 5.3131 2545.1414584
16.2 0.06347 5.3040 2550.4581823
16.2 0.06313 5.2949 2555.7989820
16.1 0.06279 5.2858 2561.1639299
16.0 0.06245 5.2767 2566.5530987
15.9 0.06211 5.2675 2571.9665612
15.8 0.06178 5.2584 2577.4043904
15.7 0.06144 5.2492 2582.8666592
15.6 0.06112 5.2403 2588.1293224
15.6 0.06080 5.2315 2593.3651216
15.5 0.06049 5.2231 2598.3894591
15.4 0.06019 5.2148 2603.3941428
15.3 0.05989 5.2064 2608.4211522
15.3 0.05959 5.1980 2613.4705535
15.2 0.05929 5.1896 2618.5424132
15.1 0.05899 5.1811 2623.6367978
15.0 0.05869 5.1727 2628.7537738
14.9 0.05839 5.1642 2633.8934080
14.9 0.05810 5.1557 2639.0557672
14.8 0.05780 5.1472 2644.2409182
14.7 0.05750 5.1386 2649.4489280
14.6 0.05720 5.1301 2654.6798637
14.6 0.05691 5.1217 2659.8181952
14.5 0.05664 5.1135 2664.8020183
14.4 0.05636 5.1054 2669.8076842
14.4 0.05608 5.0972 2674.8352568
14.3 0.05580 5.0890 2679.8847997
14.2 0.05552 5.0808 2684.9563770
14.1 0.05524 5.0726 2690.0500526
14.1 0.05497 5.0643 2695.1658907
14.0 0.05469 5.0561 2700.3039554
13.9 0.05441 5.0478 2705.4643110
13.9 0.05414 5.0394 2710.6470219
13.8 0.05386 5.0311 2715.8521526
13.7 0.05360 5.0231 2720.8872576
13.7 0.05334 5.0152 2725.8285884
13.6 0.05308 5.0073 2730.7912027
13.5 0.05282 4.9994 2735.7751616
13.5 0.05257 4.9914 2740.7805261
13.4 0.05232 4.9840 2745.4978378
13.3 0.05208 4.9765 2750.2306748
13.3 0.05184 4.9690 2754.9837521
13.2 0.05160 4.9615 2759.7571271
13.1 0.05136 4.9539 2764.5508577
13.1 0.05112 4.9464 2769.3650015
13.0 0.05089 4.9388 2774.1996165
13.0 0.05065 4.9312 2779.0547606
12.9 0.05041 4.9236 2783.9304919
12.8 0.05017 4.9160 2788.8268684
12.8 0.04993 4.9083 2793.7439484
12.7 0.04970 4.9006 2798.6817902
12.7 0.04946 4.8930 2803.6404520
12.6 0.04922 4.8852 2808.6199924
12.5 0.04899 4.8778 2813.4370043
12.5 0.04877 4.8706 2818.1237125
12.4 0.04855 4.8633 2822.8300715
12.4 0.04833 4.8561 2827.5561361
12.3 0.04812 4.8488 2832.3019612
12.3 0.04790 4.8415 2837.0676018
12.2 0.04768 4.8342 2841.8531130
12.1 0.04746 4.8268 2846.6585499
12.1 0.04724 4.8195 2851.4839679
12.0 0.04702 4.8121 2856.3294222
12.0 0.04681 4.8047 2861.1949681
11.9 0.04659 4.7973 2866.0806613
11.9 0.04637 4.7899 2870.9865571
11.8 0.04616 4.7824 2875.9127112
11.8 0.04594 4.7750 2880.8591794
11.7 0.04573 4.7677 2885.7069339
11.7 0.04553 4.7607 2890.3379643
11.6 0.04533 4.7537 2894.9880133
11.6 0.04513 4.7467 2899.6571329
11.5 0.04493 4.7397 2904.3453751
11.5 0.04474 4.7329 2908.9016900
11.4 0.04455 4.7264 2913.2647460
11.4 0.04437 4.7199 2917.6455983
11.3 0.04419 4.7133 2922.0442951
11.3 0.04400 4.7068 2926.4608849
11.2 0.04382 4.7002 2930.8954162
11.2 0.04364 4.6936 2935.3479374
11.1 0.04346 4.6870 2939.8184972
11.1 0.04327 4.6803 2944.3071441
11.0 0.04309 4.6737 2948.8139270
11.0 0.04291 4.6670 2953.3388946
10.9 0.04273 4.6604 2957.8820957
10.9 0.04255 4.6537 2962.4435793
10.8 0.04237 4.6470 2967.0233944
10.8 0.04219 4.6402 2971.6215900
10.8 0.04201 4.6335 2976.2382151
10.7 0.04183 4.6267 2980.8733191
10.7 0.04165 4.6200 2985.5269511
10.6 0.04147 4.6132 2990.1991605
10.6 0.04129 4.6064 2994.8899966
10.5 0.04111 4.5995 2999.5995088
10.5 0.04093 4.5927 3004.3277467
10.4 0.04075 4.5859 3009.0104694
10.4 0.04059 4.5796 3013.3791543
10.3 0.04043 4.5733 3017.7651408
10.3 0.04026 4.5670 3022.1684747
10.3 0.04010 4.5606 3026.5892015
10.2 0.03994 4.5543 3031.0273671
10.2 0.03978 4.5479 3035.4830173
10.1 0.03961 4.5415 3039.9561978
10.1 0.03945 4.5351 3044.4469547
10.1 0.03929 4.5287 3048.9553339
10.0 0.03913 4.5222 3053.4813814
10.0 0.03897 4.5158 3058.0251434
9.9 0.03881 4.5093 3062.5866659
9.9 0.03865 4.5028 3067.1659954
9.9 0.03849 4.4963 3071.7631779
9.8 0.03832 4.4898 3076.3782598
9.8 0.03816 4.4832 3081.0112877
9.7 0.03800 4.4767 3085.6623078
9.7 0.03784 4.4701 3090.3313668
9.6 0.03768 4.4635 3095.0185112
9.6 0.03753 4.4569 3099.7237876
9.6 0.03737 4.4503 3104.4472428
9.5 0.03721 4.4437 3109.1889236
9.5 0.03705 4.4371 3113.9488767
9.4 0.03689 4.4304 3118.7271490
9.4 0.03673 4.4237 3123.5237875
9.4 0.03657 4.4170 3128.3388392
9.3 0.03641 4.4103 3133.1723511
9.3 0.03626 4.4036 3138.0243703
9.2 0.03610 4.3969 3142.8949442
9.2 0.03594 4.3901 3147.7841197
9.2 0.03578 4.3834 3152.6919444
9.1 0.03563 4.3766 3157.6184656
9.1 0.03547 4.3698 3162.5637306
9.0 0.03531 4.3630 3167.5277869
9.0 0.03516 4.3561 3172.5106822
9.0 0.03500 4.3493 3177.5124639
8.9 0.03485 4.3424 3182.5331799
8.9 0.03469 4.3356 3187.5728777
8.8 0.03453 4.3287 3192.6316051
8.8 0.03438 4.3218 3197.7094101
8.8 0.03422 4.3149 3202.8063406
8.7 0.03407 4.3079 3207.9224443
8.7 0.03391 4.3010 3213.0577695
8.6 0.03376 4.2940 3218.2123642
8.6 0.03360 4.2871 3223.3862765
8.6 0.03345 4.2801 3228.5795547
8.5 0.03330 4.2731 3233.7922470
8.5 0.03314 4.2660 3239.0244016
8.4 0.03299 4.2590 3244.2760671
8.4 0.03283 4.2520 3249.5472918
8.4 0.03268 4.2449 3254.8381243
8.3 0.03253 4.2381 3259.9160696
8.3 0.03240 4.2317 3264.7617003
8.3 0.03226 4.2252 3269.6252888
8.2 0.03212 4.2187 3274.5068795
8.2 0.03198 4.2122 3279.4065167
8.2 0.03184 4.2057 3284.3242448
8.1 0.03170 4.1992 3289.2601084
8.1 0.03156 4.1927 3294.2141519
8.0 0.03143 4.1861 3299.1864200
8.0 0.03129 4.1795 3304.1769572
8.0 0.03115 4.1730 3309.1858084
7.9 0.03101 4.1664 3314.2130181
7.9 0.03088 4.1598 3319.2586313
7.9 0.03074 4.1531 3324.3226927
7.8 0.03060 4.1465 3329.4052474
7.8 0.03047 4.1399 3334.5063402
7.8 0.03033 4.1332 3339.6260162
7.7 0.03019 4.1265 3344.7643205
7.7 0.03006 4.1198 3349.9212982
7.7 0.02992 4.1131 3355.0969945
7.6 0.02979 4.1064 3360.2914547
7.6 0.02965 4.0997 3365.5047239
7.6 0.02951 4.0929 3370.7368476
7.5 0.02938 4.0862 3375.9878712
7.5 0.02924 4.0794 3381.2578402
7.5 0.02911 4.0726 3386.5468000
7.4 0.02898 4.0663 3391.4375181
7.4 0.02886 4.0602 3396.2318886
7.4 0.02874 4.0541 3401.0434740
7.3 0.02862 4.0479 3405.8723155
7.3 0.02850 4.0417 3410.7184543
7.3 0.02838 4.0355 3415.5819318
7.2 0.02826 4.0293 3420.4627891
7.2 0.02814 4.0231 3425.3610676
7.2 0.02802 4.0169 3430.2768088
7.1 0.02790 4.0106 3435.2100541
7.1 0.02778 4.0044 3440.1608450
7.1 0.02766 3.9981 3445.1292231
7.0 0.02754 3.9918 3450.1152299
7.0 0.02743 3.9861 3454.6607252
7.0 0.02732 3.9805 3459.1241824
7.0 0.02722 3.9749 3463.6034208
6.9 0.02711 3.9693 3468.0984776
6.9 0.02701 3.9636 3472.6093899
6.9 0.02690 3.9580 3477.1361950
6.9 0.02679 3.9523 3481.6789303
6.8 0.02669 3.9466 3486.2376329
6.8 0.02658 3.9409 3490.8123403
6.8 0.02648 3.9352 3495.4030900
6.8 0.02637 3.9295 3500.0099193
6.7 0.02627 3.9238 3504.6328657
6.7 0.02616 3.9180 3509.2719669
6.7 0.02606 3.9123 3513.9272604
6.6 0.02596 3.9065 3518.5987838
6.6 0.02586 3.9013 3522.7931124
6.6 0.02577 3.8962 3526.9091968
6.6 0.02568 3.8912 3531.0395813
6.6 0.02559 3.8861 3535.1842992
6.5 0.02550 3.8810 3539.3433835
6.5 0.02541 3.8758 3543.5168674
6.5 0.02532 3.8707 3547.7047840
6.5 0.02523 3.8656 3551.9071667
6.4 0.02513 3.8604 3556.1240486
6.4 0.02504 3.8552 3560.3554632
6.4 0.02495 3.8501 3564.6014437
6.4 0.02486 3.8449 3568.8620236
6.3 0.02477 3.8397 3573.1372362
6.3 0.02468 3.8345 3577.4271151
6.3 0.02459 3.8292 3581.7316937
6.3 0.02450 3.8240 3586.0510056
6.3 0.02441 3.8188 3590.3850844
6.2 0.02432 3.8135 3594.7339636
6.2 0.02423 3.8082 3599.0976770
6.2 0.02415 3.8030 3603.4762582
6.2 0.02406 3.7977 3607.8697410
6.1 0.02397 3.7924 3612.2781591
6.1 0.02388 3.7871 3616.7015464
6.1 0.02379 3.7817 3621.1399366
6.1 0.02370 3.7764 3625.5933638
6.0 0.02361 3.7710 3630.0618617
6.0 0.02352 3.7657 3634.5454644
6.0 0.02343 3.7603 3639.0442059
6.0 0.02335 3.7549 3643.5581201
6.0 0.02326 3.7495 3648.0872413
5.9 0.02317 3.7441 3652.6316034
5.9 0.02309 3.7393 3656.7145856
5.9 0.02301 3.7346 3660.6359684
5.9 0.02294 3.7299 3664.5705029
5.9 0.02286 3.7253 3668.5182184
5.8 0.02279 3.7206 3672.4791443
5.8 0.02271 3.7159 3676.4533100
5.8 0.02264 3.7112 3680.4407451
5.8 0.02256 3.7065 3684.4414790
5.8 0.02249 3.7017 3688.4555412
5.7 0.02241 3.6970 3692.4829614
5.7 0.02234 3.6922 3696.5237691
5.7 0.02226 3.6875 3700.5779940
5.7 0.02219 3.6827 3704.6456657
5.7 0.02211 3.6779 3708.7268139
5.6 0.02204 3.6731 3712.8214685
5.6 0.02197 3.6683 3716.9296590
5.6 0.02189 3.6635 3721.0514154
5.6 0.02182 3.6587 3725.1867674
5.6 0.02174 3.6539 3729.3357450
5.5 0.02167 3.6490 3733.4983780
5.5 0.02160 3.6442 3737.6746964
5.5 0.02152 3.6393 3741.8647300
5.5 0.02145 3.6344 3746.0685090
5.5 0.02137 3.6295 3750.2860634
5.5 0.02130 3.6246 3754.5174231
5.4 0.02123 3.6197 3758.7626183
5.4 0.02115 3.6148 3763.0216792
5.4 0.02108 3.6099 3767.2946358
5.4 0.02101 3.6049 3771.5815184
5.4 0.02093 3.6000 3775.8823572
5.3 0.02086 3.5950 3780.1971824
5.3 0.02079 3.5901 3784.5260244
5.3 0.02071 3.5851 3788.8689135
5.3 0.02064 3.5801 3793.2258800
5.3 0.02057 3.5751 3797.5969542
5.2 0.02050 3.5701 3801.9821668
5.2 0.02042 3.5651 3806.3815480
5.2 0.02035 3.5600 3810.7951284
5.2 0.02028 3.5550 3815.2229384
5.2 0.02021 3.5499 3819.6650088
5.2 0.02013 3.5449 3824.1213699
5.1 0.02006 3.5398 3828.5920525
5.1 0.01999 3.5347 3833.0770872
5.1 0.01992 3.5296 3837.5765047
5.1 0.01984 3.5245 3842.0903356
5.1 0.01977 3.5194 3846.6186109
5.0 0.01970 3.5143 3851.1613611
5.0 0.01963 3.5091 3855.7186172
5.0 0.01956 3.5040 3860.2904100
5.0 0.01949 3.4988 3864.8767703
5.0 0.01941 3.4937 3869.4777291
5.0 0.01934 3.4885 3874.0933174
4.9 0.01927 3.4833 3878.7235660
4.9 0.01920 3.4781 3883.3685061
4.9 0.01913 3.4729 3888.0281686
4.9 0.01906 3.4677 3892.7025847
4.9 0.01899 3.4624 3897.3917854
4.8 0.01891 3.4572 3902.0958019
4.8 0.01884 3.4520 3906.8146653
4.8 0.01877 3.4467 3911.5484069
4.8 0.01870 3.4414 3916.2970580
4.8 0.01863 3.4361 3921.0606497
4.8 0.01856 3.4309 3925.8392134
4.7 0.01849 3.4256 3930.6327804
4.7 0.01842 3.4202 3935.4413821
4.7 0.01835 3.4149 3940.2650499
4.7 0.01828 3.4096 3945.1038153
4.7 0.01821 3.4043 3949.9577097
4.6 0.01814 3.3989 3954.8267646
4.6 0.01807 3.3935 3959.7110115
4.6 0.01800 3.3882 3964.6104820
4.6 0.01793 3.3828 3969.5252078
4.6 0.01786 3.3774 3974.4552204
4.6 0.01779 3.3720 3979.4005515
4.5 0.01772 3.3666 3984.3612328
4.5 0.01765 3.3612 3989.3372961
4.5 0.01758 3.3557 3994.3287731
4.5 0.01751 3.3503 3999.3356955
4.5 0.01744 3.3448 4004.3580954
4.4 0.01737 3.3394 4009.3960044
4.4 0.01730 3.3339 4014.4494545
4.4 0.01723 3.3288 4019.2230269
4.4 0.01718 3.3242 4023.4602170
4.4 0.01712 3.3196 4027.7104379
4.4 0.01706 3.3150 4031.9737163
4.4 0.01700 3.3104 4036.2500789
4.3 0.01695 3.3058 4040.5395525
4.3 0.01689 3.3012 4044.8421638
4.3 0.01683 3.2965 4049.1579397
4.3 0.01677 3.2919 4053.4869069
4.3 0.01672 3.2872 4057.8290923
4.3 0.01666 3.2826 4062.1845229
4.3 0.01660 3.2779 4066.5532254
4.2 0.01655 3.2732 4070.9352268
4.2 0.01649 3.2686 4075.3305541
4.2 0.01643 3.2639 4079.7392344
4.2 0.01638 3.2592 4084.1612945
4.2 0.01632 3.2544 4088.5967615
4.2 0.01626 3.2497 4093.0456626
4.1 0.01620 3.2450 4097.5080248
4.1 0.01615 3.2402 4101.9838752
4.1 0.01609 3.2355 4106.4732410
4.1 0.01604 3.2307 4110.9761494
4.1 0.01598 3.2260 4115.4926275
4.1 0.01592 3.2212 4120.0227027
4.1 0.01587 3.2164 4124.5664021
4.0 0.01581 3.2119 4128.8556472
4.0 0.01577 3.2080 4132.5124711
4.0 0.01572 3.2042 4136.1802600
4.0 0.01568 3.2003 4139.8590358
4.0 0.01563 3.1965 4143.5488203
4.0 0.01559 3.1926 4147.2496356
4.0 0.01554 3.1887 4150.9615036
4.0 0.01550 3.1848 4154.6844463
4.0 0.01545 3.1809 4158.4184857
3.9 0.01541 3.1770 4162.1636438
3.9 0.01536 3.1731 4165.9199427
3.9 0.01532 3.1691 4169.6874044
3.9 0.01528 3.1652 4173.4660510
3.9 0.01523 3.1613 4177.2559047
3.9 0.01519 3.1573 4181.0569876
3.9 0.01514 3.1534 4184.8693218
3.9 0.01510 3.1494 4188.6929295
3.9 0.01505 3.1454 4192.5278330
3.8 0.01501 3.1414 4196.3740544
3.8 0.01497 3.1374 4200.2316161
3.8 0.01492 3.1334 4204.1005402
3.8 0.01488 3.1294 4207.9808490
3.8 0.01483 3.1254 4211.8725650
3.8 0.01479 3.1214 4215.7757103
3.8 0.01474 3.1174 4219.6903074
3.8 0.01470 3.1133 4223.6163787
3.8 0.01466 3.1093 4227.5539464
3.7 0.01461 3.1052 4231.5030332
3.7 0.01457 3.1012 4235.4636613
3.7 0.01453 3.0971 4239.4358533
3.7 0.01448 3.0930 4243.4196317
3.7 0.01444 3.0889 4247.4150189
3.7 0.01439 3.0848 4251.4220376
3.7 0.01435 3.0807 4255.4407102
3.7 0.01431 3.0766 4259.4710593
3.7 0.01426 3.0725 4263.5131075
3.6 0.01422 3.0684 4267.5668774
3.6 0.01418 3.0642 4271.6323917
3.6 0.01413 3.0601 4275.7096731
3.6 0.01409 3.0559 4279.7987442
3.6 0.01405 3.0518 4283.8996277
3.6 0.01400 3.0476 4288.0123464
3.6 0.01396 3.0434 4292.1369229
3.6 0.01392 3.0393 4296.2733802
3.6 0.01387 3.0351 4300.4217409
3.5 0.01383 3.0309 4304.5820278
3.5 0.01379 3.0267 4308.7542639
3.5 0.01374 3.0224 4312.9384720
3.5 0.01370 3.0182 4317.1346749
3.5 0.01366 3.0140 4321.3428956
3.5 0.01362 3.0098 4325.5631570
3.5 0.01357 3.0055 4329.7954819
3.5 0.01353 3.0012 4334.0398935
3.5 0.01349 2.9970 4338.2964147
3.4 0.01344 2.9927 4342.5650684
3.4 0.01340 2.9884 4346.8458778
3.4 0.01336 2.9841 4351.1388659
3.4 0.01332 2.9799 4355.4440557
3.4 0.01327 2.9756 4359.7614703
3.4 0.01323 2.9712 4364.0911330
3.4 0.01319 2.9669 4368.4330668
3.4 0.01315 2.9626 4372.7872948
3.4 0.01310 2.9583 4377.1538403
3.3 0.01306 2.9539 4381.5327265
3.3 0.01302 2.9496 4385.9239766
3.3 0.01298 2.9452 4390.3276138
3.3 0.01293 2.9408 4394.7436615
3.3 0.01289 2.9365 4399.1721429
3.3 0.01285 2.9321 4403.6130814
3.3 0.01281 2.9277 4408.0665002
3.3 0.01277 2.9233 4412.5324227
3.3 0.01272 2.9189 4417.0108724
3.2 0.01268 2.9145 4421.5018726
3.2 0.01264 2.9101 4426.0054468
3.2 0.01260 2.9056 4430.5216184
3.2 0.01256 2.9012 4435.0504108
3.2 0.01251 2.8967 4439.5918476
3.2 0.01247 2.8923 4444.1459523
3.2 0.01243 2.8878 4448.7127484
3.2 0.01239 2.8834 4453.2922594
3.2 0.01235 2.8789 4457.8845091
3.1 0.01230 2.8744 4462.4895208
3.1 0.01226 2.8699 4467.1073183
3.1 0.01222 2.8654 4471.7379253
3.1 0.01218 2.8609 4476.3813653
3.1 0.01214 2.8564 4481.0376621
3.1 0.01210 2.8519 4485.7068393
3.1 0.01206 2.8473 4490.3889208
3.1 0.01201 2.8428 4495.0839303
3.1 0.01197 2.8383 4499.7918915
3.1 0.01193 2.8337 4504.5128282
3.0 0.01189 2.8291 4509.2467643
3.0 0.01185 2.8246 4513.9937236
3.0 0.01181 2.8200 4518.7537299
3.0 0.01177 2.8154 4523.5268072
3.0 0.01173 2.8108 4528.3129793
3.0 0.01168 2.8062 4533.1122703
3.0 0.01164 2.8016 4537.9247039
3.0 0.01160 2.7970 4542.7503043
3.0 0.01156 2.7924 4547.5890954
2.9 0.01152 2.7877 4552.4411011
2.9 0.01148 2.7831 4557.3063457
2.9 0.01144 2.7785 4562.1848530
2.9 0.01140 2.7738 4567.0766472
2.9 0.01136 2.7691 4571.9817525
2.9 0.01132 2.7645 4576.9001928
2.9 0.01127 2.7598 4581.8319924
2.9 0.01123 2.7551 4586.7771755
2.9 0.01119 2.7504 4591.7357661
2.9 0.01115 2.7457 4596.7077887
2.8 0.01111 2.7410 4601.6932672
2.8 0.01107 2.7363 4606.6922262
2.8 0.01103 2.7316 4611.7046897
2.8 0.01099 2.7268 4616.7306821
2.8 0.01095 2.7221 4621.7702278
2.8 0.01091 2.7173 4626.8233510
2.8 0.01087 2.7126 4631.8900762
2.8 0.01083 2.7078 4636.9704277
2.8 0.01079 2.7031 4642.0644299
2.8 0.01075 2.6983 4647.1721073
2.7 0.01071 2.6935 4652.2934843
2.7 0.01067 2.6887 4657.4285854
2.7 0.01063 2.6839 4662.5774351
2.7 0.01059 2.6791 4667.7400579
2.7 0.01055 2.6743 4672.9164784
2.7 0.01051 2.6695 4678.1067210
2.7 0.01047 2.6646 4683.3108105
2.7 0.01043 2.6598 4688.5287713
2.7 0.01039 2.6550 4693.7606282
2.6 0.01035 2.6501 4699.0064057
2.6 0.01031 2.6453 4704.2661286
2.6 0.01027 2.6404 4709.5398216
2.6 0.01023 2.6355 4714.8275092
2.6 0.01019 2.6306 4720.1292164
2.6 0.01015 2.6258 4725.4449678
2.6 0.01011 2.6209 4730.7747883
2.6 0.01007 2.6160 4736.1187026
2.6 0.01003 2.6110 4741.4767355
2.6 0.00999 2.6061 4746.8489119
2.5 0.00995 2.6012 4752.2352567
2.5 0.00991 2.5963 4757.6357948
2.5 0.00987 2.5913 4763.0505510
2.5 0.00983 2.5864 4768.4795503
2.5 0.00979 2.5814 4773.9228177
2.5 0.00975 2.5765 4779.3803782
2.5 0.00971 2.5715 4784.8522566
2.5 0.00967 2.5665 4790.3384781
2.5 0.00964 2.5615 4795.8390677
2.5 0.00960 2.5565 4801.3540505
2.4 0.00956 2.5515 4806.8834515
2.4 0.00952 2.5465 4812.4272959
2.4 0.00948 2.5415 4817.9856087
2.4 0.00944 2.5365 4823.5584152
2.4 0.00940 2.5315 4829.1457405
2.4 0.00936 2.5264 4834.7476098
2.4 0.00932 2.5214 4840.3640483
2.4 0.00928 2.5163 4845.9950813
2.4 0.00924 2.5113 4851.6407340
2.4 0.00921 2.5062 4857.3010317
2.3 0.00917 2.5012 4862.9759998
2.3 0.00913 2.4961 4868.6656634
2.3 0.00909 2.4910 4874.3700481
2.3 0.00905 2.4859 4880.0891790
2.3 0.00901 2.4808 4885.8230818
2.3 0.00897 2.4757 4891.5717817
2.3 0.00893 2.4706 4897.3353042
2.3 0.00890 2.4655 4903.1136747
2.3 0.00886 2.4603 4908.9069188
2.3 0.00882 2.4552 4914.7150619
2.2 0.00878 2.4501 4920.5381296
2.2 0.00874 2.4449 4926.3761473
2.2 0.00870 2.4397 4932.2291408
2.2 0.00866 2.4346 4938.0971354
2.2 0.00863 2.4294 4943.9801570
2.2 0.00859 2.4242 4949.8782310
2.2 0.00855 2.4190 4955.7913832
2.2 0.00851 2.4139 4961.7196393
2.2 0.00847 2.4087 4967.6630248
2.2 0.00843 2.4035 4973.6215656
2.1 0.00840 2.3982 4979.5952874
2.1 0.00836 2.3930 4985.5842160
2.1 0.00832 2.3878 4991.5883770
2.1 0.00828 2.3826 4997.6077964
2.1 0.00824 2.3773 5003.6425000
2.1 0.00821 2.3731 5008.5242025
2.1 0.00818 2.3691 5013.0732146
2.1 0.00816 2.3652 5017.6337481
2.1 0.00813 2.3612 5022.2058223
2.1 0.00810 2.3573 5026.7894568
2.1 0.00807 2.3533 5031.3846710
2.1 0.00804 2.3493 5035.9914843
2.1 0.00801 2.3453 5040.6099164
2.0 0.00798 2.3414 5045.2399867
2.0 0.00796 2.3374 5049.8817147
2.0 0.00793 2.3334 5054.5351200
2.0 0.00790 2.3294 5059.2002221
2.0 0.00787 2.3253 5063.8770408
2.0 0.00784 2.3213 5068.5655954
2.0 0.00782 2.3173 5073.2659058
2.0 0.00779 2.3133 5077.9779914
2.0 0.00776 2.3092 5082.7018720
2.0 0.00773 2.3052 5087.4375672
2.0 0.00770 2.3011 5092.1850967
2.0 0.00767 2.2971 5096.9444802
2.0 0.00765 2.2930 5101.7157374
2.0 0.00762 2.2889 5106.4988881
1.9 0.00759 2.2849 5111.2939519
1.9 0.00756 2.2808 5116.1009488
1.9 0.00753 2.2767 5120.9198983
1.9 0.00751 2.2726 5125.7508204
1.9 0.00748 2.2685 5130.5937349
1.9 0.00745 2.2644 5135.4486615
1.9 0.00742 2.2603 5140.3156202
1.9 0.00739 2.2562 5145.1946307
1.9 0.00737 2.2520 5150.0857131
1.9 0.00734 2.2479 5154.9888871
1.9 0.00731 2.2438 5159.9041726
1.9 0.00728 2.2396 5164.8315897
1.9 0.00726 2.2355 5169.7711583
1.9 0.00723 2.2313 5174.7228982
1.8 0.00720 2.2271 5179.6868296
1.8 0.00717 2.2230 5184.6629723
1.8 0.00715 2.2188 5189.6513464
1.8 0.00712 2.2146 5194.6519720
1.8 0.00709 2.2104 5199.6648690
1.8 0.00706 2.2062 5204.6900575
1.8 0.00703 2.2020 5209.7275577
1.8 0.00701 2.1978 5214.7773895
1.8 0.00698 2.1936 5219.8395732
1.8 0.00695 2.1894 5224.9141288
1.8 0.00692 2.1852 5230.0010764
1.8 0.00690 2.1809 5235.1004363
1.8 0.00687 2.1767 5240.2122286
1.8 0.00684 2.1724 5245.3364734
1.7 0.00681 2.1682 5250.4731911
1.7 0.00679 2.1639 5255.6224018
1.7 0.00676 2.1597 5260.7841257
1.7 0.00673 2.1554 5265.9583832
1.7 0.00671 2.1511 5271.1451945
1.7 0.00668 2.1468 5276.3445798
1.7 0.00665 2.1426 5281.5565596
1.7 0.00662 2.1383 5286.7811540
1.7 0.00660 2.1340 5292.0183835
1.7 0.00657 2.1297 5297.2682684
1.7 0.00654 2.1253 5302.5308291
1.7 0.00652 2.1210 5307.8060859
1.7 0.00649 2.1167 5313.0940593
1.7 0.00646 2.1124 5318.3947696
1.6 0.00643 2.1080 5323.7082374
1.6 0.00641 2.1037 5329.0344831
1.6 0.00638 2.0993 5334.3735271
1.6 0.00635 2.0950 5339.7253899
1.6 0.00633 2.0906 5345.0900921
1.6 0.00630 2.0863 5350.4676541
1.6 0.00627 2.0819 5355.8580964
1.6 0.00624 2.0775 5361.2614397
1.6 0.00622 2.0731 5366.6777046
1.6 0.00619 2.0687 5372.1069115
1.6 0.00616 2.0643 5377.5490810
1.6 0.00614 2.0599 5383.0042339
1.6 0.00611 2.0555 5388.4723907
1.6 0.00608 2.0511 5393.9535721
1.6 0.00606 2.0467 5399.4477988
1.5 0.00603 2.0423 5404.9550913
1.5 0.00600 2.0378 5410.4754705
1.5 0.00598 2.0334 5416.0089571
1.5 0.00595 2.0289 5421.5555717
1.5 0.00592 2.0245 5427.1153352
1.5 0.00590 2.0200 5432.6882682
1.5 0.00587 2.0156 5438.2743916
1.5 0.00584 2.0111 5443.8737262
1.5 0.00582 2.0066 5449.4862927
1.5 0.00579 2.0021 5455.1121120
1.5 0.00576 1.9977 5460.7512050
1.5 0.00574 1.9932 5466.4035926
1.5 0.00571 1.9887 5472.0692955
1.5 0.00568 1.9842 5477.7483347
1.4 0.00566 1.9796 5483.4407311
1.4 0.00563 1.9751 5489.1465056
1.4 0.00560 1.9706 5494.8656792
1.4 0.00558 1.9661 5500.5982728
1.4 0.00555 1.9615 5506.3443075
1.4 0.00553 1.9570 5512.1038041
1.4 0.00550 1.9525 5517.8767838
1.4 0.00547 1.9479 5523.6632675
1.4 0.00545 1.9433 5529.4632762
1.4 0.00542 1.9388 5535.2768311
1.4 0.00539 1.9342 5541.1039533
1.4 0.00537 1.9296 5546.9446637
1.4 0.00534 1.9251 5552.7989836
1.4 0.00532 1.9205 5558.6669340
1.4 0.00529 1.9159 5564.5485361
1.3 0.00526 1.9113 5570.4438110
1.3 0.00524 1.9067 5576.3527799
1.3 0.00521 1.9021 5582.2754640
1.3 0.00518 1.8975 5588.2118846
1.3 0.00516 1.8928 5594.1620627
1.3 0.00513 1.8882 5600.1260198
1.3 0.00511 1.8836 5606.1037769
1.3 0.00508 1.8789 5612.0953555
1.3 0.00505 1.8743 5618.1007767
1.3 0.00503 1.8696 5624.1200620
1.3 0.00500 1.8650 5630.1532325
1.3 0.00498 1.8603 5636.2003097
1.3 0.00495 1.8556 5642.2613149
1.3 0.00492 1.8510 5648.3362695
1.3 0.00490 1.8470 5653.5549743
1.3 0.00489 1.8438 5657.6235859
1.2 0.00487 1.8407 5661.7015400
1.2 0.00485 1.8376 5665.7888507
1.2 0.00483 1.8344 5669.8855324
1.2 0.00482 1.8313 5673.9915994
1.2 0.00480 1.8281 5678.1070660
1.2 0.00478 1.8250 5682.2319466
1.2 0.00477 1.8218 5686.3662554
1.2 0.00475 1.8187 5690.5100069
1.2 0.00473 1.8155 5694.6632154
1.2 0.00471 1.8123 5698.8258954
1.2 0.00470 1.8091 5702.9980610
1.2 0.00468 1.8060 5707.1797269
1.2 0.00467 1.8040 5709.7496131
1.2 0.00466 1.8024 5711.8499678
1.2 0.00465 1.8008 5713.9550943
1.2 0.00464 1.7992 5716.0649997
1.2 0.00464 1.7976 5718.1796913
1.2 0.00463 1.7960 5720.2991763
1.2 0.00462 1.7944 5722.4234619
1.2 0.00461 1.7928 5724.5525554
1.2 0.00460 1.7911 5726.6864641
1.2 0.00459 1.7895 5728.8251951
1.2 0.00458 1.7879 5730.9687558
1.2 0.00458 1.7863 5733.1171534
1.2 0.00457 1.7846 5735.2703952
1.2 0.00456 1.7830 5737.4284885
1.2 0.00455 1.7814 5739.5914405
1.2 0.00454 1.7797 5741.7592585
1.2 0.00453 1.7781 5743.9319499
1.2 0.00453 1.7764 5746.1095219
1.2 0.00452 1.7748 5748.2919818
1.2 0.00451 1.7731 5750.4793369
1.2 0.00450 1.7715 5752.6715946
1.1 0.00449 1.7698 5754.8687622
1.1 0.00448 1.7682 5757.0708469
1.1 0.00447 1.7665 5759.2778562
1.1 0.00447 1.7648 5761.4897974
1.1 0.00446 1.7632 5763.7066777
1.1 0.00445 1.7615 5765.9285046
1.1 0.00444 1.7598 5768.1552854
1.1 0.00443 1.7581 5770.3870275
1.1 0.00442 1.7564 5772.6237382
1.1 0.00442 1.7548 5774.8654249
1.1 0.00441 1.7531 5777.1120949
1.1 0.00440 1.7514 5779.3637557
1.1 0.00439 1.7497 5781.6204147
1.1 0.00438 1.7480 5783.8820791
1.1 0.00437 1.7463 5786.1487565
1.1 0.00437 1.7446 5788.4204542
1.1 0.00436 1.7429 5790.6971797
1.1 0.00435 1.7412 5792.9789403
1.1 0.00434 1.7394 5795.2657434
1.1 0.00433 1.7377 5797.5575966
1.1 0.00432 1.7360 5799.8545071
1.1 0.00432 1.7343 5802.1564825
1.1 0.00431 1.7326 5804.4635302
1.1 0.00430 1.7308 5806.7756576
1.1 0.00429 1.7291 5809.0928722
1.1 0.00428 1.7274 5811.4151815
1.1 0.00428 1.7256 5813.7425929
1.1 0.00427 1.7239 5816.0751138
1.1 0.00426 1.7221 5818.4127518
1.1 0.00425 1.7204 5820.7555143
1.1 0.00424 1.7186 5823.1034088
1.1 0.00423 1.7169 5825.4564428
1.1 0.00423 1.7151 5827.8146238
1.1 0.00422 1.7134 5830.1779593
1.1 0.00421 1.7116 5832.5464568
1.1 0.00420 1.7098 5834.9201238
1.1 0.00419 1.7081 5837.2989678
1.1 0.00418 1.7063 5839.6829964
1.1 0.00418 1.7045 5842.0722170
1.1 0.00417 1.7027 5844.4666373
1.1 0.00416 1.7009 5846.8662647
1.1 0.00415 1.6992 5849.2711068
1.1 0.00414 1.6974 5851.6811711
1.1 0.00414 1.6956 5854.0964652
1.1 0.00413 1.6938 5856.5169967
1.1 0.00412 1.6920 5858.9427731
1.1 0.00411 1.6902 5861.3738020
1.1 0.00410 1.6884 5863.8100909
1.0 0.00410 1.6866 5866.2516476
1.0 0.00409 1.6848 5868.6984794
1.0 0.00408 1.6829 5871.1505941
1.0 0.00407 1.6811 5873.6079992
1.0 0.00406 1.6793 5876.0707023
1.0 0.00405 1.6775 5878.5387111
1.0 0.00405 1.6757 5881.0120331
1.0 0.00404 1.6738 5883.4906760
1.0 0.00403 1.6720 5885.9746474
1.0 0.00402 1.6702 5888.4639549
1.0 0.00401 1.6683 5890.9586063
1.0 0.00401 1.6665 5893.4586090
1.0 0.00400 1.6646 5895.9639708
1.0 0.00399 1.6628 5898.4746993
1.0 0.00398 1.6609 5900.9908021
1.0 0.00397 1.6591 5903.5122871
1.0 0.00397 1.6572 5906.0391617
1.0 0.00396 1.6554 5908.5714337
1.0 0.00395 1.6535 5911.1091107
1.0 0.00394 1.6516 5913.6522005
1.0 0.00393 1.6498 5916.2007108
1.0 0.00393 1.6479 5918.7546491
1.0 0.00392 1.6460 5921.3140233
1.0 0.00391 1.6441 5923.8788411
1.0 0.00390 1.6422 5926.4491101
1.0 0.00389 1.6403 5929.0248381
1.0 0.00389 1.6385 5931.6060328
1.0 0.00388 1.6366 5934.1927019
1.0 0.00387 1.6347 5936.7848532
1.0 0.00386 1.6328 5939.3824944
1.0 0.00385 1.6309 5941.9856332
1.0 0.00385 1.6290 5944.5942775
1.0 0.00384 1.6270 5947.2084349
1.0 0.00383 1.6251 5949.8281132
1.0 0.00382 1.6232 5952.4533202
1.0 0.00381 1.6213 5955.0840637
1.0 0.00381 1.6194 5957.7203514
1.0 0.00380 1.6175 5960.3621911
1.0 0.00379 1.6155 5963.0095907
1.0 0.00378 1.6136 5965.6625578
1.0 0.00378 1.6117 5968.3211004
1.0 0.00377 1.6097 5970.9852262
1.0 0.00376 1.6078 5973.6549430
1.0 0.00375 1.6058 5976.3302587
1.0 0.00374 1.6039 5979.0111810
1.0 0.00374 1.6019 5981.6977178
1.0 0.00373 1.6000 5984.3898770
1.0 0.00372 1.5980 5987.0876663
1.0 0.00371 1.5961 5989.7910936
0.9 0.00370 1.5941 5992.5001668
0.9 0.00370 1.5921 5995.2148937
0.9 0.00369 1.5902 5997.9352822
0.9 0.00368 1.5882 6000.6613402
0.9 0.00367 1.5862 6003.3930754
0.9 0.00367 1.5842 6006.1304958
0.9 0.00366 1.5822 6008.8736093
0.9 0.00365 1.5803 6011.6224238
0.9 0.00364 1.5783 6014.3769471
0.9 0.00363 1.5763 6017.1371872
0.9 0.00363 1.5743 6019.9031519
0.9 0.00362 1.5723 6022.6748492
0.9 0.00361 1.5703 6025.4522870
0.9 0.00360 1.5683 6028.2354732
0.9 0.00360 1.5663 6031.0244157
0.9 0.00359 1.5643 6033.8191224
0.9 0.00358 1.5622 6036.6196014
0.9 0.00357 1.5602 6039.4258605
0.9 0.00356 1.5582 6042.2379077
0.9 0.00356 1.5562 6045.0557510
0.9 0.00355 1.5541 6047.8793982
0.9 0.00354 1.5521 6050.7088574
0.9 0.00353 1.5501 6053.5441365
0.9 0.00353 1.5480 6056.3852436
0.9 0.00352 1.5460 6059.2321865
0.9 0.00351 1.5440 6062.0849733
0.9 0.00350 1.5419 6064.9436120
0.9 0.00350 1.5399 6067.8081106
0.9 0.00349 1.5378 6070.6784770
0.9 0.00348 1.5357 6073.5547193
0.9 0.00347 1.5337 6076.4368455
0.9 0.00346 1.5316 6079.3248635
0.9 0.00346 1.5296 6082.2187816
0.9 0.00345 1.5275 6085.1186075
0.9 0.00344 1.5254 6088.0243495
0.9 0.00343 1.5233 6090.9360155
0.9 0.00343 1.5213 6093.8536136
0.9 0.00342 1.5192 6096.7771519
0.9 0.00341 1.5171 6099.7066383
0.9 0.00340 1.5150 6102.6420810
0.9 0.00340 1.5129 6105.5834880
0.9 0.00339 1.5108 6108.5308674
0.9 0.00338 1.5087 6111.4842273
0.9 0.00337 1.5066 6114.4435758
0.9 0.00337 1.5045 6117.4089209
0.9 0.00336 1.5024 6120.3802707
0.9 0.00335 1.5003 6123.3576334
0.9 0.00334 1.4982 6126.3410171
0.9 0.00333 1.4960 6129.3304298
0.9 0.00333 1.4939 6132.3258797
0.8 0.00332 1.4918 6135.3273749
0.8 0.00331 1.4897 6138.3349235
0.8 0.00330 1.4875 6141.3485337
0.8 0.00330 1.4854 6144.3682136
0.8 0.00329 1.4833 6147.3939714
0.8 0.00328 1.4811 6150.4258151
0.8 0.00327 1.4790 6153.4637531
0.8 0.00327 1.4768 6156.5077933
0.8 0.00326 1.4747 6159.5579440
0.8 0.00325 1.4725 6162.6142134
0.8 0.00324 1.4704 6165.6766096
0.8 0.00324 1.4682 6168.7451408
0.8 0.00323 1.4660 6171.8198152
0.8 0.00322 1.4639 6174.9006410
0.8 0.00321 1.4617 6177.9876265
0.8 0.00321 1.4595 6181.0807797
0.8 0.00320 1.4574 6184.1801089
0.8 0.00319 1.4552 6187.2856224
0.8 0.00318 1.4530 6190.3973283
0.8 0.00318 1.4508 6193.5152348
0.8 0.00317 1.4486 6196.6393503
0.8 0.00316 1.4464 6199.7696829
0.8 0.00315 1.4442 6202.9062409
0.8 0.00315 1.4420 6206.0490326
0.8 0.00314 1.4398 6209.1980661
0.8 0.00313 1.4376 6212.3533498
0.8 0.00312 1.4354 6215.5148919
0.8 0.00312 1.4332 6218.6827006
0.8 0.00311 1.4310 6221.8567844
0.8 0.00310 1.4288 6225.0371513
0.8 0.00309 1.4265 6228.2238098
0.8 0.00309 1.4243 6231.4167681
0.8 0.00308 1.4221 6234.6160346
0.8 0.00307 1.4198 6237.8216174
0.8 0.00307 1.4176 6241.0335250
0.8 0.00306 1.4154 6244.2517656
0.8 0.00305 1.4131 6247.4763475
0.8 0.00304 1.4109 6250.7072792
0.8 0.00304 1.4086 6253.9445688
0.8 0.00303 1.4064 6257.1882248
0.8 0.00302 1.4041 6260.4382555
0.8 0.00301 1.4019 6263.6946693
0.8 0.00301 1.3996 6266.9574744
0.8 0.00300 1.3973 6270.2266793
0.8 0.00299 1.3951 6273.5022922
0.8 0.00298 1.3928 6276.7843217
0.8 0.00298 1.3905 6280.0727760
0.8 0.00297 1.3883 6283.3676635
0.8 0.00296 1.3860 6286.6689927
0.8 0.00295 1.3837 6289.9767719
0.8 0.00295 1.3814 6293.2910094
0.8 0.00294 1.3791 6296.6117138
0.8 0.00293 1.3768 6299.9388934
0.7 0.00293 1.3745 6303.2725566
0.7 0.00292 1.3722 6306.6127118
0.7 0.00291 1.3699 6309.9593675
0.7 0.00290 1.3676 6313.3125321
0.7 0.00290 1.3653 6316.6722140
0.7 0.00289 1.3630 6320.0384217
0.7 0.00288 1.3607 6323.4111635
0.7 0.00287 1.3583 6326.7904481
0.7 0.00287 1.3560 6330.1762837
0.7 0.00286 1.3537 6333.5686790
0.7 0.00285 1.3514 6336.9676423
0.7 0.00285 1.3490 6340.3731820
0.7 0.00284 1.3467 6343.7853068
0.7 0.00283 1.3444 6347.2040251
0.7 0.00282 1.3420 6350.6293453
0.7 0.00282 1.3397 6354.0612760
0.7 0.00281 1.3373 6357.4998256
0.7 0.00280 1.3350 6360.9450027
0.7 0.00279 1.3326 6364.3968158
0.7 0.00279 1.3302 6367.8552734
0.7 0.00278 1.3279 6371.3203839
0.7 0.00277 1.3255 6374.7921561
0.7 0.00277 1.3231 6378.2705982
0.7 0.00276 1.3208 6381.7557190
0.7 0.00275 1.3184 6385.2475270
0.7 0.00274 1.3160 6388.7460306
0.7 0.00274 1.3136 6392.2512385
0.7 0.00273 1.3113 6395.7631592
0.7 0.00272 1.3089 6399.2818012
0.7 0.00272 1.3065 6402.8071733
0.7 0.00271 1.3041 6406.3392838
0.7 0.00270 1.3017 6409.8781415
0.7 0.00269 1.2993 6413.4237548
0.7 0.00269 1.2969 6416.9761324
0.7 0.00268 1.2945 6420.5352829
0.7 0.00267 1.2921 6424.1012149
0.7 0.00267 1.2896 6427.6739370
0.7 0.00266 1.2872 6431.2534578
0.7 0.00265 1.2848 6434.8397859
0.7 0.00264 1.2824 6438.4329300
0.7 0.00264 1.2799 6442.0328987
0.7 0.00263 1.2775 6445.6397006
0.7 0.00262 1.2751 6449.2533443
0.7 0.00262 1.2726 6452.8738385
0.7 0.00261 1.2702 6456.5011919
0.7 0.00260 1.2678 6460.1354132
0.7 0.00259 1.2653 6463.7765109
0.7 0.00259 1.2629 6467.4244937
0.7 0.00258 1.2604 6471.0793704
0.7 0.00257 1.2580 6474.7411496
0.7 0.00257 1.2555 6478.4098399
0.7 0.00256 1.2530 6482.0854502
0.7 0.00255 1.2506 6485.7679890
0.7 0.00254 1.2481 6489.4574651
0.6 0.00254 1.2456 6493.1538872
0.6 0.00253 1.2431 6496.8572639
0.6 0.00252 1.2407 6500.5676041
0.6 0.00252 1.2382 6504.2849164
0.6 0.00251 1.2357 6508.0092096
0.6 0.00250 1.2332 6511.7404924
0.6 0.00250 1.2307 6515.4787736
0.6 0.00249 1.2282 6519.2240618
0.6 0.00248 1.2257 6522.9763658
0.6 0.00247 1.2232 6526.7356945
0.6 0.00247 1.2207 6530.5020565
0.6 0.00246 1.2182 6534.2754606
0.6 0.00245 1.2157 6538.0559156
0.6 0.00245 1.2132 6541.8434303
0.6 0.00244 1.2107 6545.6380134
0.6 0.00243 1.2081 6549.4396738
0.6 0.00243 1.2056 6553.2484202
0.6 0.00242 1.2031 6557.0642615
0.6 0.00241 1.2006 6560.8872064
0.6 0.00240 1.1980 6564.7172637
0.6 0.00240 1.1955 6568.5544424
0.6 0.00239 1.1929 6572.3987511
0.6 0.00238 1.1904 6576.2501987
0.6 0.00238 1.1878 6580.1087941
0.6 0.00237 1.1853 6583.9745461
0.6 0.00236 1.1827 6587.8474635
0.6 0.00236 1.1802 6591.7275551
0.6 0.00235 1.1776 6595.6148300
0.6 0.00234 1.1751 6599.5092968
0.6 0.00233 1.1725 6603.4109644
0.6 0.00233 1.1699 6607.3198419
0.6 0.00232 1.1674 6611.2359379
0.6 0.00231 1.1648 6615.1592614
0.6 0.00231 1.1622 6619.0898213
0.6 0.00230 1.1596 6623.0276264
0.6 0.00229 1.1570 6626.9726857
0.6 0.00229 1.1544 6630.9250081
0.6 0.00228 1.1518 6634.8846025
0.6 0.00227 1.1492 6638.8514777
0.6 0.00227 1.1467 6642.8256428
0.6 0.00226 1.1440 6646.8071066
0.6 0.00225 1.1414 6650.7958781
0.6 0.00224 1.1388 6654.7919662
0.6 0.00224 1.1362 6658.7953799
0.6 0.00223 1.1336 6662.8061280
0.6 0.00222 1.1310 6666.8242196
0.6 0.00222 1.1284 6670.8496636
0.6 0.00221 1.1257 6674.8824690
0.6 0.00220 1.1231 6678.9226447
0.6 0.00220 1.1205 6682.9701997
0.6 0.00219 1.1178 6687.0251430
0.6 0.00218 1.1152 6691.0874836
0.6 0.00218 1.1126 6695.1572305
0.6 0.00217 1.1099 6699.2343926
0.6 0.00216 1.1073 6703.3189790
0.6 0.00216 1.1046 6707.4109987
0.6 0.00215 1.1020 6711.5104606
0.5 0.00214 1.0993 6715.6173739
0.5 0.00214 1.0967 6719.7317475
0.5 0.00213 1.0940 6723.8535905
0.5 0.00212 1.0913 6727.9829118
0.5 0.00211 1.0887 6732.1197206
0.5 0.00211 1.0860 6736.2640259
0.5 0.00210 1.0833 6740.4158367
0.5 0.00209 1.0806 6744.5751621
0.5 0.00209 1.0780 6748.7420111
0.5 0.00208 1.0753 6752.9163929
0.5 0.00207 1.0726 6757.0983164
0.5 0.00207 1.0699 6761.2877908
0.5 0.00206 1.0672 6765.4848252
0.5 0.00205 1.0645 6769.6894286
0.5 0.00205 1.0618 6773.9016102
0.5 0.00204 1.0591 6778.1213789
0.5 0.00203 1.0564 6782.3487440
0.5 0.00203 1.0537 6786.5837146
0.5 0.00202 1.0510 6790.8262998
0.5 0.00201 1.0482 6795.0765086
0.5 0.00201 1.0455 6799.3343502
0.5 0.00200 1.0428 6803.5998338
0.5 0.00199 1.0401 6807.8729685
0.5 0.00199 1.0373 6812.1537634
0.5 0.00198 1.0346 6816.4422277
0.5 0.00197 1.0319 6820.7383706
0.5 0.00197 1.0291 6825.0422011
0.5 0.00196 1.0264 6829.3537285
0.5 0.00195 1.0236 6833.6729620
0.5 0.00195 1.0209 6837.9999106
0.5 0.00194 1.0181 6842.3345836
0.5 0.00193 1.0154 6846.6769903
0.5 0.00193 1.0126 6851.0271396
0.5 0.00192 1.0099 6855.3850410
0.5 0.00191 1.0071 6859.7507035
0.5 0.00191 1.0043 6864.1241365
0.5 0.00190 1.0016 6868.5053490
0.5 0.00189 0.9988 6872.8943503
0.5 0.00189 0.9960 6877.2911497
0.5 0.00188 0.9932 6881.6957564
0.5 0.00187 0.9904 6886.1081796
0.5 0.00187 0.9877 6890.5284285
0.5 0.00186 0.9849 6894.9565125
0.5 0.00185 0.9821 6899.3924406
0.5 0.00185 0.9793 6903.8362224
0.5 0.00184 0.9765 6908.2878668
0.5 0.00183 0.9737 6912.7473834
0.5 0.00183 0.9709 6917.2147812
0.5 0.00182 0.9681 6921.6900697
0.5 0.00181 0.9652 6926.1732581
0.5 0.00181 0.9624 6930.6643556
0.5 0.00180 0.9596 6935.1633716
0.5 0.00179 0.9568 6939.6703154
0.5 0.00179 0.9540 6944.1851963
0.5 0.00178 0.9511 6948.7080235
0.5 0.00177 0.9483 6953.2388065
0.5 0.00177 0.9455 6957.7775546
0.5 0.00176 0.9426 6962.3242770
0.4 0.00175 0.9398 6966.8789831
0.4 0.00175 0.9370 6971.4416823
0.4 0.00174 0.9341 6976.0123838
0.4 0.00173 0.9313 6980.5910971
0.4 0.00173 0.9284 6985.1778315
0.4 0.00172 0.9255 6989.7725964
0.4 0.00171 0.9227 6994.3754011
0.4 0.00171 0.9198 6998.9862550
0.4 0.00170 0.9170 7003.6051675
0.4 0.00169 0.9141 7008.2321479
0.4 0.00169 0.9112 7012.8672057
0.4 0.00168 0.9083 7017.5103503
0.4 0.00167 0.9055 7022.1615910
0.4 0.00167 0.9026 7026.8209373
0.4 0.00166 0.8997 7031.4883985
0.4 0.00166 0.8968 7036.1639841
0.4 0.00165 0.8939 7040.8477036
0.4 0.00164 0.8910 7045.5395662
0.4 0.00164 0.8881 7050.2395816
0.4 0.00163 0.8852 7054.9477590
0.4 0.00162 0.8823 7059.6641080
0.4 0.00162 0.8794 7064.3886380
0.4 0.00161 0.8765 7069.1213585
0.4 0.00160 0.8736 7073.8622789
0.4 0.00160 0.8707 7078.6114086
0.4 0.00159 0.8678 7083.3687572
0.4 0.00158 0.8649 7088.1343342
0.4 0.00158 0.8619 7092.9081490
0.4 0.00157 0.8590 7097.6902110
0.4 0.00156 0.8561 7102.4805299
0.4 0.00156 0.8531 7107.2791150
0.4 0.00155 0.8502 7112.0859760
0.4 0.00154 0.8473 7116.9011223
0.4 0.00154 0.8443 7121.7245633
0.4 0.00153 0.8414 7126.5563088
0.4 0.00153 0.8384 7131.3963681
0.4 0.00152 0.8355 7136.2447508
0.4 0.00151 0.8325 7141.1014664
0.4 0.00151 0.8296 7145.9665245
0.4 0.00150 0.8266 7150.8399347
0.4 0.00149 0.8236 7155.7217064
0.4 0.00149 0.8207 7160.6118493
0.4 0.00148 0.8177 7165.5103729
0.4 0.00147 0.8147 7170.4172867
0.4 0.00147 0.8118 7175.3326004
0.4 0.00146 0.8088 7180.2563235
0.4 0.00145 0.8058 7185.1884657
0.4 0.00145 0.8028 7190.1290365
0.4 0.00144 0.7998 7195.0780454
0.4 0.00144 0.7968 7200.0355022
0.4 0.00143 0.7938 7205.0014164
0.4 0.00142 0.7908 7209.9757976
0.4 0.00142 0.7878 7214.9586555
0.4 0.00141 0.7848 7219.9499996
0.4 0.00140 0.7818 7224.9498397
0.4 0.00140 0.7788 7229.9581852
0.4 0.00139 0.7758 7234.9750460
0.4 0.00138 0.7728 7240.0004316
0.4 0.00138 0.7698 7245.0343516
0.4 0.00137 0.7668 7250.0768158
0.3 0.00136 0.7637 7255.1278338
0.3 0.00136 0.7607 7260.1874153
0.3 0.00135 0.7577 7265.2555699
0.3 0.00135 0.7546 7270.3323073
0.3 0.00134 0.7516 7275.4176372
0.3 0.00133 0.7486 7280.5115693
0.3 0.00133 0.7455 7285.6141133
0.3 0.00132 0.7425 7290.7252789
0.3 0.00131 0.7394 7295.8450757
0.3 0.00131 0.7364 7300.9735136
0.3 0.00130 0.7333 7306.1106022
0.3 0.00130 0.7303 7311.2563512
0.3 0.00129 0.7272 7316.4107704
0.3 0.00128 0.7241 7321.5738696
0.3 0.00128 0.7211 7326.7456583
0.3 0.00127 0.7180 7331.9261465
0.3 0.00126 0.7149 7337.1153438
0.3 0.00126 0.7118 7342.3132600
0.3 0.00125 0.7088 7347.5199048
0.3 0.00124 0.7057 7352.7352881
0.3 0.00124 0.7026 7357.9594196
0.3 0.00123 0.6995 7363.1923090
0.3 0.00123 0.6964 7368.4339662
0.3 0.00122 0.6933 7373.6844009
0.3 0.00121 0.6902 7378.9436230
0.3 0.00121 0.6871 7384.2116422
0.3 0.00120 0.6840 7389.4884683
0.3 0.00119 0.6809 7394.7741112
0.3 0.00119 0.6778 7400.0685807
0.3 0.00118 0.6747 7405.3718865
0.3 0.00118 0.6716 7410.6840386
0.3 0.00117 0.6685 7416.0050467
0.3 0.00116 0.6654 7421.3349207
0.3 0.00116 0.6622 7426.6736704
0.3 0.00115 0.6591 7432.0213057
0.3 0.00114 0.6560 7437.3778364
0.3 0.00114 0.6528 7442.7432724
0.3 0.00113 0.6497 7448.1176235
0.3 0.00113 0.6466 7453.5008997
0.3 0.00112 0.6434 7458.8931107
0.3 0.00111 0.6403 7464.2942666
0.3 0.00111 0.6371 7469.7043771
0.3 0.00110 0.6340 7475.1234521
0.3 0.00109 0.6308 7480.5515016
0.3 0.00109 0.6277 7485.9885355
0.3 0.00108 0.6245 7491.4345636
0.3 0.00108 0.6214 7496.8895959
0.3 0.00107 0.6182 7502.3536424
0.3 0.00106 0.6150 7507.8267128
0.3 0.00106 0.6119 7513.3088172
0.3 0.00105 0.6087 7518.7999654
0.3 0.00104 0.6055 7524.3001675
0.3 0.00104 0.6023 7529.8094334
0.3 0.00103 0.5992 7535.3277730
0.3 0.00103 0.5960 7540.8551962
0.3 0.00102 0.5928 7546.3917132
0.3 0.00101 0.5896 7551.9373337
0.3 0.00101 0.5864 7557.4920678
0.3 0.00100 0.5832 7563.0559255
0.3 0.00100 0.5800 7568.6289168
0.3 0.00099 0.5768 7574.2110516
0.3 0.00098 0.5736 7579.8023399
0.3 0.00098 0.5704 7585.4027918
0.2 0.00097 0.5672 7591.0124172
0.2 0.00096 0.5640 7596.6312262
0.2 0.00096 0.5608 7602.2592288
0.2 0.00095 0.5575 7607.8964349
0.2 0.00095 0.5543 7613.5428547
0.2 0.00094 0.5511 7619.1984982
0.2 0.00093 0.5479 7624.8633753
0.2 0.00093 0.5446 7630.5374962
0.2 0.00092 0.5414 7636.2208709
0.2 0.00092 0.5382 7641.9135094
0.2 0.00091 0.5349 7647.6154219
0.2 0.00090 0.5317 7653.3266183
0.2 0.00090 0.5284 7659.0471088
0.2 0.00089 0.5252 7664.7769034
0.2 0.00089 0.5219 7670.5160123
0.2 0.00088 0.5187 7676.2644454
0.2 0.00087 0.5154 7682.0222129
0.2 0.00087 0.5122 7687.7893250
0.2 0.00086 0.5089 7693.5657916
0.2 0.00085 0.5056 7699.3516229
0.2 0.00085 0.5024 7705.1468291
0.2 0.00084 0.4991 7710.9514202
0.2 0.00084 0.4958 7716.7654064
0.2 0.00083 0.4925 7722.5887977
0.2 0.00082 0.4893 7728.4216045
0.2 0.00082 0.4860 7734.2638367
0.2 0.00081 0.4827 7740.1155045
0.2 0.00081 0.4794 7745.9766182
0.2 0.00080 0.4761 7751.8471878
0.2 0.00079 0.4728 7757.7272235
0.2 0.00079 0.4695 7763.6167355
0.2 0.00078 0.4662 7769.5157339
0.2 0.00078 0.4629 7775.4242290
0.2 0.00077 0.4596 7781.3422309
0.2 0.00076 0.4563 7787.2697498
0.2 0.00076 0.4530 7793.2067960
0.2 0.00075 0.4497 7799.1533796
0.2 0.00075 0.4464 7805.1095108
0.2 0.00074 0.4431 7811.0751998
0.2 0.00073 0.4397 7817.0504569
0.2 0.00073 0.4364 7823.0352923
0.2 0.00072 0.4331 7829.0297163
0.2 0.00072 0.4298 7835.0337389
0.2 0.00071 0.4264 7841.0473706
0.2 0.00070 0.4231 7847.0706215
0.2 0.00070 0.4198 7853.1035019
0.2 0.00069 0.4164 7859.1460221
0.2 0.00069 0.4131 7865.1981923
0.2 0.00068 0.4097 7871.2600227
0.2 0.00067 0.4064 7877.3315238
0.2 0.00067 0.4030 7883.4127056
0.2 0.00066 0.3997 7889.5035786
0.2 0.00066 0.3963 7895.6041530
0.2 0.00065 0.3930 7901.7144391
0.2 0.00064 0.3896 7907.8344473
0.2 0.00064 0.3862 7913.9641877
0.2 0.00063 0.3829 7920.1036708
0.2 0.00063 0.3795 7926.2529068
0.2 0.00062 0.3761 7932.4119061
0.2 0.00061 0.3728 7938.5806790
0.2 0.00061 0.3694 7944.7592359
0.2 0.00060 0.3660 7950.9475870
0.2 0.00060 0.3626 7957.1457427
0.2 0.00059 0.3592 7963.3537134
0.1 0.00058 0.3558 7969.5715094
0.1 0.00058 0.3524 7975.7991412
0.1 0.00057 0.3490 7982.0366189
0.1 0.00057 0.3456 7988.2839531
0.1 0.00056 0.3422 7994.5411541
0.1 0.00055 0.3388 8000.8082323
0.1 0.00055 0.3354 8007.0851981
0.1 0.00054 0.3320 8013.3720619
0.1 0.00054 0.3286 8019.6688340
0.1 0.00053 0.3252 8025.9755249
0.1 0.00053 0.3218 8032.2921450
0.1 0.00052 0.3184 8038.6187047
0.1 0.00051 0.3149 8044.9552144
0.1 0.00051 0.3115 8051.3016846
0.1 0.00050 0.3081 8057.6581256
0.1 0.00050 0.3047 8064.0245480
0.1 0.00049 0.3012 8070.4009622
0.1 0.00048 0.2978 8076.7873785
0.1 0.00048 0.2944 8083.1838076
0.1 0.00047 0.2909 8089.5902597
0.1 0.00047 0.2875 8096.0067455
0.1 0.00046 0.2840 8102.4332753
0.1 0.00045 0.2806 8108.8698597
0.1 0.00045 0.2771 8115.3165091
0.1 0.00044 0.2737 8121.7732340
0.1 0.00044 0.2702 8128.2400449
0.1 0.00043 0.2668 8134.7169523
0.1 0.00043 0.2633 8141.2039667
0.1 0.00042 0.2598 8147.7010986
0.1 0.00041 0.2564 8154.2083586
0.1 0.00041 0.2529 8160.7257571
0.1 0.00040 0.2494 8167.2533047
0.1 0.00040 0.2459 8173.7910119
0.1 0.00039 0.2425 8180.3388892
0.1 0.00038 0.2390 8186.8969472
0.1 0.00038 0.2355 8193.4651965
0.1 0.00037 0.2320 8200.0436475
0.1 0.00037 0.2285 8206.6323108
0.1 0.00036 0.2250 8213.2311971
0.1 0.00036 0.2215 8219.8403169
0.1 0.00035 0.2180 8226.4596807
0.1 0.00034 0.2146 8233.0892991
0.1 0.00034 0.2110 8239.7291827
0.1 0.00033 0.2075 8246.3793421
0.1 0.00033 0.2040 8253.0397880
0.1 0.00032 0.2005 8259.7105308
0.1 0.00031 0.1970 8266.3915813
0.1 0.00031 0.1935 8273.0829499
0.1 0.00030 0.1900 8279.7846474
0.1 0.00030 0.1865 8286.4966844
0.1 0.00029 0.1829 8293.2190715
0.1 0.00029 0.1794 8299.9518193
0.1 0.00028 0.1759 8306.6949384
0.1 0.00027 0.1724 8313.4484396
0.1 0.00027 0.1688 8320.2123335
0.1 0.00026 0.1653 8326.9866306
0.1 0.00026 0.1618 8333.7713418
0.1 0.00025 0.1582 8340.5664776
0.1 0.00025 0.1547 8347.3720487
0.1 0.00024 0.1511 8354.1880658
0.1 0.00023 0.1476 8361.0145396
0.1 0.00023 0.1440 8367.8514808
0.1 0.00022 0.1405 8374.6989000
0.1 0.00022 0.1369 8381.5568080
0.1 0.00021 0.1334 8388.4252155
0.1 0.00020 0.1298 8395.3041332
0.1 0.00020 0.1263 8402.1935718
0.0 0.00019 0.1227 8409.0935420
0.0 0.00019 0.1191 8416.0040545
0.0 0.00018 0.1155 8422.9251202
0.0 0.00018 0.1120 8429.8567496
0.0 0.00017 0.1084 8436.7989536
0.0 0.00016 0.1048 8443.7517430
0.0 0.00016 0.1012 8450.7151284
0.0 0.00015 0.0977 8457.6891206
0.0 0.00015 0.0941 8464.6737305
0.0 0.00014 0.0905 8471.6689687
0.0 0.00014 0.0869 8478.6748460
0.0 0.00013 0.0833 8485.6913733
0.0 0.00012 0.0797 8492.7185613
0.0 0.00012 0.0761 8499.7564207
0.0 0.00011 0.0725 8506.8049625
0.0 0.00011 0.0689 8513.8641974
0.0 0.00010 0.0653 8520.9341362
0.0 0.00010 0.0617 8528.0147898
0.0 0.00009 0.0581 8535.1061689
0.0 0.00008 0.0545 8542.2082844
0.0 0.00008 0.0509 8549.3211471
0.0 0.00007 0.0472 8556.4447678
0.0 0.00007 0.0436 8563.5791574
0.0 0.00006 0.0400 8570.7243268
0.0 0.00006 0.0364 8577.8802867
0.0 0.00005 0.0328 8585.0470481
0.0 0.00005 0.0291 8592.2246218
0.0 0.00004 0.0255 8599.4130187
0.0 0.00003 0.0219 8606.6122496
0.0 0.00003 0.0182 8613.8223255
0.0 0.00002 0.0146 8621.0432572
0.0 0.00002 0.0109 8628.2750556
0.0 0.00001 0.0073 8635.5177316
0.0 0.00001 0.0036 8642.7712961


==> figures/data/gaussian256/diffcas_per_dim.txt <==
dim snr
1 28.35
2 21.14
3 20.96
4 19.25
5 16.33
6 15.88
7 14.37
8 13.76
9 13.45
10 13.18
11 12.64
12 11.50
13 10.98
14 10.86
15 10.50
16 10.14
17 10.03
18 9.73
19 9.41
20 9.36
21 8.93
22 8.83
23 8.23
24 8.17
25 7.88
26 7.83
27 7.74
28 7.52
29 7.45
30 7.33
31 7.21
32 7.17
33 7.10
34 6.87
35 6.74
36 6.62
37 6.31
38 6.22
39 5.77
40 5.68
41 5.68
42 5.61
43 5.50
44 5.34
45 5.27
46 5.24
47 5.00
48 4.93
49 4.88
50 4.80
51 4.73
52 4.60
53 4.45
54 4.29
55 4.12
56 4.11
57 3.92
58 3.82
59 3.79
60 3.76
61 3.53
62 3.51
63 3.35
64 3.30
65 3.29
66 3.18
67 3.14
68 2.95
69 2.93
70 2.83
71 2.72
72 2.70
73 2.56
74 2.51
75 2.30
76 2.25
77 2.11
78 2.04
79 1.96
80 1.93
81 1.91
82 1.91
83 1.82
84 1.70
85 1.60
86 1.56
87 1.55
88 1.38
89 1.36
90 1.31
91 1.06
92 1.00
93 0.91
94 0.86
95 0.83
96 0.77
97 0.75
98 0.72
99 0.68
100 0.59
101 0.53
102 0.51
103 0.40
104 0.27
105 0.25
106 0.21
107 0.00
108 0.00
109 0.00
110 0.00
111 0.00
112 0.00
113 0.00
114 0.00
115 0.00
116 0.00
117 0.00
118 0.00
119 0.00
120 0.00
121 0.00
122 0.00
123 0.00
124 0.00
125 0.00
126 0.00
127 0.00
128 0.00
129 0.00
130 0.00
131 0.00
132 0.00
133 0.00
134 0.00
135 0.00
136 0.00
137 0.00
138 0.00
139 0.00
140 0.00
141 0.00
142 0.00
143 0.00
144 0.00
145 0.00
146 0.00
147 0.00
148 0.00
149 0.00
150 0.00
151 0.00
152 0.00
153 0.00
154 0.00
155 0.00
156 0.00
157 0.00
158 0.00
159 0.00
160 0.00
161 0.00
162 0.00
163 0.00
164 0.00
165 0.00
166 0.00
167 0.00
168 0.00
169 0.00
170 0.00
171 0.00
172 0.00
173 0.00
174 0.00
175 0.00
176 0.00
177 0.00
178 0.00
179 0.00
180 0.00
181 0.00
182 0.00
183 0.00
184 0.00
185 0.00
186 0.00
187 0.00
188 0.00
189 0.00
190 0.00
191 0.00
192 0.00
193 0.00
194 0.00
195 0.00
196 0.00
197 0.00
198 0.00
199 0.00
200 0.00
201 0.00
202 0.00
203 0.00
204 0.00
205 0.00
206 0.00
207 0.00
208 0.00
209 0.00
210 0.00
211 0.00
212 0.00
213 0.00
214 0.00
215 0.00
216 0.00
217 0.00
218 0.00
219 0.00
220 0.00
221 0.00
222 0.00
223 0.00
224 0.00
225 0.00
226 0.00
227 0.00
228 0.00
229 0.00
230 0.00
231 0.00
232 0.00
233 0.00
234 0.00
235 0.00
236 0.00
237 0.00
238 0.00
239 0.00
240 0.00
241 0.00
242 0.00
243 0.00
244 0.00
245 0.00
246 0.00
247 0.00
248 0.00
249 0.00
250 0.00
251 0.00
252 0.00
253 0.00
254 0.00
255 0.00
256 0.00


==> figures/data/gaussian256/diffcf.txt <==
bits bpd snr error
0.0 0.00000 0.0004 8649.2236027
0.0 0.00000 0.0016 8646.7869511
0.0 0.00000 0.0037 8642.7258704
0.0 0.00000 0.0065 8637.0403803
0.0 0.00000 0.0102 8629.7305895
0.0 0.00000 0.0147 8620.7965316
0.0 0.00000 0.0200 8610.2384181
0.0 0.00000 0.0262 8598.0565901
0.0 0.00000 0.0332 8584.2514875
0.0 0.00000 0.0410 8568.8238304
0.0 0.00000 0.0496 8551.7745925
0.0 0.00000 0.0591 8533.1050727
0.0 0.00001 0.0694 8512.8169913
0.0 0.00001 0.0806 8490.9125542
0.0 0.00001 0.0927 8467.3945251
0.0 0.00001 0.1056 8442.2663265
0.0 0.00002 0.1194 8415.5321303
0.0 0.00002 0.1340 8387.1969583
0.0 0.00003 0.1495 8357.2667840
0.0 0.00003 0.1659 8325.7486390
0.0 0.00004 0.1832 8292.6507298
0.0 0.00005 0.2014 8257.9825502
0.0 0.00005 0.2205 8221.7549989
0.0 0.00006 0.2405 8183.9804977
0.0 0.00008 0.2614 8144.6731119
0.0 0.00009 0.2833 8103.8486660
0.0 0.00010 0.3060 8061.5248593
0.0 0.00012 0.3297 8017.7213786
0.0 0.00014 0.3543 7972.4600087
0.0 0.00016 0.3798 7925.7647267
0.0 0.00018 0.4062 7877.6617990
0.1 0.00020 0.4336 7828.1798632
0.1 0.00023 0.4619 7777.3499983
0.1 0.00026 0.4911 7725.2057842
0.1 0.00029 0.5212 7671.7833418
0.1 0.00032 0.5523 7617.1213612
0.1 0.00036 0.5842 7561.2611106
0.1 0.00040 0.6171 7504.2464221
0.1 0.00045 0.6509 7446.1236602
0.1 0.00049 0.6855 7386.9416676
0.1 0.00054 0.7211 7326.7516883
0.2 0.00060 0.7575 7265.6072659
0.2 0.00065 0.7947 7203.5641207
0.2 0.00071 0.8328 7140.6800027
0.2 0.00078 0.8717 7077.0145214
0.2 0.00085 0.9114 7012.6289547
0.2 0.00092 0.9518 6947.5860380
0.3 0.00100 0.9931 6881.9497324
0.3 0.00109 1.0350 6815.7849800
0.3 0.00117 1.0777 6749.1574429
0.3 0.00127 1.1210 6682.1332300
0.3 0.00137 1.1650 6614.7786196
0.4 0.00147 1.2096 6547.1597726
0.4 0.00158 1.2549 6479.3424470
0.4 0.00169 1.3007 6411.3917137
0.5 0.00181 1.3470 6343.3716773
0.5 0.00194 1.3938 6275.3452048
0.5 0.00207 1.4411 6207.3736682
0.6 0.00221 1.4888 6139.5166995
0.6 0.00235 1.5370 6071.8319653
0.6 0.00250 1.5855 6004.3749598
0.7 0.00266 1.6344 5937.1988199
0.7 0.00282 1.6835 5870.3541641
0.8 0.00299 1.7330 5803.8889554
0.8 0.00317 1.7827 5737.8483897
0.9 0.00335 1.8326 5672.2748093
0.9 0.00354 1.8827 5607.2076420
1.0 0.00373 1.9330 5542.6833647
1.0 0.00394 1.9834 5478.7354909
1.1 0.00415 2.0339 5415.3945811
1.1 0.00437 2.0845 5352.6882736
1.2 0.00459 2.1351 5290.6413356
1.2 0.00483 2.1858 5229.2757311
1.3 0.00507 2.2364 5168.6107050
1.4 0.00531 2.2871 5108.6628804
1.4 0.00557 2.3377 5049.4463670
1.5 0.00583 2.3883 4990.9728795
1.6 0.00610 2.4388 4933.2518627
1.6 0.00638 2.4893 4876.2906224
1.7 0.00667 2.5396 4820.0944598
1.8 0.00697 2.5899 4764.6668074
1.9 0.00727 2.6400 4710.0093661
1.9 0.00758 2.6899 4656.1222398
2.0 0.00790 2.7398 4603.0040700
2.1 0.00823 2.7894 4550.6521643
2.2 0.00857 2.8390 4499.0626234
2.3 0.00891 2.8883 4448.2304611
2.4 0.00927 2.9375 4398.1497201
2.5 0.00963 2.9865 4348.8135813
2.6 0.01000 3.0353 4300.2144667
2.7 0.01038 3.0839 4252.3441361
2.8 0.01077 3.1323 4205.1937776
2.9 0.01117 3.1805 4158.7540905
3.0 0.01158 3.2286 4113.0153629
3.1 0.01200 3.2764 4067.9675418
3.2 0.01242 3.3240 4023.6002981
3.3 0.01286 3.3715 3979.9030851
3.4 0.01331 3.4187 3936.8651913
3.5 0.01376 3.4657 3894.4757883
3.6 0.01422 3.5125 3852.7239730
3.8 0.01470 3.5591 3811.5988059
3.9 0.01518 3.6055 3771.0893445
4.0 0.01567 3.6517 3731.1846728
4.1 0.01618 3.6977 3691.8739268
4.3 0.01669 3.7435 3653.1463176
4.4 0.01721 3.7891 3614.9911500
4.5 0.01774 3.8345 3577.3978392
4.7 0.01829 3.8797 3540.3559251
4.8 0.01884 3.9247 3503.8550836
5.0 0.01940 3.9695 3467.8851366
5.1 0.01998 4.0142 3432.4360597
5.3 0.02056 4.0586 3397.4979886
5.4 0.02115 4.1028 3363.0612242
5.6 0.02176 4.1469 3329.1162358
5.7 0.02237 4.1908 3295.6536644
5.9 0.02300 4.2345 3262.6643239
6.1 0.02364 4.2780 3230.1392022
6.2 0.02428 4.3213 3198.0694613
6.4 0.02494 4.3645 3166.4464372
6.6 0.02561 4.4074 3135.2616388
6.7 0.02629 4.4503 3104.5067468
6.9 0.02698 4.4929 3074.1736121
7.1 0.02768 4.5354 3044.2542538
7.3 0.02840 4.5777 3014.7408573
7.5 0.02912 4.6198 2985.6257717
7.6 0.02986 4.6618 2956.9015077
7.8 0.03060 4.7036 2928.5607348
8.0 0.03136 4.7453 2900.5962790
8.2 0.03213 4.7868 2873.0011196
8.4 0.03291 4.8282 2845.7683870
8.6 0.03370 4.8694 2818.8913594
8.8 0.03451 4.9105 2792.3634608
9.0 0.03532 4.9514 2766.1782573
9.3 0.03615 4.9922 2740.3294551
9.5 0.03699 5.0328 2714.8108975
9.7 0.03784 5.0733 2689.6165621
9.9 0.03870 5.1136 2664.7405581
10.1 0.03958 5.1538 2640.1771240
10.4 0.04046 5.1939 2615.9206244
10.6 0.04136 5.2339 2591.9655480
10.8 0.04227 5.2737 2568.3065046
11.1 0.04319 5.3134 2544.9382226
11.3 0.04413 5.3530 2521.8555471
11.5 0.04507 5.3924 2499.0534367
11.8 0.04603 5.4317 2476.5269614
12.0 0.04700 5.4710 2454.2713003
12.3 0.04799 5.5100 2432.2817393
12.5 0.04898 5.5490 2410.5536686
12.8 0.04999 5.5879 2389.0825805
13.1 0.05101 5.6266 2367.8640673
13.3 0.05204 5.6652 2346.8938191
13.6 0.05309 5.7038 2326.1676212
13.9 0.05415 5.7422 2305.6813527
14.1 0.05522 5.7805 2285.4309840
14.4 0.05630 5.8187 2265.4125745
14.7 0.05739 5.8568 2245.6222711
15.0 0.05850 5.8948 2226.0563060
15.3 0.05962 5.9327 2206.7109945
15.6 0.06076 5.9705 2187.5827335
15.8 0.06190 6.0082 2168.6679994
16.1 0.06306 6.0459 2149.9633459
16.4 0.06423 6.0834 2131.4654030
16.7 0.06542 6.1208 2113.1708744
17.1 0.06662 6.1582 2095.0765361
17.4 0.06783 6.1954 2077.1792349
17.7 0.06905 6.2326 2059.4758862
18.0 0.07029 6.2697 2041.9634726
18.3 0.07154 6.3067 2024.6390424
18.6 0.07280 6.3436 2007.4997078
19.0 0.07407 6.3805 1990.5426433
19.3 0.07536 6.4172 1973.7650845
19.6 0.07667 6.4539 1957.1643263
20.0 0.07798 6.4905 1940.7377215
20.3 0.07931 6.5270 1924.4826792
20.6 0.08065 6.5635 1908.3966639
21.0 0.08200 6.5999 1892.4771937
21.3 0.08337 6.6362 1876.7218389
21.7 0.08475 6.6724 1861.1282211
22.1 0.08615 6.7086 1845.6940114
22.4 0.08756 6.7447 1830.4169296
22.8 0.08898 6.7807 1815.2947429
23.1 0.09041 6.8167 1800.3252643
23.5 0.09186 6.8526 1785.5063519
23.9 0.09332 6.8884 1770.8359078
24.3 0.09479 6.9242 1756.3118765
24.6 0.09628 6.9599 1741.9322442
25.0 0.09778 6.9955 1727.6950377
25.4 0.09929 7.0311 1713.5983234
25.8 0.10082 7.0666 1699.6402060
26.2 0.10236 7.1021 1685.8188281
26.6 0.10392 7.1375 1672.1323686
27.0 0.10548 7.1728 1658.5790422
27.4 0.10707 7.2081 1645.1570984
27.8 0.10866 7.2433 1631.8648206
28.2 0.11027 7.2785 1618.7005251
28.6 0.11189 7.3136 1605.6625606
29.1 0.11352 7.3487 1592.7493072
29.5 0.11517 7.3837 1579.9591754
29.9 0.11683 7.4187 1567.2906057
30.3 0.11851 7.4536 1554.7420676
30.8 0.12020 7.4885 1542.3120591
31.2 0.12190 7.5233 1529.9991058
31.6 0.12361 7.5580 1517.8017603
32.1 0.12534 7.5927 1505.7186012
32.5 0.12709 7.6274 1493.7482333
33.0 0.12884 7.6620 1481.8892858
33.4 0.13061 7.6966 1470.1404129
33.9 0.13239 7.7311 1458.5002921
34.4 0.13419 7.7656 1446.9676245
34.8 0.13600 7.8000 1435.5411335
35.3 0.13782 7.8344 1424.2195649
35.8 0.13966 7.8688 1413.0016858
36.2 0.14150 7.9031 1401.8862846
36.7 0.14337 7.9373 1390.8721700
37.2 0.14524 7.9715 1379.9581710
37.7 0.14713 8.0057 1369.1431359
38.2 0.14903 8.0398 1358.4259324
38.6 0.15095 8.0739 1347.8054464
39.1 0.15288 8.1080 1337.2805826
39.6 0.15482 8.1420 1326.8502629
40.1 0.15678 8.1759 1316.5134271
40.6 0.15875 8.2099 1306.2690315
41.1 0.16073 8.2437 1296.1160492
41.7 0.16272 8.2776 1286.0534696
42.2 0.16473 8.3114 1276.0802976
42.7 0.16675 8.3452 1266.1955540
43.2 0.16879 8.3789 1256.3982742
43.7 0.17083 8.4126 1246.6875088
44.3 0.17289 8.4463 1237.0623227
44.8 0.17497 8.4799 1227.5217948
45.3 0.17706 8.5135 1218.0650179
45.9 0.17915 8.5470 1208.6910983
46.4 0.18127 8.5805 1199.3991556
46.9 0.18339 8.6140 1190.1883221
47.5 0.18553 8.6475 1181.0577430
48.0 0.18768 8.6809 1172.0065756
48.6 0.18985 8.7143 1163.0339895
49.2 0.19203 8.7476 1154.1391660
49.7 0.19422 8.7809 1145.3212982
50.3 0.19642 8.8142 1136.5795904
50.9 0.19863 8.8474 1127.9132581
51.4 0.20086 8.8806 1119.3215275
52.0 0.20310 8.9138 1110.8036357
52.6 0.20536 8.9469 1102.3588302
53.2 0.20762 8.9801 1093.9863687
53.7 0.20990 9.0131 1085.6855188
54.3 0.21220 9.0462 1077.4555581
54.9 0.21450 9.0792 1069.2957739
55.5 0.21682 9.1122 1061.2054627
56.1 0.21915 9.1451 1053.1839306
56.7 0.22149 9.1781 1045.2304923
57.3 0.22384 9.2109 1037.3444720
57.9 0.22621 9.2438 1029.5252021
58.5 0.22859 9.2766 1021.7720239
59.1 0.23098 9.3094 1014.0842870
59.7 0.23338 9.3422 1006.4613493
60.4 0.23580 9.3749 998.9025768
61.0 0.23823 9.4077 991.4073434
61.6 0.24067 9.4403 983.9750308
62.2 0.24312 9.4730 976.6050285
62.9 0.24558 9.5056 969.2967333
63.5 0.24806 9.5382 962.0495496
64.1 0.25055 9.5708 954.8628891
64.8 0.25305 9.6033 947.7361704
65.4 0.25556 9.6358 940.6688192
66.1 0.25809 9.6683 933.6602683
66.7 0.26062 9.7007 926.7099571
67.4 0.26317 9.7332 919.8173315
68.0 0.26573 9.7656 912.9818443
68.7 0.26830 9.7979 906.2029544
69.3 0.27089 9.8303 899.4801274
70.0 0.27348 9.8626 892.8128347
70.7 0.27609 9.8949 886.2005542
71.3 0.27870 9.9271 879.6427695
72.0 0.28133 9.9593 873.1389705
72.7 0.28398 9.9915 866.6886526
73.4 0.28663 10.0237 860.2913171
74.1 0.28929 10.0559 853.9464709
74.7 0.29197 10.0880 847.6536265
75.4 0.29465 10.1201 841.4123019
76.1 0.29735 10.1522 835.2220204
76.8 0.30006 10.1842 829.0823107
77.5 0.30278 10.2162 822.9927067
78.2 0.30551 10.2482 816.9527474
78.9 0.30825 10.2802 810.9619770
79.6 0.31101 10.3121 805.0199447
80.3 0.31377 10.3440 799.1262043
81.0 0.31655 10.3759 793.2803150
81.7 0.31933 10.4078 787.4818403
82.5 0.32213 10.4396 781.7303487
83.2 0.32494 10.4714 776.0254132
83.9 0.32775 10.5032 770.3666115
84.6 0.33058 10.5350 764.7535257
85.4 0.33342 10.5667 759.1857424
86.1 0.33627 10.5984 753.6628528
86.8 0.33913 10.6301 748.1844520
87.6 0.34200 10.6618 742.7501397
88.3 0.34489 10.6934 737.3595197
89.0 0.34778 10.7250 732.0122001
89.8 0.35068 10.7566 726.7077928
90.5 0.35359 10.7881 721.4459142
91.3 0.35652 10.8197 716.2261841
92.0 0.35945 10.8512 711.0482268
92.8 0.36239 10.8827 705.9116702
93.5 0.36535 10.9141 700.8161461
94.3 0.36831 10.9456 695.7612901
95.0 0.37128 10.9770 690.7467414
95.8 0.37427 11.0084 685.7721431
96.6 0.37726 11.0397 680.8371419
97.3 0.38026 11.0711 675.9413880
98.1 0.38327 11.1024 671.0845352
98.9 0.38630 11.1337 666.2662409
99.7 0.38933 11.1650 661.4861657
100.4 0.39237 11.1962 656.7439739
101.2 0.39542 11.2274 652.0393331
102.0 0.39848 11.2586 647.3719142
102.8 0.40155 11.2898 642.7413914
103.6 0.40463 11.3210 638.1474422
104.4 0.40772 11.3521 633.5897471
105.2 0.41082 11.3832 629.0679902
106.0 0.41393 11.4143 624.5818584
106.8 0.41704 11.4453 620.1310418
107.6 0.42017 11.4764 615.7152336
108.4 0.42330 11.5074 611.3341299
109.2 0.42645 11.5384 606.9874299
110.0 0.42960 11.5693 602.6748358
110.8 0.43276 11.6003 598.3960526
111.6 0.43593 11.6312 594.1507884
112.4 0.43911 11.6621 589.9387538
113.2 0.44230 11.6930 585.7596625
114.0 0.44550 11.7238 581.6132310
114.9 0.44870 11.7547 577.4991784
115.7 0.45192 11.7855 573.4172266
116.5 0.45514 11.8163 569.3671001
117.3 0.45837 11.8470 565.3485264
118.2 0.46161 11.8778 561.3612351
119.0 0.46486 11.9085 557.4049589
119.8 0.46811 11.9392 553.4794328
120.7 0.47138 11.9698 549.5843944
121.5 0.47465 12.0005 545.7195838
122.4 0.47793 12.0311 541.8847436
123.2 0.48122 12.0617 538.0796189
124.0 0.48452 12.0923 534.3039573
124.9 0.48782 12.1229 530.5575085
125.7 0.49114 12.1534 526.8400250
126.6 0.49446 12.1839 523.1512614
127.4 0.49779 12.2144 519.4909745
128.3 0.50112 12.2449 515.8589238
129.1 0.50447 12.2753 512.2548707
130.0 0.50782 12.3057 508.6785791
130.9 0.51118 12.3361 505.1298150
131.7 0.51455 12.3665 501.6083466
132.6 0.51792 12.3969 498.1139443
133.5 0.52131 12.4272 494.6463807
134.3 0.52469 12.4575 491.2054304
135.2 0.52809 12.4878 487.7908704
136.1 0.53150 12.5181 484.4024794
136.9 0.53491 12.5484 481.0400385
137.8 0.53833 12.5786 477.7033307
138.7 0.54175 12.6088 474.3921409
139.6 0.54519 12.6390 471.1062561
140.4 0.54863 12.6692 467.8454655
141.3 0.55207 12.6993 464.6095598
142.2 0.55553 12.7294 461.3983321
143.1 0.55899 12.7595 458.2115772
144.0 0.56245 12.7896 455.0490916
144.9 0.56593 12.8197 451.9106740
145.8 0.56941 12.8497 448.7961249
146.7 0.57290 12.8797 445.7052464
147.6 0.57639 12.9097 442.6378427
148.5 0.57989 12.9397 439.5937197
149.4 0.58340 12.9696 436.5726849
150.2 0.58691 12.9995 433.5745479
151.2 0.59043 13.0294 430.5991198
152.1 0.59396 13.0593 427.6462135
153.0 0.59749 13.0892 424.7156436
153.9 0.60103 13.1190 421.8072262
154.8 0.60458 13.1489 418.9207795
155.7 0.60813 13.1787 416.0561230
156.6 0.61168 13.2084 413.2130780
157.5 0.61525 13.2382 410.3914673
158.4 0.61882 13.2679 407.5911153
159.3 0.62239 13.2976 404.8118482
160.2 0.62597 13.3273 402.0534935
161.2 0.62956 13.3570 399.3158804
162.1 0.63315 13.3867 396.5988397
163.0 0.63675 13.4163 393.9022036
163.9 0.64035 13.4459 391.2258058
164.9 0.64396 13.4755 388.5694816
165.8 0.64758 13.5051 385.9330676
166.7 0.65120 13.5346 383.3164021
167.6 0.65483 13.5641 380.7193247
168.6 0.65846 13.5936 378.1416765
169.5 0.66209 13.6231 375.5832998
170.4 0.66573 13.6526 373.0440386
171.4 0.66938 13.6820 370.5237382
172.3 0.67303 13.7114 368.0222452
173.2 0.67669 13.7408 365.5394077
174.2 0.68035 13.7702 363.0750748
175.1 0.68402 13.7996 360.6290975
176.0 0.68769 13.8289 358.2013275
177.0 0.69137 13.8582 355.7916184
177.9 0.69505 13.8875 353.3998247
178.9 0.69874 13.9168 351.0258022
179.8 0.70243 13.9460 348.6694082
180.8 0.70613 13.9753 346.3305010
181.7 0.70983 14.0045 344.0089404
182.7 0.71354 14.0337 341.7045873
183.6 0.71725 14.0628 339.4173036
184.6 0.72096 14.0920 337.1469529
185.5 0.72468 14.1211 334.8933995
186.5 0.72841 14.1502 332.6565093
187.4 0.73213 14.1793 330.4361490
188.4 0.73587 14.2084 328.2321868
189.3 0.73960 14.2374 326.0444917
190.3 0.74334 14.2664 323.8729342
191.3 0.74709 14.2954 321.7173856
192.2 0.75084 14.3244 319.5777186
193.2 0.75459 14.3534 317.4538068
194.1 0.75835 14.3823 315.3455250
195.1 0.76211 14.4112 313.2527490
196.1 0.76588 14.4401 311.1753558
197.0 0.76965 14.4690 309.1132233
198.0 0.77342 14.4979 307.0662306
199.0 0.77720 14.5267 305.0342578
199.9 0.78098 14.5555 303.0171860
200.9 0.78476 14.5843 301.0148972
201.9 0.78855 14.6131 299.0272748
202.8 0.79234 14.6418 297.0542027
203.8 0.79614 14.6706 295.0955663
204.8 0.79993 14.6993 293.1512515
205.8 0.80374 14.7279 291.2211454
206.7 0.80754 14.7566 289.3051363
207.7 0.81135 14.7853 287.4031129
208.7 0.81516 14.8139 285.5149655
209.7 0.81898 14.8425 283.6405847
210.6 0.82280 14.8711 281.7798625
211.6 0.82662 14.8996 279.9326916
212.6 0.83045 14.9282 278.0989657
213.6 0.83427 14.9567 276.2785794
214.6 0.83810 14.9852 274.4714280
215.5 0.84194 15.0137 272.6774080
216.5 0.84578 15.0421 270.8964165
217.5 0.84962 15.0706 269.1283516
218.5 0.85346 15.0990 267.3731123
219.5 0.85731 15.1274 265.6305984
220.5 0.86115 15.1558 263.9007106
221.4 0.86501 15.1841 262.1833502
222.4 0.86886 15.2125 260.4784196
223.4 0.87272 15.2408 258.7858219
224.4 0.87658 15.2691 257.1054611
225.4 0.88044 15.2973 255.4372420
226.4 0.88430 15.3256 253.7810699
227.4 0.88817 15.3538 252.1368514
228.4 0.89204 15.3820 250.5044934
229.4 0.89591 15.4102 248.8839039
230.3 0.89979 15.4384 247.2749916
231.3 0.90366 15.4665 245.6776658
232.3 0.90754 15.4946 244.0918368
233.3 0.91142 15.5227 242.5174154
234.3 0.91531 15.5508 240.9543133
235.3 0.91919 15.5789 239.4024429
236.3 0.92308 15.6069 237.8617174
237.3 0.92697 15.6350 236.3320505
238.3 0.93086 15.6630 234.8133568
239.3 0.93476 15.6909 233.3055517
240.3 0.93865 15.7189 231.8085509
241.3 0.94255 15.7468 230.3222713
242.3 0.94645 15.7747 228.8466301
243.3 0.95035 15.8026 227.3815454
244.3 0.95425 15.8305 225.9269359
245.3 0.95816 15.8583 224.4827209
246.3 0.96207 15.8862 223.0488204
247.3 0.96597 15.9140 221.6251553
248.3 0.96988 15.9418 220.2116467
249.3 0.97380 15.9695 218.8082167
250.3 0.97771 15.9973 217.4147879
251.3 0.98162 16.0250 216.0312836
252.3 0.98554 16.0527 214.6576276
253.3 0.98946 16.0804 213.2937445
254.3 0.99338 16.1081 211.9395594
255.3 0.99730 16.1357 210.5949979
256.3 1.00122 16.1633 209.2599866
257.3 1.00514 16.1909 207.9344522
258.3 1.00907 16.2185 206.6183224
259.3 1.01299 16.2460 205.3115253
260.3 1.01692 16.2736 204.0139895
261.3 1.02085 16.3011 202.7256444
262.3 1.02478 16.3286 201.4464199
263.3 1.02871 16.3561 200.1762463
264.4 1.03264 16.3835 198.9150546
265.4 1.03657 16.4109 197.6627765
266.4 1.04051 16.4383 196.4193440
267.4 1.04444 16.4657 195.1846897
268.4 1.04838 16.4931 193.9587470
269.4 1.05231 16.5204 192.7414495
270.4 1.05625 16.5477 191.5327314
271.4 1.06019 16.5750 190.3325277
272.4 1.06413 16.6023 189.1407736
273.4 1.06806 16.6296 187.9574050
274.4 1.07200 16.6568 186.7823583
275.4 1.07595 16.6840 185.6155703
276.5 1.07989 16.7112 184.4569785
277.5 1.08383 16.7384 183.3065207
278.5 1.08777 16.7656 182.1641352
279.5 1.09172 16.7927 181.0297611
280.5 1.09566 16.8198 179.9033376
281.5 1.09960 16.8469 178.7848047
282.5 1.10355 16.8739 177.6741026
283.5 1.10749 16.9010 176.5711722
284.5 1.11144 16.9280 175.4759548
285.5 1.11539 16.9550 174.3883921
286.5 1.11933 16.9820 173.3084263
287.6 1.12328 17.0089 172.2360002
288.6 1.12723 17.0359 171.1710569
289.6 1.13117 17.0628 170.1135400
290.6 1.13512 17.0897 169.0633935
291.6 1.13907 17.1166 168.0205619
292.6 1.14302 17.1434 166.9849901
293.6 1.14696 17.1702 165.9566236
294.6 1.15091 17.1970 164.9354081
295.6 1.15486 17.2238 163.9212898
296.7 1.15881 17.2506 162.9142155
297.7 1.16276 17.2773 161.9141321
298.7 1.16671 17.3041 160.9209873
299.7 1.17065 17.3308 159.9347289
300.7 1.17460 17.3574 158.9553053
301.7 1.17855 17.3841 157.9826651
302.7 1.18250 17.4107 157.0167576
303.7 1.18645 17.4373 156.0575323
304.7 1.19039 17.4639 155.1049391
305.8 1.19434 17.4905 154.1589284
306.8 1.19829 17.5170 153.2194510
307.8 1.20224 17.5436 152.2864578
308.8 1.20618 17.5701 151.3599006
309.8 1.21013 17.5966 150.4397311
310.8 1.21407 17.6230 149.5259016
311.8 1.21802 17.6495 148.6183647
312.8 1.22197 17.6759 147.7170736
313.8 1.22591 17.7023 146.8219815
314.8 1.22985 17.7286 145.9330422
315.9 1.23380 17.7550 145.0502099
316.9 1.23774 17.7813 144.1734391
317.9 1.24169 17.8076 143.3026845
318.9 1.24563 17.8339 142.4379013
319.9 1.24957 17.8602 141.5790451
320.9 1.25351 17.8864 140.7260719
321.9 1.25745 17.9127 139.8789378
322.9 1.26139 17.9389 139.0375993
323.9 1.26533 17.9650 138.2020135
324.9 1.26927 17.9912 137.3721376
325.9 1.27321 18.0173 136.5479292
326.9 1.27715 18.0434 135.7293462
328.0 1.28108 18.0695 134.9163469
329.0 1.28502 18.0956 134.1088897
330.0 1.28895 18.1217 133.3069338
331.0 1.29289 18.1477 132.5104382
332.0 1.29682 18.1737 131.7193625
333.0 1.30075 18.1997 130.9336665
334.0 1.30469 18.2256 130.1533106
335.0 1.30862 18.2516 129.3782550
336.0 1.31255 18.2775 128.6084606
337.0 1.31647 18.3034 127.8438886
338.0 1.32040 18.3293 127.0845003
339.0 1.32433 18.3551 126.3302573
340.0 1.32826 18.3809 125.5811218
341.0 1.33218 18.4067 124.8370560
342.0 1.33610 18.4325 124.0980224
343.0 1.34003 18.4583 123.3639840
344.1 1.34395 18.4840 122.6349040
345.1 1.34787 18.5098 121.9107457
346.1 1.35179 18.5355 121.1914729
347.1 1.35571 18.5611 120.4770497
348.1 1.35963 18.5868 119.7674403
349.1 1.36354 18.6124 119.0626092
350.1 1.36746 18.6380 118.3625215
351.1 1.37137 18.6636 117.6671421
352.1 1.37528 18.6892 116.9764364
353.1 1.37919 18.7147 116.2903702
354.1 1.38310 18.7403 115.6089094
355.1 1.38701 18.7658 114.9320200
356.1 1.39092 18.7912 114.2596687
357.1 1.39483 18.8167 113.5918220
358.1 1.39873 18.8421 112.9284471
359.1 1.40263 18.8676 112.2695110
360.1 1.40654 18.8930 111.6149812
361.1 1.41044 18.9183 110.9648256
362.1 1.41433 18.9437 110.3190121
363.1 1.41823 18.9690 109.6775088
364.1 1.42213 18.9943 109.0402843
365.1 1.42602 19.0196 108.4073073
366.1 1.42992 19.0449 107.7785467
367.1 1.43381 19.0701 107.1539718
368.1 1.43770 19.0953 106.5335519
369.0 1.44159 19.1205 105.9172568
370.0 1.44547 19.1457 105.3050563
371.0 1.44936 19.1708 104.6969205
372.0 1.45324 19.1960 104.0928199
373.0 1.45713 19.2211 103.4927250
374.0 1.46101 19.2462 102.8966067
375.0 1.46489 19.2712 102.3044359
376.0 1.46876 19.2963 101.7161841
377.0 1.47264 19.3213 101.1318225
378.0 1.47652 19.3463 100.5513230
379.0 1.48039 19.3713 99.9746575
380.0 1.48426 19.3962 99.4017980
381.0 1.48813 19.4212 98.8327171
382.0 1.49200 19.4461 98.2673871
382.9 1.49586 19.4710 97.7057810
383.9 1.49973 19.4958 97.1478717
384.9 1.50359 19.5207 96.5936324
385.9 1.50745 19.5455 96.0430364
386.9 1.51131 19.5703 95.4960575
387.9 1.51516 19.5951 94.9526693
388.9 1.51902 19.6199 94.4128459
389.9 1.52287 19.6446 93.8765616
390.8 1.52672 19.6693 93.3437907
391.8 1.53057 19.6940 92.8145077
392.8 1.53442 19.7187 92.2886876
393.8 1.53827 19.7433 91.7663053
394.8 1.54211 19.7680 91.2473360
395.8 1.54595 19.7926 90.7317550
396.7 1.54979 19.8172 90.2195379
397.7 1.55363 19.8417 89.7106604
398.7 1.55747 19.8663 89.2050985
399.7 1.56130 19.8908 88.7028283
400.7 1.56514 19.9153 88.2038261
401.7 1.56897 19.9398 87.7080684
402.6 1.57279 19.9642 87.2155317
403.6 1.57662 19.9887 86.7261931
404.6 1.58045 20.0131 86.2400294
405.6 1.58427 20.0375 85.7570178
406.6 1.58809 20.0619 85.2771358
407.5 1.59191 20.0862 84.8003609
408.5 1.59572 20.1105 84.3266707
409.5 1.59954 20.1348 83.8560431
410.5 1.60335 20.1591 83.3884562
411.4 1.60716 20.1834 82.9238882
412.4 1.61097 20.2076 82.4623175
413.4 1.61478 20.2318 82.0037226
414.4 1.61858 20.2560 81.5480823
415.3 1.62238 20.2802 81.0953753
416.3 1.62618 20.3044 80.6455808
417.3 1.62998 20.3285 80.1986778
418.2 1.63377 20.3526 79.7546459
419.2 1.63757 20.3767 79.3134644
420.2 1.64136 20.4008 78.8751130
421.2 1.64515 20.4248 78.4395716
422.1 1.64894 20.4489 78.0068201
423.1 1.65272 20.4729 77.5768386
424.1 1.65650 20.4968 77.1496075
425.0 1.66028 20.5208 76.7251070
426.0 1.66406 20.5447 76.3033179
427.0 1.66784 20.5687 75.8842208
427.9 1.67161 20.5926 75.4677966
428.9 1.67538 20.6164 75.0540262
429.9 1.67915 20.6403 74.6428910
430.8 1.68292 20.6641 74.2343720
431.8 1.68668 20.6879 73.8284509
432.8 1.69045 20.7117 73.4251091
433.7 1.69421 20.7355 73.0243284
434.7 1.69796 20.7593 72.6260907
435.6 1.70172 20.7830 72.2303778
436.6 1.70547 20.8067 71.8371721
437.6 1.70922 20.8304 71.4464557
438.5 1.71297 20.8540 71.0582110
439.5 1.71672 20.8777 70.6724206
440.4 1.72046 20.9013 70.2890672
441.4 1.72421 20.9249 69.9081335
442.4 1.72795 20.9485 69.5296024
443.3 1.73168 20.9720 69.1534571
444.3 1.73542 20.9956 68.7796806
445.2 1.73915 21.0191 68.4082564
446.2 1.74288 21.0426 68.0391678
447.1 1.74661 21.0661 67.6723985
448.1 1.75034 21.0895 67.3079321
449.0 1.75406 21.1129 66.9457523
450.0 1.75778 21.1364 66.5858432
450.9 1.76150 21.1598 66.2281889
451.9 1.76521 21.1831 65.8727734
452.8 1.76893 21.2065 65.5195810
453.8 1.77264 21.2298 65.1685962
454.7 1.77635 21.2531 64.8198036
455.7 1.78005 21.2764 64.4731877
456.6 1.78376 21.2997 64.1287333
457.6 1.78746 21.3229 63.7864253
458.5 1.79116 21.3461 63.4462486
459.5 1.79486 21.3693 63.1081885
460.4 1.79855 21.3925 62.7722300
461.4 1.80224 21.4157 62.4383586
462.3 1.80593 21.4388 62.1065596
463.3 1.80962 21.4619 61.7768186
464.2 1.81330 21.4850 61.4491212
465.1 1.81699 21.5081 61.1234533
466.1 1.82067 21.5312 60.7998007
467.0 1.82434 21.5542 60.4781493
468.0 1.82802 21.5772 60.1584852
468.9 1.83169 21.6002 59.8407947
469.9 1.83536 21.6232 59.5250640
470.8 1.83903 21.6461 59.2112795
471.7 1.84269 21.6691 58.8994277
472.7 1.84636 21.6920 58.5894951
473.6 1.85002 21.7149 58.2814686
474.5 1.85367 21.7377 57.9753348
475.5 1.85733 21.7606 57.6710806
476.4 1.86098 21.7834 57.3686932
477.3 1.86463 21.8062 57.0681594
478.3 1.86828 21.8290 56.7694666
479.2 1.87193 21.8518 56.4726021
480.1 1.87557 21.8746 56.1775530
481.1 1.87921 21.8973 55.8843071
482.0 1.88285 21.9200 55.5928518
482.9 1.88648 21.9427 55.3031747
483.9 1.89011 21.9653 55.0152636
484.8 1.89374 21.9880 54.7291065
485.7 1.89737 22.0106 54.4446911
486.7 1.90100 22.0332 54.1620055
487.6 1.90462 22.0558 53.8810378
488.5 1.90824 22.0784 53.6017762
489.4 1.91186 22.1009 53.3242091
490.4 1.91547 22.1235 53.0483247
491.3 1.91909 22.1460 52.7741116
492.2 1.92270 22.1685 52.5015582
493.1 1.92630 22.1909 52.2306533
494.1 1.92991 22.2134 51.9613854
495.0 1.93351 22.2358 51.6937435
495.9 1.93711 22.2582 51.4277164
496.8 1.94071 22.2806 51.1632931
497.7 1.94430 22.3030 50.9004626
498.7 1.94789 22.3253 50.6392141
499.6 1.95148 22.3476 50.3795367
500.5 1.95507 22.3699 50.1214197
501.4 1.95866 22.3922 49.8648526
502.3 1.96224 22.4145 49.6098247
503.2 1.96582 22.4368 49.3563256
504.2 1.96940 22.4590 49.1043449
505.1 1.97297 22.4812 48.8538722
506.0 1.97654 22.5034 48.6048974
506.9 1.98011 22.5255 48.3574103
507.8 1.98368 22.5477 48.1114006
508.7 1.98724 22.5698 47.8668586
509.6 1.99080 22.5919 47.6237741
510.6 1.99436 22.6140 47.3821374
511.5 1.99792 22.6361 47.1419386
512.4 2.00147 22.6582 46.9031679
513.3 2.00502 22.6802 46.6658159
514.2 2.00857 22.7022 46.4298728
515.1 2.01212 22.7242 46.1953291
516.0 2.01566 22.7462 45.9621755
516.9 2.01921 22.7681 45.7304025
517.8 2.02274 22.7901 45.5000009
518.7 2.02628 22.8120 45.2709613
519.6 2.02981 22.8339 45.0432747
520.5 2.03334 22.8558 44.8169319
521.4 2.03687 22.8776 44.5919239
522.3 2.04040 22.8995 44.3682417
523.2 2.04392 22.9213 44.1458765
524.1 2.04744 22.9431 43.9248194
525.0 2.05096 22.9649 43.7050616
525.9 2.05448 22.9866 43.4865944
526.8 2.05799 23.0084 43.2694092
527.7 2.06150 23.0301 43.0534974
528.6 2.06501 23.0518 42.8388505
529.5 2.06851 23.0735 42.6254600
530.4 2.07202 23.0952 42.4133175
531.3 2.07552 23.1168 42.2024148
532.2 2.07902 23.1384 41.9927435
533.1 2.08251 23.1600 41.7842954
534.0 2.08600 23.1816 41.5770624
534.9 2.08949 23.2032 41.3710364
535.8 2.09298 23.2248 41.1662093
536.7 2.09647 23.2463 40.9625733
537.6 2.09995 23.2678 40.7601203
538.5 2.10343 23.2893 40.5588425
539.4 2.10691 23.3108 40.3587321
540.3 2.11038 23.3323 40.1597815
541.1 2.11385 23.3537 39.9619828
542.0 2.11732 23.3751 39.7653285
542.9 2.12079 23.3965 39.5698109
543.8 2.12425 23.4179 39.3754227
544.7 2.12772 23.4393 39.1821562
545.6 2.13118 23.4606 38.9900042
546.5 2.13463 23.4820 38.7989591
547.4 2.13809 23.5033 38.6090139
548.2 2.14154 23.5246 38.4201611
549.1 2.14499 23.5459 38.2323936
550.0 2.14844 23.5671 38.0457042
550.9 2.15188 23.5884 37.8600859
551.8 2.15532 23.6096 37.6755316
552.6 2.15876 23.6308 37.4920343
553.5 2.16220 23.6520 37.3095871
554.4 2.16563 23.6731 37.1281831
555.3 2.16906 23.6943 36.9478154
556.2 2.17249 23.7154 36.7684773
557.0 2.17592 23.7365 36.5901620
557.9 2.17934 23.7576 36.4128628
558.8 2.18277 23.7787 36.2365731
559.7 2.18618 23.7998 36.0612863
560.5 2.18960 23.8208 35.8869958
561.4 2.19301 23.8418 35.7136952
562.3 2.19643 23.8628 35.5413779
563.2 2.19984 23.8838 35.3700376
564.0 2.20324 23.9048 35.1996678
564.9 2.20665 23.9257 35.0302624
565.8 2.21005 23.9467 34.8618150
566.6 2.21345 23.9676 34.6943194
567.5 2.21684 23.9885 34.5277693
568.4 2.22024 24.0094 34.3621588
569.2 2.22363 24.0302 34.1974816
570.1 2.22702 24.0511 34.0337318
571.0 2.23040 24.0719 33.8709032
571.8 2.23379 24.0927 33.7089900
572.7 2.23717 24.1135 33.5479863
573.6 2.24055 24.1343 33.3878861
574.4 2.24392 24.1550 33.2286837
575.3 2.24730 24.1758 33.0703731
576.2 2.25067 24.1965 32.9129488
577.0 2.25404 24.2172 32.7564049
577.9 2.25741 24.2379 32.6007357
578.8 2.26077 24.2586 32.4459358
579.6 2.26413 24.2792 32.2919994
580.5 2.26749 24.2999 32.1389211
581.3 2.27085 24.3205 31.9866952
582.2 2.27420 24.3411 31.8353164
583.1 2.27755 24.3617 31.6847792
583.9 2.28090 24.3822 31.5350782
584.8 2.28425 24.4028 31.3862080
585.6 2.28760 24.4233 31.2381634
586.5 2.29094 24.4438 31.0909390
587.3 2.29428 24.4643 30.9445297
588.2 2.29761 24.4848 30.7989302
589.0 2.30095 24.5053 30.6541353
589.9 2.30428 24.5257 30.5101399
590.7 2.30761 24.5462 30.3669389
591.6 2.31094 24.5666 30.2245273
592.5 2.31426 24.5870 30.0829000
593.3 2.31759 24.6074 29.9420520
594.2 2.32091 24.6277 29.8019784
595.0 2.32422 24.6481 29.6626743
595.8 2.32754 24.6684 29.5241348
596.7 2.33085 24.6887 29.3863550
597.5 2.33416 24.7090 29.2493302
598.4 2.33747 24.7293 29.1130555
599.2 2.34078 24.7496 28.9775262
600.1 2.34408 24.7698 28.8427375
600.9 2.34738 24.7900 28.7086849
601.8 2.35068 24.8103 28.5753636
602.6 2.35397 24.8305 28.4427691
603.5 2.35727 24.8506 28.3108967
604.3 2.36056 24.8708 28.1797420
605.1 2.36385 24.8910 28.0493003
606.0 2.36713 24.9111 27.9195672
606.8 2.37042 24.9312 27.7905383
607.7 2.37370 24.9513 27.6622091
608.5 2.37698 24.9714 27.5345752
609.3 2.38026 24.9915 27.4076323
610.2 2.38353 25.0115 27.2813761
611.0 2.38680 25.0316 27.1558022
611.9 2.39007 25.0516 27.0309063
612.7 2.39334 25.0716 26.9066843
613.5 2.39661 25.0916 26.7831319
614.4 2.39987 25.1115 26.6602449
615.2 2.40313 25.1315 26.5380192
616.0 2.40639 25.1514 26.4164507
616.9 2.40964 25.1714 26.2955352
617.7 2.41290 25.1913 26.1752687
618.5 2.41615 25.2112 26.0556471
619.4 2.41940 25.2310 25.9366665
620.2 2.42264 25.2509 25.8183229
621.0 2.42589 25.2707 25.7006122
621.9 2.42913 25.2906 25.5835307
622.7 2.43237 25.3104 25.4670743
623.5 2.43561 25.3302 25.3512392
624.3 2.43884 25.3500 25.2360215
625.2 2.44207 25.3697 25.1214175
626.0 2.44530 25.3895 25.0074234
626.8 2.44853 25.4092 24.8940353
627.7 2.45176 25.4289 24.7812496
628.5 2.45498 25.4487 24.6690624
629.3 2.45820 25.4683 24.5574702
630.1 2.46142 25.4880 24.4464693
630.9 2.46464 25.5077 24.3360560
631.8 2.46785 25.5273 24.2262267
632.6 2.47106 25.5470 24.1169778
633.4 2.47427 25.5666 24.0083058
634.2 2.47748 25.5862 23.9002071
635.1 2.48069 25.6057 23.7926782
635.9 2.48389 25.6253 23.6857156
636.7 2.48709 25.6449 23.5793158
637.5 2.49029 25.6644 23.4734755
638.3 2.49349 25.6839 23.3681911
639.2 2.49668 25.7034 23.2634593
640.0 2.49987 25.7229 23.1592767
640.8 2.50306 25.7424 23.0556400
641.6 2.50625 25.7619 22.9525458
642.4 2.50943 25.7813 22.8499909
643.2 2.51262 25.8008 22.7479719
644.0 2.51580 25.8202 22.6464855
644.9 2.51898 25.8396 22.5455287
645.7 2.52215 25.8590 22.4450980
646.5 2.52533 25.8783 22.3451904
647.3 2.52850 25.8977 22.2458027
648.1 2.53167 25.9170 22.1469317
648.9 2.53483 25.9364 22.0485742
649.7 2.53800 25.9557 21.9507273
650.5 2.54116 25.9750 21.8533878
651.3 2.54432 25.9943 21.7565526
652.2 2.54748 26.0136 21.6602186
653.0 2.55064 26.0328 21.5643830
653.8 2.55379 26.0521 21.4690426
654.6 2.55695 26.0713 21.3741945
655.4 2.56010 26.0905 21.2798357
656.2 2.56324 26.1097 21.1859632
657.0 2.56639 26.1289 21.0925743
657.8 2.56953 26.1481 20.9996658
658.6 2.57267 26.1672 20.9072351
659.4 2.57581 26.1864 20.8152791
660.2 2.57895 26.2055 20.7237951
661.0 2.58209 26.2246 20.6327802
661.8 2.58522 26.2437 20.5422317
662.6 2.58835 26.2628 20.4521466
663.4 2.59148 26.2819 20.3625224
664.2 2.59461 26.3009 20.2733562
665.0 2.59773 26.3200 20.1846452
665.8 2.60085 26.3390 20.0963869
666.6 2.60397 26.3580 20.0085784
667.4 2.60709 26.3770 19.9212171
668.2 2.61021 26.3960 19.8343003
669.0 2.61332 26.4150 19.7478255
669.8 2.61643 26.4339 19.6617899
670.6 2.61954 26.4529 19.5761910
671.4 2.62265 26.4718 19.4910262
672.2 2.62576 26.4908 19.4062929
673.0 2.62886 26.5097 19.3219886
673.8 2.63196 26.5286 19.2381106
674.6 2.63506 26.5474 19.1546566
675.4 2.63816 26.5663 19.0716240
676.2 2.64125 26.5852 18.9890103
677.0 2.64435 26.6040 18.9068130
677.7 2.64744 26.6228 18.8250297
678.5 2.65053 26.6416 18.7436580
679.3 2.65361 26.6604 18.6626954
680.1 2.65670 26.6792 18.5821395
680.9 2.65978 26.6980 18.5019879
681.7 2.66286 26.7168 18.4222384
682.5 2.66594 26.7355 18.3428884
683.3 2.66902 26.7542 18.2639357
684.1 2.67209 26.7730 18.1853779
684.8 2.67517 26.7917 18.1072127
685.6 2.67824 26.8104 18.0294379
686.4 2.68131 26.8290 17.9520511
687.2 2.68437 26.8477 17.8750501
688.0 2.68744 26.8664 17.7984326
688.8 2.69050 26.8850 17.7221965
689.6 2.69356 26.9036 17.6463394
690.3 2.69662 26.9222 17.5708592
691.1 2.69968 26.9409 17.4957536
691.9 2.70273 26.9594 17.4210206
692.7 2.70579 26.9780 17.3466579
693.5 2.70884 26.9966 17.2726633
694.2 2.71189 27.0151 17.1990349
695.0 2.71494 27.0337 17.1257703
695.8 2.71798 27.0522 17.0528676
696.6 2.72102 27.0707 16.9803247
697.4 2.72407 27.0892 16.9081393
698.1 2.72711 27.1077 16.8363096
698.9 2.73014 27.1262 16.7648334
699.7 2.73318 27.1447 16.6937087
700.5 2.73621 27.1631 16.6229334
701.2 2.73925 27.1815 16.5525057
702.0 2.74228 27.2000 16.4824234
702.8 2.74530 27.2184 16.4126845
703.6 2.74833 27.2368 16.3432872
704.3 2.75135 27.2552 16.2742293
705.1 2.75438 27.2736 16.2055091
705.9 2.75740 27.2919 16.1371246
706.7 2.76042 27.3103 16.0690737
707.4 2.76343 27.3286 16.0013547
708.2 2.76645 27.3469 15.9339657
709.0 2.76946 27.3653 15.8669046
709.8 2.77247 27.3836 15.8001697
710.5 2.77548 27.4019 15.7337592
711.3 2.77849 27.4201 15.6676711
712.1 2.78149 27.4384 15.6019036
712.8 2.78450 27.4567 15.5364549
713.6 2.78750 27.4749 15.4713232
714.4 2.79050 27.4931 15.4065066
715.1 2.79350 27.5114 15.3420035
715.9 2.79650 27.5296 15.2778120
716.7 2.79949 27.5478 15.2139303
717.4 2.80248 27.5660 15.1503567
718.2 2.80547 27.5841 15.0870894
719.0 2.80846 27.6023 15.0241268
719.7 2.81145 27.6204 14.9614670
720.5 2.81444 27.6386 14.8991085
721.3 2.81742 27.6567 14.8370494
722.0 2.82040 27.6748 14.7752881
722.8 2.82338 27.6929 14.7138229
723.5 2.82636 27.7110 14.6526521
724.3 2.82934 27.7291 14.5917741
725.1 2.83231 27.7472 14.5311873
725.8 2.83529 27.7652 14.4708900
726.6 2.83826 27.7833 14.4108805
727.4 2.84123 27.8013 14.3511574
728.1 2.84420 27.8193 14.2917188
728.9 2.84716 27.8373 14.2325634
729.6 2.85013 27.8553 14.1736894
730.4 2.85309 27.8733 14.1150953
731.1 2.85605 27.8913 14.0567796
731.9 2.85901 27.9093 13.9987406
732.7 2.86197 27.9272 13.9409769
733.4 2.86492 27.9452 13.8834869
734.2 2.86788 27.9631 13.8262691
734.9 2.87083 27.9811 13.7693220
735.7 2.87378 27.9990 13.7126440
736.4 2.87673 28.0169 13.6562337
737.2 2.87968 28.0348 13.6000895
738.0 2.88262 28.0526 13.5442101
738.7 2.88557 28.0705 13.4885939
739.5 2.88851 28.0884 13.4332394
740.2 2.89145 28.1062 13.3781453
741.0 2.89439 28.1241 13.3233101
741.7 2.89733 28.1419 13.2687324
742.5 2.90026 28.1597 13.2144106
743.2 2.90320 28.1775 13.1603435
744.0 2.90613 28.1953 13.1065296
744.7 2.90906 28.2131 13.0529675
745.5 2.91199 28.2309 12.9996558
746.2 2.91492 28.2486 12.9465932
747.0 2.91784 28.2664 12.8937783
747.7 2.92077 28.2841 12.8412097
748.5 2.92369 28.3019 12.7888861
749.2 2.92661 28.3196 12.7368061
750.0 2.92953 28.3373 12.6849683
750.7 2.93245 28.3550 12.6333716
751.5 2.93536 28.3727 12.5820145
752.2 2.93828 28.3904 12.5308957
752.9 2.94119 28.4080 12.4800139
753.7 2.94410 28.4257 12.4293679
754.4 2.94701 28.4433 12.3789563
755.2 2.94992 28.4610 12.3287779
755.9 2.95283 28.4786 12.2788314
756.7 2.95573 28.4962 12.2291156
757.4 2.95864 28.5138 12.1796291
758.2 2.96154 28.5314 12.1303707
758.9 2.96444 28.5490 12.0813393
759.6 2.96734 28.5666 12.0325335
760.4 2.97023 28.5842 11.9839522
761.1 2.97313 28.6017 11.9355940
761.9 2.97602 28.6193 11.8874579
762.6 2.97892 28.6368 11.8395426
763.3 2.98181 28.6544 11.7918469
764.1 2.98470 28.6719 11.7443697
764.8 2.98759 28.6894 11.6971097
765.6 2.99047 28.7069 11.6500658
766.3 2.99336 28.7244 11.6032368
767.0 2.99624 28.7419 11.5566216
767.8 2.99912 28.7593 11.5102189
768.5 3.00200 28.7768 11.4640278
769.3 3.00488 28.7943 11.4180469
770.0 3.00776 28.8117 11.3722753
770.7 3.01064 28.8291 11.3267118
771.5 3.01351 28.8466 11.2813552
772.2 3.01639 28.8640 11.2362044
772.9 3.01926 28.8814 11.1912584
773.7 3.02213 28.8988 11.1465161
774.4 3.02500 28.9162 11.1019763
775.1 3.02786 28.9336 11.0576380
775.9 3.03073 28.9509 11.0135001
776.6 3.03359 28.9683 10.9695615
777.3 3.03646 28.9856 10.9258213
778.1 3.03932 29.0030 10.8822782
778.8 3.04218 29.0203 10.8389313
779.5 3.04504 29.0376 10.7957796
780.3 3.04790 29.0550 10.7528219
781.0 3.05075 29.0723 10.7100573
781.7 3.05361 29.0896 10.6674847
782.5 3.05646 29.1068 10.6251032
783.2 3.05931 29.1241 10.5829116
783.9 3.06216 29.1414 10.5409091
784.6 3.06501 29.1587 10.4990945
785.4 3.06786 29.1759 10.4574670
786.1 3.07071 29.1932 10.4160255
786.8 3.07355 29.2104 10.3747690
787.6 3.07639 29.2276 10.3336966
788.3 3.07924 29.2448 10.2928073
789.0 3.08208 29.2621 10.2521001
789.7 3.08492 29.2793 10.2115740
790.5 3.08776 29.2964 10.1712282
791.2 3.09059 29.3136 10.1310617
791.9 3.09343 29.3308 10.0910735
792.6 3.09626 29.3480 10.0512627
793.4 3.09910 29.3651 10.0116283
794.1 3.10193 29.3823 9.9721695
794.8 3.10476 29.3994 9.9328854
795.5 3.10759 29.4166 9.8937749
796.3 3.11041 29.4337 9.8548372
797.0 3.11324 29.4508 9.8160715
797.7 3.11607 29.4679 9.7774767
798.4 3.11889 29.4850 9.7390520
799.2 3.12171 29.5021 9.7007966
799.9 3.12453 29.5192 9.6627095
800.6 3.12735 29.5363 9.6247899
801.3 3.13017 29.5533 9.5870369
802.0 3.13299 29.5704 9.5494496
802.8 3.13581 29.5874 9.5120272
803.5 3.13862 29.6045 9.4747688
804.2 3.14144 29.6215 9.4376735
804.9 3.14425 29.6386 9.4007406
805.6 3.14706 29.6556 9.3639692
806.4 3.14987 29.6726 9.3273584
807.1 3.15268 29.6896 9.2909074
807.8 3.15549 29.7066 9.2546155
808.5 3.15829 29.7236 9.2184817
809.2 3.16110 29.7406 9.1825052
810.0 3.16390 29.7575 9.1466854
810.7 3.16670 29.7745 9.1110212
811.4 3.16951 29.7915 9.0755120
812.1 3.17231 29.8084 9.0401569
812.8 3.17511 29.8254 9.0049552
813.5 3.17790 29.8423 8.9699061
814.3 3.18070 29.8592 8.9350087
815.0 3.18350 29.8762 8.9002623
815.7 3.18629 29.8931 8.8656662
816.4 3.18908 29.9100 8.8312196
817.1 3.19188 29.9269 8.7969216
817.8 3.19467 29.9438 8.7627716
818.5 3.19746 29.9606 8.7287687
819.3 3.20025 29.9775 8.6949123
820.0 3.20303 29.9944 8.6612016
820.7 3.20582 30.0113 8.6276358
821.4 3.20861 30.0281 8.5942143
822.1 3.21139 30.0450 8.5609362
822.8 3.21417 30.0618 8.5278008
823.5 3.21695 30.0786 8.4948075
824.3 3.21974 30.0955 8.4619555
825.0 3.22252 30.1123 8.4292441
825.7 3.22529 30.1291 8.3966725
826.4 3.22807 30.1459 8.3642401
827.1 3.23085 30.1627 8.3319462
827.8 3.23362 30.1795 8.2997900
828.5 3.23640 30.1963 8.2677709
829.2 3.23917 30.2131 8.2358881
829.9 3.24194 30.2298 8.2041410
830.6 3.24472 30.2466 8.1725290
831.4 3.24749 30.2634 8.1410512
832.1 3.25026 30.2801 8.1097071
832.8 3.25302 30.2969 8.0784960
833.5 3.25579 30.3136 8.0474172
834.2 3.25856 30.3303 8.0164700
834.9 3.26132 30.3471 7.9856538
835.6 3.26409 30.3638 7.9549679
836.3 3.26685 30.3805 7.9244117
837.0 3.26961 30.3972 7.8939846
837.7 3.27237 30.4139 7.8636857
838.4 3.27513 30.4306 7.8335147
839.1 3.27789 30.4473 7.8034707
839.8 3.28065 30.4640 7.7735532
840.6 3.28341 30.4807 7.7437615
841.3 3.28616 30.4973 7.7140950
842.0 3.28892 30.5140 7.6845531
842.7 3.29167 30.5307 7.6551351
843.4 3.29442 30.5473 7.6258405
844.1 3.29718 30.5639 7.5966687
844.8 3.29993 30.5806 7.5676189
845.5 3.30268 30.5972 7.5386907
846.2 3.30543 30.6138 7.5098834
846.9 3.30818 30.6305 7.4811963
847.6 3.31092 30.6471 7.4526291
848.3 3.31367 30.6637 7.4241809
849.0 3.31642 30.6803 7.3958513
849.7 3.31916 30.6969 7.3676396
850.4 3.32190 30.7135 7.3395453
851.1 3.32465 30.7301 7.3115678
851.8 3.32739 30.7467 7.2837065
852.5 3.33013 30.7632 7.2559608
853.2 3.33287 30.7798 7.2283302
853.9 3.33561 30.7964 7.2008141
854.6 3.33835 30.8129 7.1734120
855.3 3.34109 30.8295 7.1461232
856.0 3.34382 30.8460 7.1189473
856.7 3.34656 30.8626 7.0918837
857.4 3.34929 30.8791 7.0649318
858.1 3.35203 30.8956 7.0380910
858.8 3.35476 30.9122 7.0113609
859.5 3.35749 30.9287 6.9847409
860.2 3.36023 30.9452 6.9582304
860.9 3.36296 30.9617 6.9318290
861.6 3.36569 30.9782 6.9055360
862.3 3.36842 30.9947 6.8793510
863.0 3.37114 31.0112 6.8532735
863.7 3.37387 31.0277 6.8273028
864.4 3.37660 31.0442 6.8014386
865.1 3.37932 31.0607 6.7756802
865.8 3.38205 31.0771 6.7500272
866.5 3.38477 31.0936 6.7244790
867.2 3.38750 31.1101 6.6990352
867.9 3.39022 31.1265 6.6736952
868.6 3.39294 31.1430 6.6484585
869.3 3.39566 31.1594 6.6233247
870.0 3.39839 31.1759 6.5982932
870.7 3.40111 31.1923 6.5733635
871.4 3.40382 31.2087 6.5485352
872.1 3.40654 31.2252 6.5238078
872.8 3.40926 31.2416 6.4991807
873.5 3.41198 31.2580 6.4746535
874.2 3.41469 31.2744 6.4502257
874.9 3.41741 31.2908 6.4258969
875.6 3.42012 31.3072 6.4016665
876.2 3.42284 31.3237 6.3775340
876.9 3.42555 31.3400 6.3534991
877.6 3.42826 31.3564 6.3295613
878.3 3.43098 31.3728 6.3057200
879.0 3.43369 31.3892 6.2819748
879.7 3.43640 31.4056 6.2583253
880.4 3.43911 31.4220 6.2347710
881.1 3.44182 31.4383 6.2113114
881.8 3.44453 31.4547 6.1879462
882.5 3.44723 31.4711 6.1646747
883.2 3.44994 31.4874 6.1414967
883.9 3.45265 31.5038 6.1184116
884.6 3.45535 31.5201 6.0954190
885.3 3.45806 31.5365 6.0725185
886.0 3.46076 31.5528 6.0497096
886.6 3.46347 31.5692 6.0269918
887.3 3.46617 31.5855 6.0043649
888.0 3.46887 31.6018 5.9818283
888.7 3.47158 31.6182 5.9593816
889.4 3.47428 31.6345 5.9370243
890.1 3.47698 31.6508 5.9147561
890.8 3.47968 31.6671 5.8925765
891.5 3.48238 31.6834 5.8704852
892.2 3.48508 31.6997 5.8484816
892.9 3.48778 31.7161 5.8265654
893.6 3.49048 31.7324 5.8047362
894.3 3.49317 31.7487 5.7829936
894.9 3.49587 31.7649 5.7613371
895.6 3.49857 31.7812 5.7397663
896.3 3.50126 31.7975 5.7182809
897.0 3.50396 31.8138 5.6968804
897.7 3.50665 31.8301 5.6755644
898.4 3.50935 31.8464 5.6543326
899.1 3.51204 31.8626 5.6331846
899.8 3.51474 31.8789 5.6121199
900.5 3.51743 31.8952 5.5911381
901.2 3.52012 31.9114 5.5702390
901.8 3.52281 31.9277 5.5494220
902.5 3.52551 31.9440 5.5286868
903.2 3.52820 31.9602 5.5080331
903.9 3.53089 31.9765 5.4874604
904.6 3.53358 31.9927 5.4669684
905.3 3.53627 32.0090 5.4465566
906.0 3.53896 32.0252 5.4262248
906.7 3.54164 32.0414 5.4059725
907.3 3.54433 32.0577 5.3857995
908.0 3.54702 32.0739 5.3657052
908.7 3.54971 32.0901 5.3456893
909.4 3.55239 32.1064 5.3257515
910.1 3.55508 32.1226 5.3058915
910.8 3.55777 32.1388 5.2861088
911.5 3.56045 32.1550 5.2664031
912.2 3.56314 32.1713 5.2467740
912.9 3.56582 32.1875 5.2272212
913.5 3.56851 32.2037 5.2077444
914.2 3.57119 32.2199 5.1883431
914.9 3.57388 32.2361 5.1690171
915.6 3.57656 32.2523 5.1497660
916.3 3.57924 32.2685 5.1305894
917.0 3.58192 32.2847 5.1114870
917.7 3.58461 32.3009 5.0924584
918.3 3.58729 32.3171 5.0735034
919.0 3.58997 32.3333 5.0546216
919.7 3.59265 32.3495 5.0358126
920.4 3.59533 32.3657 5.0170761
921.1 3.59801 32.3819 4.9984118
921.8 3.60069 32.3980 4.9798193
922.5 3.60337 32.4142 4.9612984
923.1 3.60605 32.4304 4.9428486
923.8 3.60873 32.4466 4.9244697
924.5 3.61141 32.4628 4.9061614
925.2 3.61409 32.4789 4.8879233
925.9 3.61677 32.4951 4.8697550
926.6 3.61945 32.5113 4.8516564
927.3 3.62212 32.5274 4.8336270
927.9 3.62480 32.5436 4.8156666
928.6 3.62748 32.5598 4.7977748
929.3 3.63016 32.5759 4.7799513
930.0 3.63283 32.5921 4.7621958
930.7 3.63551 32.6083 4.7445081
931.4 3.63819 32.6244 4.7268877
932.1 3.64086 32.6406 4.7093344
932.7 3.64354 32.6567 4.6918479
933.4 3.64621 32.6729 4.6744279
934.1 3.64889 32.6890 4.6570741
934.8 3.65157 32.7052 4.6397862
935.5 3.65424 32.7213 4.6225638
936.2 3.65692 32.7375 4.6054068
936.9 3.65959 32.7536 4.5883147
937.5 3.66227 32.7698 4.5712874
938.2 3.66494 32.7859 4.5543244
938.9 3.66761 32.8021 4.5374256
939.6 3.67029 32.8182 4.5205906
940.3 3.67296 32.8344 4.5038192
941.0 3.67564 32.8505 4.4871110
941.6 3.67831 32.8667 4.4704658
942.3 3.68098 32.8828 4.4538833
943.0 3.68366 32.8989 4.4373632
943.7 3.68633 32.9151 4.4209052
944.4 3.68900 32.9312 4.4045091
945.1 3.69168 32.9473 4.3881746
945.8 3.69435 32.9635 4.3719014
946.4 3.69702 32.9796 4.3556892
947.1 3.69970 32.9957 4.3395377
947.8 3.70237 33.0119 4.3234468
948.5 3.70504 33.0280 4.3074161
949.2 3.70771 33.0441 4.2914453
949.9 3.71039 33.0603 4.2755342
950.5 3.71306 33.0764 4.2596825
951.2 3.71573 33.0925 4.2438900
951.9 3.71840 33.1087 4.2281563
952.6 3.72108 33.1248 4.2124813
953.3 3.72375 33.1409 4.1968646
954.0 3.72642 33.1571 4.1813061
954.6 3.72909 33.1732 4.1658054
955.3 3.73177 33.1893 4.1503623
956.0 3.73444 33.2054 4.1349766
956.7 3.73711 33.2216 4.1196479
957.4 3.73978 33.2377 4.1043761
958.1 3.74246 33.2538 4.0891608
958.8 3.74513 33.2700 4.0740019
959.4 3.74780 33.2861 4.0588991
960.1 3.75048 33.3022 4.0438521
960.8 3.75315 33.3184 4.0288607
961.5 3.75582 33.3345 4.0139247
962.2 3.75849 33.3506 3.9990437
962.9 3.76117 33.3667 3.9842176
963.5 3.76384 33.3829 3.9694462
964.2 3.76651 33.3990 3.9547291
964.9 3.76919 33.4151 3.9400662
965.6 3.77186 33.4313 3.9254572
966.3 3.77453 33.4474 3.9109018
967.0 3.77721 33.4635 3.8963999
967.6 3.77988 33.4797 3.8819512
968.3 3.78255 33.4958 3.8675554
969.0 3.78523 33.5119 3.8532124
969.7 3.78790 33.5281 3.8389219
970.4 3.79058 33.5442 3.8246837
971.1 3.79325 33.5604 3.8104975
971.8 3.79593 33.5765 3.7963632
972.4 3.79860 33.5926 3.7822804
973.1 3.80128 33.6088 3.7682491
973.8 3.80395 33.6249 3.7542689
974.5 3.80663 33.6411 3.7403396
975.2 3.80930 33.6572 3.7264610
975.9 3.81198 33.6734 3.7126329
976.6 3.81465 33.6895 3.6988551
977.2 3.81733 33.7057 3.6851273
977.9 3.82001 33.7218 3.6714494
978.6 3.82268 33.7380 3.6578211
979.3 3.82536 33.7541 3.6442421
980.0 3.82804 33.7703 3.6307124
980.7 3.83072 33.7864 3.6172317
981.3 3.83339 33.8026 3.6037997
982.0 3.83607 33.8187 3.5904163
982.7 3.83875 33.8349 3.5770812
983.4 3.84143 33.8511 3.5637943
984.1 3.84411 33.8672 3.5505553
984.8 3.84679 33.8834 3.5373641
985.5 3.84947 33.8995 3.5242203
986.1 3.85215 33.9157 3.5111239
986.8 3.85483 33.9319 3.4980746
987.5 3.85751 33.9481 3.4850722
988.2 3.86019 33.9642 3.4721165
988.9 3.86287 33.9804 3.4592073
989.6 3.86555 33.9966 3.4463445
990.3 3.86823 34.0128 3.4335277
991.0 3.87092 34.0290 3.4207569
991.6 3.87360 34.0451 3.4080318
992.3 3.87628 34.0613 3.3953522
993.0 3.87897 34.0775 3.3827180
993.7 3.88165 34.0937 3.3701289
994.4 3.88434 34.1099 3.3575848
995.1 3.88702 34.1261 3.3450854
995.8 3.88971 34.1423 3.3326305
996.5 3.89239 34.1585 3.3202201
997.1 3.89508 34.1747 3.3078538
997.8 3.89777 34.1909 3.2955315
998.5 3.90045 34.2071 3.2832531
999.2 3.90314 34.2233 3.2710183
999.9 3.90583 34.2396 3.2588269
1000.6 3.90852 34.2558 3.2466788
1001.3 3.91121 34.2720 3.2345737
1002.0 3.91390 34.2882 3.2225116
1002.6 3.91659 34.3045 3.2104921
1003.3 3.91928 34.3207 3.1985152
1004.0 3.92197 34.3369 3.1865807
1004.7 3.92466 34.3532 3.1746883
1005.4 3.92736 34.3694 3.1628379
1006.1 3.93005 34.3857 3.1510294
1006.8 3.93274 34.4019 3.1392625
1007.5 3.93544 34.4182 3.1275370
1008.2 3.93813 34.4344 3.1158529
1008.9 3.94083 34.4507 3.1042098
1009.5 3.94352 34.4669 3.0926078
1010.2 3.94622 34.4832 3.0810465
1010.9 3.94892 34.4995 3.0695258
1011.6 3.95162 34.5157 3.0580455
1012.3 3.95431 34.5320 3.0466055
1013.0 3.95701 34.5483 3.0352056
1013.7 3.95971 34.5646 3.0238456
1014.4 3.96241 34.5809 3.0125254
1015.1 3.96512 34.5972 3.0012448
1015.8 3.96782 34.6135 2.9900037
1016.5 3.97052 34.6298 2.9788018
1017.1 3.97322 34.6461 2.9676390
1017.8 3.97593 34.6624 2.9565151
1018.5 3.97863 34.6787 2.9454301
1019.2 3.98134 34.6950 2.9343836
1019.9 3.98405 34.7113 2.9233756
1020.6 3.98675 34.7277 2.9124059
1021.3 3.98946 34.7440 2.9014744
1022.0 3.99217 34.7603 2.8905808
1022.7 3.99488 34.7767 2.8797250
1023.4 3.99759 34.7930 2.8689070
1024.1 4.00030 34.8094 2.8581264
1024.8 4.00301 34.8257 2.8473832
1025.5 4.00573 34.8421 2.8366772
1026.2 4.00844 34.8584 2.8260082
1026.9 4.01115 34.8748 2.8153761
1027.6 4.01387 34.8912 2.8047808
1028.2 4.01659 34.9076 2.7942221
1028.9 4.01930 34.9240 2.7836998
1029.6 4.02202 34.9403 2.7732138
1030.3 4.02474 34.9567 2.7627639
1031.0 4.02746 34.9731 2.7523501
1031.7 4.03018 34.9895 2.7419721
1032.4 4.03290 35.0060 2.7316297
1033.1 4.03562 35.0224 2.7213230
1033.8 4.03835 35.0388 2.7110516
1034.5 4.04107 35.0552 2.7008155
1035.2 4.04380 35.0717 2.6906145
1035.9 4.04652 35.0881 2.6804485
1036.6 4.04925 35.1046 2.6703173
1037.3 4.05198 35.1210 2.6602208
1038.0 4.05471 35.1375 2.6501589
1038.7 4.05744 35.1539 2.6401313
1039.4 4.06017 35.1704 2.6301380
1040.1 4.06290 35.1869 2.6201789
1040.8 4.06564 35.2034 2.6102537
1041.5 4.06837 35.2198 2.6003624
1042.2 4.07111 35.2363 2.5905048
1042.9 4.07384 35.2528 2.5806807
1043.6 4.07658 35.2693 2.5708901
1044.3 4.07932 35.2859 2.5611328
1045.0 4.08206 35.3024 2.5514086
1045.7 4.08480 35.3189 2.5417175
1046.4 4.08754 35.3354 2.5320593
1047.1 4.09028 35.3520 2.5224339
1047.8 4.09303 35.3685 2.5128410
1048.5 4.09577 35.3851 2.5032807
1049.2 4.09852 35.4016 2.4937527
1049.9 4.10127 35.4182 2.4842570
1050.6 4.10402 35.4348 2.4747934
1051.3 4.10677 35.4514 2.4653618
1052.0 4.10952 35.4680 2.4559620
1052.7 4.11227 35.4846 2.4465939
1053.4 4.11503 35.5012 2.4372574
1054.2 4.11778 35.5178 2.4279524
1054.9 4.12054 35.5344 2.4186787
1055.6 4.12330 35.5510 2.4094363
1056.3 4.12606 35.5677 2.4002249
1057.0 4.12882 35.5843 2.3910445
1057.7 4.13158 35.6010 2.3818949
1058.4 4.13434 35.6176 2.3727760
1059.1 4.13711 35.6343 2.3636877
1059.8 4.13987 35.6510 2.3546299
1060.5 4.14264 35.6676 2.3456025
1061.2 4.14541 35.6843 2.3366052
1061.9 4.14818 35.7010 2.3276381
1062.6 4.15095 35.7177 2.3187009
1063.4 4.15372 35.7344 2.3097936
1064.1 4.15649 35.7512 2.3009161
1064.8 4.15927 35.7679 2.2920682
1065.5 4.16205 35.7846 2.2832498
1066.2 4.16483 35.8014 2.2744608
1066.9 4.16761 35.8182 2.2657010
1067.6 4.17039 35.8349 2.2569705
1068.3 4.17317 35.8517 2.2482689
1069.0 4.17595 35.8685 2.2395963
1069.8 4.17874 35.8853 2.2309525
1070.5 4.18153 35.9021 2.2223374
1071.2 4.18432 35.9189 2.2137509
1071.9 4.18711 35.9357 2.2051928
1072.6 4.18990 35.9525 2.1966631
1073.3 4.19269 35.9694 2.1881617
1074.0 4.19549 35.9862 2.1796884
1074.8 4.19828 36.0031 2.1712431
1075.5 4.20108 36.0200 2.1628257
1076.2 4.20388 36.0368 2.1544361
1076.9 4.20668 36.0537 2.1460742
1077.6 4.20949 36.0706 2.1377399
1078.3 4.21229 36.0875 2.1294331
1079.1 4.21510 36.1045 2.1211537
1079.8 4.21791 36.1214 2.1129015
1080.5 4.22072 36.1383 2.1046764
1081.2 4.22353 36.1553 2.0964784
1081.9 4.22634 36.1722 2.0883073
1082.7 4.22916 36.1892 2.0801631
1083.4 4.23197 36.2062 2.0720456
1084.1 4.23479 36.2232 2.0639547
1084.8 4.23761 36.2402 2.0558904
1085.6 4.24044 36.2572 2.0478524
1086.3 4.24326 36.2742 2.0398408
1087.0 4.24609 36.2913 2.0318553
1087.7 4.24891 36.3083 2.0238960
1088.4 4.25174 36.3254 2.0159627
1089.2 4.25458 36.3424 2.0080553
1089.9 4.25741 36.3595 2.0001737
1090.6 4.26024 36.3766 1.9923178
1091.3 4.26308 36.3937 1.9844875
1092.1 4.26592 36.4108 1.9766827
1092.8 4.26876 36.4279 1.9689033
1093.5 4.27161 36.4451 1.9611492
1094.3 4.27445 36.4622 1.9534203
1095.0 4.27730 36.4794 1.9457165
1095.7 4.28015 36.4966 1.9380377
1096.4 4.28300 36.5137 1.9303838
1097.2 4.28585 36.5309 1.9227548
1097.9 4.28871 36.5482 1.9151505
1098.6 4.29156 36.5654 1.9075708
1099.4 4.29442 36.5826 1.9000156
1100.1 4.29728 36.5999 1.8924849
1100.8 4.30015 36.6171 1.8849785
1101.6 4.30301 36.6344 1.8774963
1102.3 4.30588 36.6517 1.8700383
1103.0 4.30875 36.6690 1.8626044
1103.8 4.31162 36.6863 1.8551944
1104.5 4.31450 36.7036 1.8478083
1105.2 4.31738 36.7209 1.8404460
1106.0 4.32025 36.7383 1.8331074
1106.7 4.32314 36.7557 1.8257924
1107.5 4.32602 36.7730 1.8185009
1108.2 4.32891 36.7904 1.8112328
1108.9 4.33179 36.8078 1.8039880
1109.7 4.33468 36.8253 1.7967665
1110.4 4.33758 36.8427 1.7895681
1111.2 4.34047 36.8601 1.7823928
1111.9 4.34337 36.8776 1.7752405
1112.6 4.34627 36.8951 1.7681110
1113.4 4.34917 36.9126 1.7610044
1114.1 4.35208 36.9301 1.7539205
1114.9 4.35498 36.9476 1.7468592
1115.6 4.35789 36.9651 1.7398204
1116.4 4.36080 36.9827 1.7328041
1117.1 4.36372 37.0002 1.7258101
1117.9 4.36663 37.0178 1.7188384
1118.6 4.36955 37.0354 1.7118890
1119.4 4.37248 37.0530 1.7049616
1120.1 4.37540 37.0707 1.6980563
1120.9 4.37833 37.0883 1.6911729
1121.6 4.38126 37.1060 1.6843114
1122.4 4.38419 37.1236 1.6774716
1123.1 4.38713 37.1413 1.6706536
1123.9 4.39006 37.1590 1.6638571
1124.6 4.39300 37.1767 1.6570822
1125.4 4.39595 37.1945 1.6503288
1126.1 4.39889 37.2122 1.6435967
1126.9 4.40184 37.2300 1.6368859
1127.6 4.40479 37.2478 1.6301963
1128.4 4.40775 37.2656 1.6235279
1129.1 4.41070 37.2834 1.6168805
1129.9 4.41366 37.3012 1.6102540
1130.7 4.41662 37.3191 1.6036485
1131.4 4.41959 37.3370 1.5970637
1132.2 4.42256 37.3548 1.5904997
1132.9 4.42553 37.3727 1.5839564
1133.7 4.42850 37.3907 1.5774336
1134.5 4.43148 37.4086 1.5709313
1135.2 4.43446 37.4266 1.5644495
1136.0 4.43744 37.4445 1.5579880
1136.7 4.44043 37.4625 1.5515467
1137.5 4.44342 37.4805 1.5451257
1138.3 4.44641 37.4986 1.5387248
1139.0 4.44940 37.5166 1.5323439
1139.8 4.45240 37.5347 1.5259830
1140.6 4.45540 37.5528 1.5196420
1141.4 4.45841 37.5709 1.5133208
1142.1 4.46141 37.5890 1.5070193
1142.9 4.46442 37.6071 1.5007375
1143.7 4.46744 37.6253 1.4944753
1144.4 4.47045 37.6435 1.4882327
1145.2 4.47347 37.6617 1.4820095
1146.0 4.47650 37.6799 1.4758056
1146.8 4.47952 37.6981 1.4696211
1147.5 4.48255 37.7164 1.4634558
1148.3 4.48559 37.7347 1.4573097
1149.1 4.48862 37.7530 1.4511827
1149.9 4.49166 37.7713 1.4450747
1150.6 4.49471 37.7896 1.4389856
1151.4 4.49775 37.8080 1.4329154
1152.2 4.50080 37.8264 1.4268641
1153.0 4.50386 37.8448 1.4208314
1153.8 4.50691 37.8632 1.4148175
1154.6 4.50998 37.8816 1.4088221
1155.3 4.51304 37.9001 1.4028453
1156.1 4.51611 37.9186 1.3968870
1156.9 4.51918 37.9371 1.3909470
1157.7 4.52225 37.9556 1.3850254
1158.5 4.52533 37.9742 1.3791221
1159.3 4.52842 37.9927 1.3732369
1160.1 4.53150 38.0113 1.3673699
1160.9 4.53459 38.0299 1.3615209
1161.6 4.53768 38.0486 1.3556899
1162.4 4.54078 38.0672 1.3498769
1163.2 4.54388 38.0859 1.3440817
1164.0 4.54699 38.1046 1.3383043
1164.8 4.55010 38.1234 1.3325446
1165.6 4.55321 38.1421 1.3268026
1166.4 4.55633 38.1609 1.3210782
1167.2 4.55945 38.1797 1.3153714
1168.0 4.56257 38.1985 1.3096820
1168.8 4.56570 38.2174 1.3040100
1169.6 4.56883 38.2362 1.2983554
1170.4 4.57197 38.2551 1.2927180
1171.2 4.57511 38.2741 1.2870979
1172.0 4.57825 38.2930 1.2814949
1172.8 4.58140 38.3120 1.2759091
1173.6 4.58455 38.3310 1.2703402
1174.5 4.58771 38.3500 1.2647883
1175.3 4.59087 38.3690 1.2592534
1176.1 4.59404 38.3881 1.2537352
1176.9 4.59721 38.4072 1.2482339
1177.7 4.60038 38.4263 1.2427493
1178.5 4.60356 38.4455 1.2372813
1179.3 4.60674 38.4647 1.2318300
1180.1 4.60993 38.4839 1.2263952
1181.0 4.61312 38.5031 1.2209768
1181.8 4.61632 38.5224 1.2155749
1182.6 4.61952 38.5416 1.2101894
1183.4 4.62273 38.5610 1.2048201
1184.2 4.62593 38.5803 1.1994671
1185.1 4.62915 38.5997 1.1941303
1185.9 4.63237 38.6191 1.1888096
1186.7 4.63559 38.6385 1.1835050
1187.5 4.63882 38.6579 1.1782164
1188.4 4.64205 38.6774 1.1729438
1189.2 4.64529 38.6969 1.1676870
1190.0 4.64853 38.7165 1.1624461
1190.9 4.65178 38.7360 1.1572209
1191.7 4.65503 38.7556 1.1520115
1192.5 4.65829 38.7752 1.1468178
1193.4 4.66155 38.7949 1.1416396
1194.2 4.66482 38.8146 1.1364771
1195.0 4.66809 38.8343 1.1313300
1195.9 4.67137 38.8540 1.1261983
1196.7 4.67465 38.8738 1.1210821
1197.6 4.67794 38.8936 1.1159812
1198.4 4.68123 38.9134 1.1108955
1199.2 4.68453 38.9333 1.1058251
1200.1 4.68783 38.9532 1.1007699
1200.9 4.69114 38.9731 1.0957297
1201.8 4.69446 38.9931 1.0907046
1202.6 4.69777 39.0131 1.0856946
1203.5 4.70110 39.0331 1.0806995
1204.3 4.70443 39.0532 1.0757193
1205.2 4.70776 39.0733 1.0707539
1206.0 4.71110 39.0934 1.0658033
1206.9 4.71445 39.1136 1.0608675
1207.8 4.71780 39.1338 1.0559463
1208.6 4.72116 39.1540 1.0510398
1209.5 4.72452 39.1742 1.0461479
1210.3 4.72789 39.1945 1.0412705
1211.2 4.73127 39.2149 1.0364076
1212.1 4.73465 39.2352 1.0315591
1212.9 4.73803 39.2556 1.0267250
1213.8 4.74143 39.2761 1.0219052
1214.7 4.74482 39.2965 1.0170997
1215.5 4.74823 39.3171 1.0123085
1216.4 4.75164 39.3376 1.0075314
1217.3 4.75505 39.3582 1.0027684
1218.2 4.75848 39.3788 0.9980195
1219.0 4.76190 39.3994 0.9932846
1219.9 4.76534 39.4201 0.9885637
1220.8 4.76878 39.4409 0.9838567
1221.7 4.77223 39.4616 0.9791636
1222.6 4.77568 39.4824 0.9744844
1223.5 4.77914 39.5033 0.9698189
1224.3 4.78261 39.5242 0.9651671
1225.2 4.78608 39.5451 0.9605291
1226.1 4.78956 39.5660 0.9559046
1227.0 4.79305 39.5870 0.9512938
1227.9 4.79654 39.6081 0.9466965
1228.8 4.80004 39.6292 0.9421127
1229.7 4.80354 39.6503 0.9375423
1230.6 4.80706 39.6714 0.9329853
1231.5 4.81058 39.6926 0.9284417
1232.4 4.81410 39.7139 0.9239113
1233.3 4.81764 39.7352 0.9193943
1234.2 4.82118 39.7565 0.9148904
1235.1 4.82472 39.7779 0.9103997
1236.0 4.82828 39.7993 0.9059222
1237.0 4.83184 39.8207 0.9014577
1237.9 4.83541 39.8422 0.8970062
1238.8 4.83898 39.8638 0.8925677
1239.7 4.84257 39.8854 0.8881421
1240.6 4.84616 39.9070 0.8837295
1241.5 4.84976 39.9287 0.8793296
1242.5 4.85336 39.9504 0.8749426
1243.4 4.85698 39.9722 0.8705683
1244.3 4.86060 39.9940 0.8662068
1245.2 4.86423 40.0158 0.8618579
1246.2 4.86786 40.0377 0.8575216
1247.1 4.87151 40.0597 0.8531980
1248.0 4.87516 40.0817 0.8488868
1249.0 4.87882 40.1037 0.8445882
1249.9 4.88249 40.1258 0.8403020
1250.9 4.88617 40.1480 0.8360282
1251.8 4.88985 40.1702 0.8317667
1252.7 4.89354 40.1924 0.8275176
1253.7 4.89724 40.2147 0.8232808
1254.6 4.90095 40.2370 0.8190562
1255.6 4.90467 40.2594 0.8148438
1256.5 4.90840 40.2819 0.8106435
1257.5 4.91213 40.3044 0.8064554
1258.5 4.91588 40.3269 0.8022793
1259.4 4.91963 40.3495 0.7981153
1260.4 4.92339 40.3722 0.7939632
1261.4 4.92716 40.3949 0.7898231
1262.3 4.93094 40.4176 0.7856949
1263.3 4.93472 40.4405 0.7815785
1264.3 4.93852 40.4633 0.7774740
1265.2 4.94233 40.4862 0.7733812
1266.2 4.94614 40.5092 0.7693002
1267.2 4.94996 40.5323 0.7652309
1268.2 4.95380 40.5553 0.7611732
1269.2 4.95764 40.5785 0.7571272
1270.1 4.96149 40.6017 0.7530927
1271.1 4.96535 40.6250 0.7490698
1272.1 4.96923 40.6483 0.7450584
1273.1 4.97311 40.6717 0.7410584
1274.1 4.97700 40.6951 0.7370699
1275.1 4.98090 40.7186 0.7330928
1276.1 4.98481 40.7421 0.7291269
1277.1 4.98873 40.7658 0.7251724
1278.1 4.99266 40.7894 0.7212292
1279.1 4.99661 40.8132 0.7172972
1280.1 5.00056 40.8370 0.7133764
1281.2 5.00452 40.8609 0.7094667
1282.2 5.00849 40.8848 0.7055681
1283.2 5.01248 40.9088 0.7016807
1284.2 5.01647 40.9328 0.6978042
1285.2 5.02048 40.9570 0.6939388
1286.3 5.02449 40.9812 0.6900843
1287.3 5.02852 41.0054 0.6862408
1288.3 5.03256 41.0297 0.6824081
1289.4 5.03661 41.0541 0.6785863
1290.4 5.04067 41.0786 0.6747753
1291.5 5.04474 41.1031 0.6709751
1292.5 5.04883 41.1277 0.6671856
1293.5 5.05292 41.1524 0.6634068
1294.6 5.05703 41.1771 0.6596388
1295.7 5.06115 41.2019 0.6558813
1296.7 5.06528 41.2268 0.6521344
1297.8 5.06942 41.2518 0.6483981
1298.8 5.07358 41.2768 0.6446724
1299.9 5.07775 41.3019 0.6409571
1301.0 5.08193 41.3271 0.6372522
1302.0 5.08612 41.3523 0.6335578
1303.1 5.09032 41.3776 0.6298738
1304.2 5.09454 41.4030 0.6262001
1305.3 5.09877 41.4285 0.6225368
1306.4 5.10302 41.4541 0.6188837
1307.5 5.10727 41.4797 0.6152409
1308.6 5.11154 41.5054 0.6116083
1309.7 5.11583 41.5312 0.6079858
1310.8 5.12012 41.5571 0.6043735
1311.9 5.12443 41.5831 0.6007714
1313.0 5.12876 41.6091 0.5971793
1314.1 5.13310 41.6353 0.5935972
1315.2 5.13745 41.6615 0.5900251
1316.3 5.14182 41.6878 0.5864631
1317.4 5.14620 41.7142 0.5829109
1318.6 5.15059 41.7406 0.5793687
1319.7 5.15500 41.7672 0.5758363
1320.8 5.15943 41.7938 0.5723138
1321.9 5.16387 41.8206 0.5688011
1323.1 5.16832 41.8474 0.5652982
1324.2 5.17279 41.8743 0.5618050
1325.4 5.17728 41.9013 0.5583215
1326.5 5.18178 41.9284 0.5548478
1327.7 5.18629 41.9556 0.5513836
1328.9 5.19083 41.9829 0.5479291
1330.0 5.19537 42.0103 0.5444841
1331.2 5.19994 42.0378 0.5410487
1332.4 5.20452 42.0654 0.5376229
1333.5 5.20912 42.0931 0.5342065
1334.7 5.21373 42.1209 0.5307996
1335.9 5.21836 42.1488 0.5274021
1337.1 5.22301 42.1768 0.5240140
1338.3 5.22767 42.2048 0.5206352
1339.5 5.23235 42.2330 0.5172658
1340.7 5.23705 42.2613 0.5139057
1341.9 5.24177 42.2898 0.5105549
1343.1 5.24651 42.3183 0.5072133
1344.3 5.25126 42.3469 0.5038809
1345.5 5.25603 42.3756 0.5005577
1346.8 5.26082 42.4045 0.4972436
1348.0 5.26563 42.4334 0.4939387
1349.2 5.27046 42.4625 0.4906428
1350.5 5.27531 42.4917 0.4873560
1351.7 5.28017 42.5210 0.4840783
1353.0 5.28506 42.5504 0.4808095
1354.2 5.28996 42.5800 0.4775497
1355.5 5.29489 42.6097 0.4742989
1356.8 5.29984 42.6394 0.4710569
1358.0 5.30480 42.6694 0.4678239
1359.3 5.30979 42.6994 0.4645997
1360.6 5.31480 42.7296 0.4613843
1361.9 5.31983 42.7598 0.4581777
1363.2 5.32488 42.7903 0.4549799
1364.5 5.32995 42.8208 0.4517908
1365.8 5.33505 42.8515 0.4486104
1367.1 5.34016 42.8823 0.4454387
1368.4 5.34530 42.9132 0.4422757
1369.7 5.35046 42.9443 0.4391213
1371.0 5.35565 42.9756 0.4359754
1372.4 5.36086 43.0069 0.4328382
1373.7 5.36609 43.0384 0.4297095
1375.1 5.37134 43.0701 0.4265893
1376.4 5.37662 43.1019 0.4234775
1377.8 5.38193 43.1338 0.4203743
1379.1 5.38726 43.1659 0.4172794
1380.5 5.39261 43.1982 0.4141930
1381.9 5.39799 43.2305 0.4111150
1383.3 5.40340 43.2631 0.4080452
1384.7 5.40883 43.2958 0.4049839
1386.1 5.41428 43.3287 0.4019308
1387.5 5.41977 43.3617 0.3988859
1388.9 5.42528 43.3949 0.3958493
1390.3 5.43082 43.4282 0.3928209
1391.7 5.43638 43.4618 0.3898008
1393.1 5.44198 43.4954 0.3867887
1394.6 5.44760 43.5293 0.3837848
1396.0 5.45325 43.5633 0.3807890
1397.5 5.45893 43.5975 0.3778013
1398.9 5.46464 43.6319 0.3748216
1400.4 5.47038 43.6665 0.3718500
1401.9 5.47616 43.7013 0.3688864
1403.4 5.48196 43.7362 0.3659307
1404.9 5.48779 43.7713 0.3629830
1406.4 5.49366 43.8066 0.3600433
1407.9 5.49955 43.8421 0.3571114
1409.4 5.50548 43.8778 0.3541874
1410.9 5.51144 43.9138 0.3512712
1412.5 5.51744 43.9499 0.3483629
1414.0 5.52347 43.9862 0.3454624
1415.6 5.52953 44.0227 0.3425696
1417.1 5.53563 44.0594 0.3396846
1418.7 5.54177 44.0964 0.3368073
1420.3 5.54794 44.1335 0.3339378
1421.9 5.55415 44.1709 0.3310759
1423.5 5.56039 44.2085 0.3282216
1425.1 5.56667 44.2463 0.3253750
1426.7 5.57299 44.2844 0.3225359
1428.3 5.57935 44.3227 0.3197045
1430.0 5.58575 44.3612 0.3168806
1431.6 5.59219 44.4000 0.3140642
1433.3 5.59867 44.4390 0.3112553
1434.9 5.60519 44.4783 0.3084540
1436.6 5.61175 44.5178 0.3056600
1438.3 5.61836 44.5576 0.3028735
1440.0 5.62501 44.5976 0.3000945
1441.7 5.63170 44.6379 0.2973228
1443.4 5.63844 44.6785 0.2945584
1445.2 5.64522 44.7193 0.2918014
1446.9 5.65205 44.7604 0.2890517
1448.7 5.65892 44.8018 0.2863093
1450.5 5.66584 44.8435 0.2835742
1452.2 5.67282 44.8855 0.2808463
1454.0 5.67984 44.9278 0.2781257
1455.8 5.68691 44.9703 0.2754122
1457.7 5.69403 45.0132 0.2727060
1459.5 5.70120 45.0564 0.2700069
1461.4 5.70843 45.0999 0.2673149
1463.2 5.71571 45.1438 0.2646300
1465.1 5.72305 45.1880 0.2619522
1467.0 5.73044 45.2325 0.2592815
1468.9 5.73789 45.2773 0.2566178
1470.8 5.74539 45.3225 0.2539611
1472.8 5.75296 45.3681 0.2513115
1474.7 5.76058 45.4140 0.2486688
1476.7 5.76827 45.4602 0.2460330
1478.7 5.77601 45.5069 0.2434042
1480.7 5.78383 45.5539 0.2407823
1482.7 5.79170 45.6014 0.2381673
1484.7 5.79964 45.6492 0.2355592
1486.8 5.80765 45.6974 0.2329579
1488.8 5.81573 45.7460 0.2303634
1490.9 5.82388 45.7951 0.2277757
1493.0 5.83210 45.8446 0.2251949
1495.1 5.84039 45.8945 0.2226207
1497.3 5.84875 45.9449 0.2200533
1499.4 5.85720 45.9957 0.2174927
1501.6 5.86572 46.0470 0.2149387
1503.8 5.87432 46.0988 0.2123914
1506.0 5.88299 46.1511 0.2098507
1508.3 5.89176 46.2038 0.2073167
1510.6 5.90060 46.2571 0.2047893
1512.8 5.90954 46.3109 0.2022685
1515.2 5.91856 46.3652 0.1997543
1517.5 5.92767 46.4201 0.1972466
1519.8 5.93688 46.4755 0.1947455
1522.2 5.94617 46.5315 0.1922508
1524.6 5.95557 46.5881 0.1897627
1527.1 5.96507 46.6452 0.1872810
1529.5 5.97466 46.7030 0.1848057
1532.0 5.98436 46.7614 0.1823369
1534.5 5.99417 46.8205 0.1798745
1537.0 6.00408 46.8802 0.1774185
1539.6 6.01411 46.9406 0.1749689
1542.2 6.02426 47.0016 0.1725256
1544.8 6.03452 47.0634 0.1700886
1547.5 6.04490 47.1259 0.1676580
1550.2 6.05540 47.1892 0.1652336
1552.9 6.06604 47.2532 0.1628156
1555.7 6.07680 47.3180 0.1604037
1558.5 6.08770 47.3837 0.1579981
1561.3 6.09874 47.4501 0.1555987
1564.1 6.10992 47.5174 0.1532056
1567.0 6.12124 47.5856 0.1508185
1570.0 6.13272 47.6547 0.1484377
1573.0 6.14435 47.7248 0.1460630
1576.0 6.15615 47.7958 0.1436943
1579.0 6.16810 47.8678 0.1413318
1582.1 6.18023 47.9408 0.1389754
1585.3 6.19253 48.0149 0.1366251
1588.5 6.20502 48.0900 0.1342807
1591.7 6.21769 48.1663 0.1319424
1595.0 6.23055 48.2438 0.1296101
1598.4 6.24362 48.3224 0.1272838
1601.8 6.25689 48.4023 0.1249635
1605.2 6.27037 48.4835 0.1226491
1608.7 6.28408 48.5661 0.1203407
1612.3 6.29801 48.6500 0.1180381
1615.9 6.31218 48.7353 0.1157415
1619.6 6.32660 48.8221 0.1134507
1623.4 6.34128 48.9105 0.1111658
1627.2 6.35622 49.0004 0.1088868
1631.1 6.37144 49.0921 0.1066135
1635.1 6.38694 49.1854 0.1043461
1639.1 6.40275 49.2806 0.1020845
1643.2 6.41887 49.3776 0.0998286
1647.4 6.43531 49.4766 0.0975785
1651.7 6.45210 49.5777 0.0953341
1656.1 6.46924 49.6809 0.0930954
1660.6 6.48675 49.7863 0.0908625
1665.2 6.50465 49.8941 0.0886352
1669.9 6.52296 50.0044 0.0864136
1674.7 6.54170 50.1172 0.0841976
1679.6 6.56089 50.2327 0.0819873
1684.6 6.58055 50.3511 0.0797825
1689.8 6.60071 50.4725 0.0775834
1695.1 6.62140 50.5970 0.0753899
1700.5 6.64264 50.7250 0.0732019
1706.1 6.66447 50.8564 0.0710195
1711.9 6.68693 50.9916 0.0688426
1717.8 6.71005 51.1308 0.0666712
1723.9 6.73387 51.2742 0.0645053
1730.2 6.75844 51.4222 0.0623449
1736.7 6.78382 51.5749 0.0601899
1743.4 6.81005 51.7329 0.0580404
1750.3 6.83720 51.8963 0.0558963
1757.5 6.86534 52.0658 0.0537577
1765.0 6.89455 52.2416 0.0516244
1772.8 6.92491 52.4244 0.0494965
1780.9 6.95652 52.6148 0.0473740
1789.3 6.98950 52.8133 0.0452568
1798.1 7.02397 53.0209 0.0431450
1807.4 7.06008 53.2383 0.0410384
1817.1 7.09799 53.4665 0.0389372
1827.3 7.13791 53.7068 0.0368413
1838.1 7.18005 53.9606 0.0347506
1849.5 7.22469 54.2293 0.0326652
1861.7 7.27215 54.5151 0.0305850
1874.6 7.32283 54.8202 0.0285100
1888.6 7.37719 55.1475 0.0264403
1903.6 7.43584 55.5006 0.0243757
1919.9 7.49951 55.8840 0.0223163
1937.7 7.56917 56.3033 0.0202621
1957.4 7.64608 56.7664 0.0182130
1979.4 7.73194 57.2833 0.0161690
2004.3 7.82917 57.8687 0.0141301
2033.0 7.94127 58.5436 0.0120964
2066.9 8.07369 59.3409 0.0100677
2108.3 8.23555 60.3154 0.0080441
2161.7 8.44397 61.5702 0.0060255
2236.8 8.73736 63.3366 0.0040120
2365.0 9.23826 66.3523 0.0020035


==> figures/data/gaussian256/diffcf_per_dim.txt <==
dim snr
1 27.49
2 20.33
3 20.15
4 18.48
5 15.64
6 15.22
7 13.78
8 13.21
9 12.93
10 12.68
11 12.18
12 11.15
13 10.69
14 10.59
15 10.28
16 9.97
17 9.87
18 9.62
19 9.35
20 9.31
21 8.96
22 8.88
23 8.39
24 8.34
25 8.11
26 8.08
27 8.01
28 7.84
29 7.79
30 7.69
31 7.61
32 7.57
33 7.52
34 7.35
35 7.25
36 7.17
37 6.94
38 6.88
39 6.56
40 6.50
41 6.49
42 6.45
43 6.38
44 6.26
45 6.22
46 6.20
47 6.04
48 5.99
49 5.96
50 5.91
51 5.87
52 5.78
53 5.68
54 5.59
55 5.48
56 5.47
57 5.36
58 5.29
59 5.28
60 5.26
61 5.12
62 5.11
63 5.02
64 4.99
65 4.99
66 4.92
67 4.90
68 4.79
69 4.78
70 4.73
71 4.66
72 4.65
73 4.58
74 4.55
75 4.44
76 4.41
77 4.34
78 4.31
79 4.27
80 4.25
81 4.24
82 4.24
83 4.20
84 4.13
85 4.09
86 4.07
87 4.06
88 3.98
89 3.97
90 3.95
91 3.83
92 3.80
93 3.76
94 3.74
95 3.72
96 3.70
97 3.69
98 3.67
99 3.66
100 3.62
101 3.59
102 3.58
103 3.53
104 3.48
105 3.47
106 3.45
107 3.36
108 3.34
109 3.33
110 3.31
111 3.27
112 3.25
113 3.24
114 3.23
115 3.21
116 3.21
117 3.19
118 3.17
119 3.12
120 3.08
121 3.07
122 3.06
123 3.01
124 2.98
125 2.96
126 2.95
127 2.91
128 2.90
129 2.90
130 2.87
131 2.87
132 2.86
133 2.85
134 2.84
135 2.79
136 2.75
137 2.75
138 2.73
139 2.73
140 2.68
141 2.66
142 2.66
143 2.63
144 2.62
145 2.61
146 2.59
147 2.57
148 2.57
149 2.56
150 2.55
151 2.52
152 2.52
153 2.49
154 2.47
155 2.46
156 2.43
157 2.41
158 2.41
159 2.39
160 2.38
161 2.37
162 2.35
163 2.34
164 2.33
165 2.33
166 2.32
167 2.30
168 2.29
169 2.26
170 2.25
171 2.23
172 2.22
173 2.21
174 2.20
175 2.20
176 2.19
177 2.18
178 2.17
179 2.15
180 2.14
181 2.13
182 2.11
183 2.10
184 2.10
185 2.08
186 2.06
187 2.04
188 2.04
189 2.04
190 2.03
191 2.03
192 2.02
193 2.01
194 2.00
195 1.97
196 1.96
197 1.95
198 1.93
199 1.93
200 1.92
201 1.92
202 1.90
203 1.90
204 1.90
205 1.89
206 1.88
207 1.88
208 1.87
209 1.87
210 1.86
211 1.84
212 1.83
213 1.82
214 1.82
215 1.81
216 1.80
217 1.79
218 1.78
219 1.78
220 1.77
221 1.77
222 1.76
223 1.75
224 1.75
225 1.74
226 1.74
227 1.73
228 1.72
229 1.72
230 1.71
231 1.70
232 1.69
233 1.68
234 1.67
235 1.67
236 1.66
237 1.66
238 1.65
239 1.65
240 1.64
241 1.64
242 1.63
243 1.63
244 1.62
245 1.59
246 1.58
247 1.57
248 1.56
249 1.56
250 1.55
251 1.52
252 1.52
253 1.49
254 1.48
255 1.44
256 1.44


==> figures/data/gaussian256/diffcfs.txt <==
bits bpd snr error
4166.0 16.27325 108.7072 0.0000001
3654.0 14.27325 96.6660 0.0000019
3354.5 13.10332 89.6223 0.0000094
3142.0 12.27325 84.6248 0.0000298
2977.1 11.62939 80.7484 0.0000728
2842.5 11.10332 77.5811 0.0001510
2728.6 10.65854 74.9032 0.0002797
2630.0 10.27325 72.5836 0.0004772
2543.0 9.93340 70.5375 0.0007643
2465.1 9.62939 68.7072 0.0011649
2394.7 9.35439 67.0515 0.0017056
2330.5 9.10333 65.5399 0.0024156
2271.3 8.87237 64.1494 0.0033272
2216.6 8.65854 62.8621 0.0044752
2165.6 8.45947 61.6635 0.0058975
2118.0 8.27326 60.5424 0.0076345
2073.2 8.09833 59.4892 0.0097296
2031.0 7.93341 58.4963 0.0122289
1991.0 7.77741 57.5571 0.0151814
1953.1 7.62941 56.6660 0.0186387
1917.1 7.48863 55.8185 0.0226554
1882.7 7.35441 55.0103 0.0272888
1849.9 7.22615 54.2381 0.0325990
1818.5 7.10336 53.4988 0.0386488
1788.3 6.98557 52.7897 0.0455040
1759.3 6.87241 52.1084 0.0532330
1731.5 6.76353 51.4528 0.0619071
1704.6 6.65860 50.8210 0.0716003
1678.7 6.55736 50.2115 0.0823895
1653.6 6.45955 49.6226 0.0943544
1629.4 6.36495 49.0530 0.1075773
1606.0 6.27335 48.5015 0.1221434
1583.3 6.18458 47.9670 0.1381407
1561.2 6.09845 47.4484 0.1556600
1539.8 6.01483 46.9449 0.1747949
1519.0 5.93356 46.4556 0.1956416
1498.8 5.85453 45.9797 0.2182993
1479.1 5.77760 45.5164 0.2428699
1459.9 5.70267 45.0653 0.2694579
1441.2 5.62964 44.6255 0.2981708
1423.0 5.55842 44.1967 0.3291188
1405.2 5.48892 43.7781 0.3624148
1387.8 5.42106 43.3694 0.3981746
1370.8 5.35475 42.9702 0.4365165
1354.2 5.28995 42.5799 0.4775617
1338.0 5.22657 42.1982 0.5214343
1322.1 5.16455 41.8247 0.5682609
1306.6 5.10385 41.4591 0.6181709
1291.4 5.04440 41.1010 0.6712966
1276.5 4.98615 40.7502 0.7277726
1261.8 4.92906 40.4064 0.7877368
1247.5 4.87309 40.0692 0.8513293
1233.5 4.81818 39.7385 0.9186932
1219.7 4.76431 39.4139 0.9899743
1206.1 4.71143 39.0954 1.0653208
1192.8 4.65951 38.7826 1.1448840
1179.8 4.60851 38.4753 1.2288175
1167.0 4.55840 38.1734 1.3172778
1154.3 4.50916 37.8767 1.4104240
1142.0 4.46074 37.5850 1.5084177
1129.8 4.41314 37.2981 1.6114235
1117.8 4.36631 37.0159 1.7196081
1106.0 4.32024 36.7382 1.8331413
1094.4 4.27490 36.4649 1.9521952
1082.9 4.23027 36.1959 2.0769446
1071.7 4.18633 35.9310 2.2075668
1060.6 4.14305 35.6702 2.3442417
1049.7 4.10043 35.4132 2.4871519
1039.0 4.05843 35.1599 2.6364822
1028.4 4.01705 34.9104 2.7924201
1017.9 3.97626 34.6644 2.9551557
1007.6 3.93605 34.4218 3.1248813
997.5 3.89640 34.1827 3.3017919
987.5 3.85730 33.9468 3.4860849
977.6 3.81873 33.7141 3.6779599
967.9 3.78068 33.4845 3.8776191
958.2 3.74314 33.2580 4.0852671
948.8 3.70609 33.0344 4.3011108
939.4 3.66952 32.8136 4.5253593
930.2 3.63343 32.5957 4.7582241
921.0 3.59779 32.3805 4.9999191
912.0 3.56260 32.1680 5.2506603
903.1 3.52784 31.9581 5.5106659
894.3 3.49352 31.7508 5.7801563
885.7 3.45961 31.5459 6.0593542
877.1 3.42611 31.3435 6.3484844
868.6 3.39300 31.1434 6.6477735
860.2 3.36029 30.9457 6.9574506
852.0 3.32796 30.7502 7.2777466
843.8 3.29600 30.5570 7.6088944
835.7 3.26441 30.3659 7.9511288
827.7 3.23318 30.1769 8.3046868
819.8 3.20230 29.9901 8.6698069
812.0 3.17176 29.8053 9.0467298
804.2 3.14156 29.6224 9.4356977
796.6 3.11169 29.4416 9.8369547
789.0 3.08214 29.2626 10.2507466
781.5 3.05291 29.0856 10.6773209
774.1 3.02400 28.9103 11.1169266
766.8 2.99538 28.7369 11.5698144
759.6 2.96707 28.5653 12.0362365
752.4 2.93906 28.3954 12.5164463
745.3 2.91133 28.2272 13.0106991
738.3 2.88389 28.0607 13.5192512
731.3 2.85673 27.8958 14.0423602
724.4 2.82984 27.7325 14.5802850
717.6 2.80322 27.5708 15.1332859
710.9 2.77687 27.4107 15.7016240
704.2 2.75078 27.2522 16.2855616
697.6 2.72495 27.0951 16.8853619
691.0 2.69937 26.9395 17.5012892
684.6 2.67403 26.7853 18.1336085
678.1 2.64895 26.6326 18.7825857
671.8 2.62410 26.4813 19.4484873
665.5 2.59949 26.3314 20.1315805
659.2 2.57511 26.1828 20.8321330
653.0 2.55097 26.0356 21.5504131
646.9 2.52705 25.8897 22.2866894
640.9 2.50336 25.7451 23.0412309
634.8 2.47988 25.6018 23.8143068
628.9 2.45663 25.4597 24.6061864
623.0 2.43358 25.3189 25.4171393
617.2 2.41075 25.1793 26.2474348
611.4 2.38813 25.0409 27.0973422
605.6 2.36571 24.9037 27.9671306
599.9 2.34350 24.7677 28.8570689
594.3 2.32148 24.6328 29.7674255
588.7 2.29967 24.4990 30.6984682
583.2 2.27805 24.3664 31.6504644
577.7 2.25662 24.2348 32.6236808
572.3 2.23538 24.1044 33.6183832
566.9 2.21434 23.9750 34.6348365
561.5 2.19347 23.8467 35.6733046
556.2 2.17279 23.7195 36.7340504
551.0 2.15230 23.5933 37.8173353
545.8 2.13198 23.4681 38.9234198
540.6 2.11184 23.3439 40.0525624
535.5 2.09187 23.2207 41.2050203
530.5 2.07208 23.0985 42.3810492
525.4 2.05247 22.9772 43.5809025
520.5 2.03302 22.8569 44.8048322
515.5 2.01374 22.7376 46.0530877
510.6 1.99462 22.6192 47.3259167
505.8 1.97567 22.5017 48.6235643
501.0 1.95689 22.3851 49.9462733
496.2 1.93826 22.2695 51.2942839
491.5 1.91980 22.1547 52.6678335
486.8 1.90149 22.0408 54.0671567
482.1 1.88334 21.9278 55.4924855
477.5 1.86535 21.8157 56.9440483
473.0 1.84751 21.7044 58.4220705
468.4 1.82982 21.5940 59.9267743
463.9 1.81229 21.4844 61.4583783
459.5 1.79490 21.3756 63.0170974
455.1 1.77767 21.2676 64.6031427
450.7 1.76058 21.1605 66.2167218
446.4 1.74364 21.0542 67.8580378
442.1 1.72684 20.9486 69.5272900
437.8 1.71019 20.8439 71.2246732
433.6 1.69367 20.7399 72.9503779
429.4 1.67731 20.6367 74.7045901
425.2 1.66108 20.5343 76.4874910
421.1 1.64499 20.4326 78.2992571
417.0 1.62904 20.3317 80.1400599
413.0 1.61322 20.2315 82.0100658
409.0 1.59755 20.1321 83.9094363
405.0 1.58201 20.0334 85.8383272
401.0 1.56660 19.9354 87.7968892
397.1 1.55132 19.8381 89.7852673
393.3 1.53618 19.7416 91.8036010
389.4 1.52117 19.6457 93.8520239
385.6 1.50630 19.5506 95.9306637
381.8 1.49155 19.4562 98.0396423
378.1 1.47693 19.3624 100.1790755
374.4 1.46243 19.2693 102.3490729
370.7 1.44807 19.1769 104.5497378
367.1 1.43383 19.0852 106.7811672
363.4 1.41972 18.9942 109.0434518
359.9 1.40573 18.9038 111.3366756
356.3 1.39187 18.8141 113.6609161
352.8 1.37813 18.7250 116.0162444
349.3 1.36451 18.6366 118.4027245
345.9 1.35102 18.5488 120.8204140
342.4 1.33764 18.4616 123.2693635
339.0 1.32439 18.3751 125.7496169
335.7 1.31125 18.2892 128.2612112
332.3 1.29824 18.2040 130.8041763
329.0 1.28534 18.1193 133.3785356
325.8 1.27256 18.0353 135.9843051
322.5 1.25990 17.9519 138.6214942
319.3 1.24735 17.8691 141.2901052
316.1 1.23492 17.7869 143.9901336
313.0 1.22260 17.7052 146.7215677
309.9 1.21040 17.6242 149.4843892
306.8 1.19831 17.5438 152.2785727
303.7 1.18633 17.4639 155.1040862
300.7 1.17446 17.3847 157.9608908
297.7 1.16271 17.3060 160.8489407
294.7 1.15107 17.2279 163.7681837
291.7 1.13953 17.1503 166.7185607
288.8 1.12811 17.0734 169.7000064
285.9 1.11679 16.9969 172.7124488
283.0 1.10559 16.9211 175.7558095
280.2 1.09449 16.8458 178.8300039
277.4 1.08349 16.7710 181.9349412
274.6 1.07261 16.6968 185.0705247
271.8 1.06183 16.6231 188.2366514
269.1 1.05115 16.5500 191.4332127
266.4 1.04057 16.4774 194.6600942
263.7 1.03011 16.4053 197.9171760
261.1 1.01974 16.3338 201.2043326
258.4 1.00947 16.2628 204.5214332
255.8 0.99931 16.1923 207.8683420
253.2 0.98925 16.1223 211.2449180
250.7 0.97928 16.0528 214.6510154
248.2 0.96942 15.9839 218.0864837
245.7 0.95965 15.9154 221.5511677
243.2 0.94999 15.8475 225.0449080
240.7 0.94042 15.7800 228.5675409
238.3 0.93094 15.7131 232.1188984
235.9 0.92157 15.6466 235.6988090
233.5 0.91228 15.5806 239.3070971
231.2 0.90310 15.5151 242.9435838
228.9 0.89400 15.4501 246.6080865
226.6 0.88500 15.3856 250.3004197
224.3 0.87609 15.3215 254.0203946
222.0 0.86728 15.2579 257.7678196
219.8 0.85855 15.1948 261.5425003
217.6 0.84992 15.1321 265.3442397
215.4 0.84137 15.0699 269.1728386
213.2 0.83291 15.0081 273.0280955
211.1 0.82454 14.9468 276.9098065
209.0 0.81626 14.8859 280.8177663
206.9 0.80807 14.8255 284.7517674
204.8 0.79996 14.7655 288.7116009
202.7 0.79194 14.7060 292.6970565
200.7 0.78400 14.6469 296.7079224
198.7 0.77614 14.5882 300.7439857
196.7 0.76837 14.5300 304.8050326
194.7 0.76068 14.4721 308.8908481
192.8 0.75307 14.4147 313.0012168
190.9 0.74555 14.3577 317.1359223
189.0 0.73810 14.3011 321.2947481
187.1 0.73073 14.2450 325.4774769
185.2 0.72344 14.1892 329.6838914
183.4 0.71623 14.1338 333.9137739
181.5 0.70910 14.0789 338.1669070
179.7 0.70204 14.0243 342.4430730
177.9 0.69506 13.9701 346.7420545
176.2 0.68816 13.9163 351.0636342
174.4 0.68132 13.8629 355.4075954
172.7 0.67457 13.8099 359.7737216
171.0 0.66788 13.7572 364.1617969
169.3 0.66127 13.7050 368.5716057
167.6 0.65473 13.6531 373.0029335
166.0 0.64826 13.6015 377.4555663
164.3 0.64186 13.5503 381.9292906
162.7 0.63553 13.4995 386.4238943
161.1 0.62927 13.4491 390.9391657
159.5 0.62307 13.3990 395.4748944
157.9 0.61695 13.3492 400.0308708
156.4 0.61089 13.2998 404.6068864
154.9 0.60489 13.2508 409.2027339
153.3 0.59897 13.2021 413.8182070
151.8 0.59310 13.1537 418.4531006
150.3 0.58730 13.1057 423.1072109
148.9 0.58156 13.0580 427.7803351
147.4 0.57589 13.0106 432.4722720
146.0 0.57028 12.9635 437.1828215
144.6 0.56473 12.9168 441.9117848
143.2 0.55924 12.8704 446.6589645
141.8 0.55381 12.8243 451.4241645
140.4 0.54843 12.7786 456.2071901
139.0 0.54312 12.7331 461.0078481
137.7 0.53787 12.6879 465.8259463
136.4 0.53267 12.6431 470.6612944
135.0 0.52753 12.5985 475.5137032
133.7 0.52244 12.5543 480.3829851
132.5 0.51742 12.5104 485.2689537
131.2 0.51244 12.4667 490.1714241
129.9 0.50752 12.4233 495.0902131
128.7 0.50265 12.3803 500.0251385
127.4 0.49784 12.3375 504.9760198
126.2 0.49308 12.2950 509.9426779
125.0 0.48837 12.2527 514.9249349
123.8 0.48371 12.2108 519.9226146
122.7 0.47911 12.1691 524.9355421
121.5 0.47455 12.1277 529.9635439
120.3 0.47004 12.0866 535.0064477
119.2 0.46558 12.0457 540.0640830
118.1 0.46117 12.0051 545.1362803
116.9 0.45681 11.9648 550.2228717
115.8 0.45249 11.9247 555.3236905
114.7 0.44823 11.8849 560.4385714
113.7 0.44400 11.8453 565.5673506
112.6 0.43983 11.8060 570.7098653
111.5 0.43570 11.7670 575.8659543
110.5 0.43161 11.7282 581.0354576
109.5 0.42757 11.6896 586.2182164
108.4 0.42357 11.6513 591.4140733
107.4 0.41961 11.6132 596.6228722
106.4 0.41570 11.5753 601.8444581
105.4 0.41183 11.5377 607.0786774
104.4 0.40800 11.5004 612.3253775
103.5 0.40421 11.4632 617.5844073
102.5 0.40047 11.4263 622.8556167
101.6 0.39676 11.3896 628.1388568
100.6 0.39309 11.3532 633.4339799
99.7 0.38946 11.3169 638.7408395
98.8 0.38587 11.2809 644.0592902
97.9 0.38232 11.2451 649.3891878
97.0 0.37881 11.2096 654.7303891
96.1 0.37534 11.1742 660.0827521
95.2 0.37190 11.1390 665.4461358
94.3 0.36850 11.1041 670.8204004
93.5 0.36513 11.0694 676.2054070
92.6 0.36180 11.0349 681.6010181
91.8 0.35851 11.0006 687.0070967
90.9 0.35525 10.9665 692.4235074
90.1 0.35202 10.9326 697.8501154
89.3 0.34883 10.8989 703.2867871
88.5 0.34568 10.8654 708.7333898
87.7 0.34255 10.8320 714.1897918
86.9 0.33946 10.7989 719.6558626
86.1 0.33640 10.7660 725.1314722
85.3 0.33338 10.7333 730.6164920
84.6 0.33038 10.7007 736.1107940
83.8 0.32742 10.6684 741.6142514
83.1 0.32449 10.6362 747.1267382
82.3 0.32159 10.6043 752.6481291
81.6 0.31872 10.5725 758.1783001
80.9 0.31588 10.5409 763.7171277
80.1 0.31307 10.5094 769.2644896
79.4 0.31029 10.4782 774.8202642
78.7 0.30754 10.4471 780.3843307
78.0 0.30481 10.4162 785.9565692
77.3 0.30212 10.3855 791.5368608
76.7 0.29945 10.3549 797.1250872
76.0 0.29681 10.3245 802.7211310
75.3 0.29420 10.2943 808.3248757
74.7 0.29162 10.2643 813.9362056
74.0 0.28906 10.2344 819.5550055
73.4 0.28653 10.2047 825.1811615
72.7 0.28402 10.1751 830.8145600
72.1 0.28154 10.1458 836.4550886
71.4 0.27909 10.1165 842.1026352
70.8 0.27666 10.0875 847.7570890
70.2 0.27425 10.0586 853.4183395
69.6 0.27187 10.0298 859.0862772
69.0 0.26952 10.0012 864.7607932
68.4 0.26719 9.9728 870.4417795
67.8 0.26488 9.9445 876.1291287
67.2 0.26260 9.9164 881.8227342
66.6 0.26034 9.8884 887.5224900
66.1 0.25810 9.8606 893.2282910
65.5 0.25589 9.8329 898.9400326
64.9 0.25369 9.8053 904.6576112
64.4 0.25152 9.7779 910.3809235
63.8 0.24938 9.7507 916.1098672
63.3 0.24725 9.7236 921.8443406
62.8 0.24515 9.6966 927.5842427
62.2 0.24306 9.6698 933.3294732
61.7 0.24100 9.6432 939.0799323
61.2 0.23896 9.6166 944.8355211
60.7 0.23694 9.5902 950.5961413
60.1 0.23494 9.5640 956.3616952
59.6 0.23296 9.5378 962.1320858
59.1 0.23100 9.5118 967.9072168
58.6 0.22906 9.4860 973.6869924
58.1 0.22713 9.4603 979.4713177
57.7 0.22523 9.4347 985.2600983
57.2 0.22335 9.4092 991.0532404
56.7 0.22148 9.3839 996.8506510
56.2 0.21964 9.3587 1002.6522374
55.8 0.21781 9.3336 1008.4579080
55.3 0.21600 9.3087 1014.2675715
54.8 0.21421 9.2838 1020.0811373
54.4 0.21244 9.2591 1025.8985156
53.9 0.21068 9.2346 1031.7196169
53.5 0.20894 9.2101 1037.5443526
53.0 0.20722 9.1858 1043.3726346
52.6 0.20551 9.1616 1049.2043754
52.2 0.20383 9.1375 1055.0394882
51.8 0.20215 9.1135 1060.8778868
51.3 0.20050 9.0897 1066.7194856
50.9 0.19886 9.0659 1072.5641994
50.5 0.19724 9.0423 1078.4119440
50.1 0.19563 9.0188 1084.2626356
49.7 0.19404 8.9955 1090.1161908
49.3 0.19246 8.9722 1095.9725273
48.9 0.19090 8.9490 1101.8315628
48.5 0.18936 8.9260 1107.6932162
48.1 0.18783 8.9031 1113.5574065
47.7 0.18631 8.8802 1119.4240536
47.3 0.18481 8.8575 1125.2930779
46.9 0.18333 8.8349 1131.1644003
46.6 0.18186 8.8124 1137.0379426
46.2 0.18040 8.7900 1142.9136267
45.8 0.17896 8.7678 1148.7913755
45.4 0.17753 8.7456 1154.6711124
45.1 0.17611 8.7235 1160.5527614
44.7 0.17471 8.7016 1166.4362468
44.4 0.17332 8.6797 1172.3214939
44.0 0.17195 8.6580 1178.2084283
43.7 0.17058 8.6363 1184.0969764
43.3 0.16923 8.6148 1189.9870650
43.0 0.16790 8.5933 1195.8786215
42.6 0.16657 8.5720 1201.7715741
42.3 0.16526 8.5507 1207.6658512
42.0 0.16397 8.5296 1213.5613822
41.6 0.16268 8.5085 1219.4580967
41.3 0.16141 8.4876 1225.3559251
41.0 0.16014 8.4667 1231.2547984
40.7 0.15890 8.4459 1237.1546480
40.4 0.15766 8.4253 1243.0554060
40.0 0.15643 8.4047 1248.9570051
39.7 0.15522 8.3842 1254.8593785
39.4 0.15401 8.3638 1260.7624600
39.1 0.15282 8.3436 1266.6661840
38.8 0.15164 8.3234 1272.5704855
38.5 0.15047 8.3033 1278.4752998
38.2 0.14931 8.2832 1284.3805632
37.9 0.14817 8.2633 1290.2862123
37.6 0.14703 8.2435 1296.1921843
37.4 0.14590 8.2237 1302.0984171
37.1 0.14479 8.2041 1308.0048489
36.8 0.14368 8.1845 1313.9114187
36.5 0.14259 8.1650 1319.8180661
36.2 0.14150 8.1456 1325.7247310
35.9 0.14043 8.1263 1331.6313542
35.7 0.13936 8.1071 1337.5378767
35.4 0.13831 8.0880 1343.4442405
35.1 0.13726 8.0689 1349.3503877
34.9 0.13623 8.0500 1355.2562613
34.6 0.13520 8.0311 1361.1618048
34.4 0.13418 8.0123 1367.0669621
34.1 0.13318 7.9936 1372.9716779
33.8 0.13218 7.9749 1378.8758972
33.6 0.13119 7.9564 1384.7795657
33.3 0.13021 7.9379 1390.6826298
33.1 0.12924 7.9195 1396.5850361
32.8 0.12828 7.9012 1402.4867322
32.6 0.12732 7.8830 1408.3876658
32.4 0.12638 7.8648 1414.2877855
32.1 0.12544 7.8467 1420.1870403
31.9 0.12452 7.8287 1426.0853798
31.6 0.12360 7.8108 1431.9827541
31.4 0.12269 7.7930 1437.8791140
31.2 0.12179 7.7752 1443.7744106
30.9 0.12089 7.7575 1449.6685957
30.7 0.12001 7.7399 1455.5616218
30.5 0.11913 7.7223 1461.4534417
30.3 0.11826 7.7049 1467.3440087
30.1 0.11740 7.6875 1473.2332770
29.8 0.11654 7.6701 1479.1212010
29.6 0.11569 7.6529 1485.0077358
29.4 0.11486 7.6357 1490.8928370
29.2 0.11402 7.6186 1496.7764608
29.0 0.11320 7.6016 1502.6585638
28.8 0.11238 7.5846 1508.5391034
28.6 0.11157 7.5677 1514.4180372
28.4 0.11077 7.5509 1520.2953236
28.2 0.10998 7.5341 1526.1709214
28.0 0.10919 7.5175 1532.0447901
27.8 0.10841 7.5009 1537.9168894
27.6 0.10763 7.4843 1543.7871799
27.4 0.10686 7.4678 1549.6556226
27.2 0.10610 7.4514 1555.5221789
27.0 0.10535 7.4351 1561.3868109
26.8 0.10460 7.4188 1567.2494811
26.6 0.10386 7.4026 1573.1101525
26.4 0.10313 7.3864 1578.9687889
26.2 0.10240 7.3704 1584.8253543
26.0 0.10168 7.3544 1590.6798134
25.8 0.10097 7.3384 1596.5321312
25.7 0.10026 7.3225 1602.3822735
25.5 0.09955 7.3067 1608.2302065
25.3 0.09886 7.2909 1614.0758969
25.1 0.09817 7.2752 1619.9193118
25.0 0.09748 7.2596 1625.7604190
24.8 0.09681 7.2440 1631.5991866
24.6 0.09613 7.2285 1637.4355835
24.4 0.09547 7.2131 1643.2695788
24.3 0.09481 7.1977 1649.1011422
24.1 0.09415 7.1824 1654.9302441
23.9 0.09350 7.1671 1660.7568550
23.8 0.09286 7.1519 1666.5809461
23.6 0.09222 7.1368 1672.4024893
23.4 0.09159 7.1217 1678.2214566
23.3 0.09096 7.1067 1684.0378208
23.1 0.09034 7.0917 1689.8515550
23.0 0.08972 7.0768 1695.6626327
22.8 0.08911 7.0619 1701.4710282
22.7 0.08850 7.0471 1707.2767161
22.5 0.08790 7.0324 1713.0796713
22.4 0.08731 7.0177 1718.8798694
22.2 0.08672 7.0031 1724.6772864
22.0 0.08613 6.9885 1730.4718988
21.9 0.08555 6.9740 1736.2636835
21.8 0.08497 6.9596 1742.0526179
21.6 0.08440 6.9452 1747.8386799
21.5 0.08384 6.9308 1753.6218476
21.3 0.08327 6.9165 1759.4021000
21.2 0.08272 6.9023 1765.1794161
21.0 0.08217 6.8881 1770.9537756
20.9 0.08162 6.8740 1776.7251586
20.8 0.08108 6.8599 1782.4935457
20.6 0.08054 6.8459 1788.2589177
20.5 0.08000 6.8319 1794.0212561
20.3 0.07948 6.8180 1799.7805427
20.2 0.07895 6.8041 1805.5367598
20.1 0.07843 6.7903 1811.2898899
19.9 0.07791 6.7765 1817.0399163
19.8 0.07740 6.7628 1822.7868224
19.7 0.07689 6.7492 1828.5305922
19.6 0.07639 6.7355 1834.2712099
19.4 0.07589 6.7220 1840.0086603
19.3 0.07540 6.7085 1845.7429286
19.2 0.07491 6.6950 1851.4740004
19.1 0.07442 6.6816 1857.2018614
18.9 0.07394 6.6682 1862.9264982
18.8 0.07346 6.6549 1868.6478973
18.7 0.07298 6.6416 1874.3660460
18.6 0.07251 6.6284 1880.0809317
18.4 0.07204 6.6152 1885.7925423
18.3 0.07158 6.6021 1891.5008660
18.2 0.07112 6.5890 1897.2058915
18.1 0.07066 6.5760 1902.9076078
18.0 0.07021 6.5630 1908.6060041
17.9 0.06976 6.5501 1914.3010703
17.7 0.06932 6.5372 1919.9927964
17.6 0.06888 6.5243 1925.6811728
17.5 0.06844 6.5115 1931.3661903
17.4 0.06800 6.4988 1937.0478400
17.3 0.06757 6.4861 1942.7261135
17.2 0.06715 6.4734 1948.4010024
17.1 0.06672 6.4608 1954.0724991
17.0 0.06630 6.4482 1959.7405958
16.9 0.06588 6.4357 1965.4052855
16.8 0.06547 6.4232 1971.0665613
16.7 0.06506 6.4107 1976.7244166
16.6 0.06465 6.3983 1982.3788451
16.4 0.06425 6.3860 1988.0298411
16.3 0.06385 6.3736 1993.6773988
16.2 0.06345 6.3614 1999.3215129
16.1 0.06306 6.3491 2004.9621785
16.0 0.06267 6.3369 2010.5993909
15.9 0.06228 6.3248 2016.2331456
15.8 0.06189 6.3127 2021.8634385
15.7 0.06151 6.3006 2027.4902659
15.6 0.06113 6.2886 2033.1136240
15.6 0.06075 6.2766 2038.7335098
15.5 0.06038 6.2646 2044.3499201
15.4 0.06001 6.2527 2049.9628523
15.3 0.05964 6.2409 2055.5723039
15.2 0.05928 6.2290 2061.1782728
15.1 0.05892 6.2172 2066.7807570
15.0 0.05856 6.2055 2072.3797548
14.9 0.05820 6.1938 2077.9752648
14.8 0.05785 6.1821 2083.5672860
14.7 0.05750 6.1705 2089.1558172
14.6 0.05715 6.1589 2094.7408580
14.5 0.05680 6.1473 2100.3224078
14.5 0.05646 6.1358 2105.9004665
14.4 0.05612 6.1243 2111.4750340
14.3 0.05579 6.1129 2117.0461107
14.2 0.05545 6.1015 2122.6136970
14.1 0.05512 6.0901 2128.1777936
14.0 0.05479 6.0788 2133.7384016
13.9 0.05446 6.0675 2139.2955219
13.9 0.05414 6.0562 2144.8491560
13.8 0.05381 6.0450 2150.3993054
13.7 0.05349 6.0338 2155.9459719
13.6 0.05318 6.0226 2161.4891575
13.5 0.05286 6.0115 2167.0288642
13.5 0.05255 6.0005 2172.5650946
13.4 0.05224 5.9894 2178.0978510
13.3 0.05193 5.9784 2183.6271363
13.2 0.05163 5.9674 2189.1529533
13.1 0.05132 5.9565 2194.6753052
13.1 0.05102 5.9456 2200.1941953
13.0 0.05072 5.9347 2205.7096269
12.9 0.05043 5.9239 2211.2216037
12.8 0.05013 5.9131 2216.7301294
12.8 0.04984 5.9023 2222.2352081
12.7 0.04955 5.8915 2227.7368439
12.6 0.04926 5.8808 2233.2350409
12.5 0.04898 5.8702 2238.7298037
12.5 0.04869 5.8595 2244.2211368
12.4 0.04841 5.8489 2249.7090449
12.3 0.04813 5.8383 2255.1935329
12.3 0.04786 5.8278 2260.6746058
12.2 0.04758 5.8173 2266.1522688
12.1 0.04731 5.8068 2271.6265271
12.0 0.04704 5.7964 2277.0973863
12.0 0.04677 5.7859 2282.5648517
11.9 0.04650 5.7756 2288.0289292
11.8 0.04623 5.7652 2293.4896245
11.8 0.04597 5.7549 2298.9469435
11.7 0.04571 5.7446 2304.4008924
11.6 0.04545 5.7343 2309.8514772
11.6 0.04519 5.7241 2315.2987043
11.5 0.04494 5.7139 2320.7425800
11.4 0.04468 5.7037 2326.1831109
11.4 0.04443 5.6936 2331.6203036
11.3 0.04418 5.6835 2337.0541647
11.2 0.04393 5.6734 2342.4847012
11.2 0.04369 5.6634 2347.9119199
11.1 0.04344 5.6533 2353.3358277
11.1 0.04320 5.6433 2358.7564320
11.0 0.04296 5.6334 2364.1737397
10.9 0.04272 5.6235 2369.5877583
10.9 0.04248 5.6135 2374.9984951
10.8 0.04224 5.6037 2380.4059576
10.8 0.04201 5.5938 2385.8101532
10.7 0.04177 5.5840 2391.2110897
10.6 0.04154 5.5742 2396.6087748
10.6 0.04131 5.5644 2402.0032161
10.5 0.04108 5.5547 2407.3944216
10.5 0.04086 5.5450 2412.7823992
10.4 0.04063 5.5353 2418.1671569
10.3 0.04041 5.5257 2423.5487027
10.3 0.04019 5.5160 2428.9270448
10.2 0.03997 5.5064 2434.3021913
10.2 0.03975 5.4969 2439.6741506
10.1 0.03953 5.4873 2445.0429310
10.1 0.03932 5.4778 2450.4085407
10.0 0.03910 5.4683 2455.7709883
10.0 0.03889 5.4588 2461.1302822
9.9 0.03868 5.4494 2466.4864309
9.8 0.03847 5.4400 2471.8394431
9.8 0.03826 5.4306 2477.1893274
9.7 0.03805 5.4212 2482.5360924
9.7 0.03785 5.4119 2487.8797470
9.6 0.03764 5.4026 2493.2202998
9.6 0.03744 5.3933 2498.5577597
9.5 0.03724 5.3840 2503.8921356
9.5 0.03704 5.3748 2509.2234363
9.4 0.03684 5.3656 2514.5516708
9.4 0.03664 5.3564 2519.8768481
9.3 0.03645 5.3472 2525.1989772
9.3 0.03625 5.3381 2530.5180671
9.2 0.03606 5.3290 2535.8341269
9.2 0.03587 5.3199 2541.1471657
9.1 0.03568 5.3108 2546.4571927
9.1 0.03549 5.3018 2551.7642169
9.0 0.03530 5.2928 2557.0682477
9.0 0.03511 5.2838 2562.3692943
8.9 0.03493 5.2748 2567.6673658
8.9 0.03474 5.2658 2572.9624715
8.8 0.03456 5.2569 2578.2546209
8.8 0.03438 5.2480 2583.5438231
8.8 0.03420 5.2391 2588.8300875
8.7 0.03402 5.2303 2594.1134234
8.7 0.03384 5.2215 2599.3938403
8.6 0.03366 5.2126 2604.6713475
8.6 0.03349 5.2039 2609.9459545
8.5 0.03331 5.1951 2615.2176706
8.5 0.03314 5.1864 2620.4865053
8.4 0.03297 5.1776 2625.7524681
8.4 0.03280 5.1689 2631.0155684
8.4 0.03263 5.1603 2636.2758157
8.3 0.03246 5.1516 2641.5332195
8.3 0.03229 5.1430 2646.7877892
8.2 0.03212 5.1344 2652.0395344
8.2 0.03196 5.1258 2657.2884647
8.1 0.03179 5.1172 2662.5345895
8.1 0.03163 5.1087 2667.7779183
8.1 0.03147 5.1002 2673.0184607
8.0 0.03131 5.0917 2678.2562262
8.0 0.03115 5.0832 2683.4912245
7.9 0.03099 5.0747 2688.7234649
7.9 0.03083 5.0663 2693.9529571
7.9 0.03067 5.0579 2699.1797107
7.8 0.03051 5.0495 2704.4037352
7.8 0.03036 5.0411 2709.6250401
7.7 0.03020 5.0327 2714.8436350
7.7 0.03005 5.0244 2720.0595295
7.7 0.02990 5.0161 2725.2727332
7.6 0.02975 5.0078 2730.4832555
7.6 0.02960 4.9995 2735.6911060
7.5 0.02945 4.9913 2740.8962943
7.5 0.02930 4.9830 2746.0988300
7.5 0.02915 4.9748 2751.2987226
7.4 0.02900 4.9666 2756.4959815
7.4 0.02886 4.9584 2761.6906165
7.4 0.02871 4.9503 2766.8826369
7.3 0.02857 4.9421 2772.0720523
7.3 0.02843 4.9340 2777.2588723
7.2 0.02829 4.9259 2782.4431063
7.2 0.02814 4.9178 2787.6247639
7.2 0.02800 4.9098 2792.8038545
7.1 0.02786 4.9017 2797.9803876
7.1 0.02773 4.8937 2803.1543727
7.1 0.02759 4.8857 2808.3258193
7.0 0.02745 4.8777 2813.4947369
7.0 0.02732 4.8698 2818.6611348
7.0 0.02718 4.8618 2823.8250226
6.9 0.02705 4.8539 2828.9864096
6.9 0.02691 4.8460 2834.1453053
6.9 0.02678 4.8381 2839.3017190
6.8 0.02665 4.8302 2844.4556602
6.8 0.02652 4.8223 2849.6071383
6.8 0.02639 4.8145 2854.7561625
6.7 0.02626 4.8067 2859.9027423
6.7 0.02613 4.7989 2865.0468869
6.7 0.02600 4.7911 2870.1886058
6.6 0.02587 4.7833 2875.3279082
6.6 0.02575 4.7756 2880.4648033
6.6 0.02562 4.7678 2885.5993006
6.5 0.02550 4.7601 2890.7314091
6.5 0.02537 4.7524 2895.8611382
6.5 0.02525 4.7447 2900.9884971
6.4 0.02513 4.7371 2906.1134950
6.4 0.02501 4.7294 2911.2361410
6.4 0.02489 4.7218 2916.3564444
6.3 0.02477 4.7142 2921.4744143
6.3 0.02465 4.7066 2926.5900597
6.3 0.02453 4.6990 2931.7033899
6.2 0.02441 4.6914 2936.8144138
6.2 0.02429 4.6839 2941.9231407
6.2 0.02418 4.6763 2947.0295794
6.2 0.02406 4.6688 2952.1337390
6.1 0.02394 4.6613 2957.2356286
6.1 0.02383 4.6538 2962.3352570
6.1 0.02372 4.6464 2967.4326333
6.0 0.02360 4.6389 2972.5277663
6.0 0.02349 4.6315 2977.6206650
6.0 0.02338 4.6241 2982.7113383
6.0 0.02327 4.6167 2987.7997949
5.9 0.02316 4.6093 2992.8860438
5.9 0.02305 4.6019 2997.9700937
5.9 0.02294 4.5946 3003.0519534
5.8 0.02283 4.5872 3008.1316316
5.8 0.02272 4.5799 3013.2091371
5.8 0.02261 4.5726 3018.2844786
5.8 0.02251 4.5653 3023.3576646
5.7 0.02240 4.5580 3028.4287039
5.7 0.02229 4.5507 3033.4976050
5.7 0.02219 4.5435 3038.5643765
5.7 0.02209 4.5363 3043.6290270
5.6 0.02198 4.5290 3048.6915649
5.6 0.02188 4.5218 3053.7519988
5.6 0.02178 4.5147 3058.8103370
5.5 0.02167 4.5075 3063.8665880
5.5 0.02157 4.5003 3068.9207602
5.5 0.02147 4.4932 3073.9728619
5.5 0.02137 4.4860 3079.0229014
5.4 0.02127 4.4789 3084.0708871
5.4 0.02117 4.4718 3089.1168270
5.4 0.02107 4.4648 3094.1607295
5.4 0.02098 4.4577 3099.2026027
5.3 0.02088 4.4506 3104.2424548
5.3 0.02078 4.4436 3109.2802937
5.3 0.02069 4.4366 3114.3161276
5.3 0.02059 4.4295 3119.3499646
5.2 0.02050 4.4225 3124.3818125
5.2 0.02040 4.4156 3129.4116793
5.2 0.02031 4.4086 3134.4395729
5.2 0.02021 4.4016 3139.4655012
5.2 0.02012 4.3947 3144.4894719
5.1 0.02003 4.3877 3149.5114929
5.1 0.01994 4.3808 3154.5315718
5.1 0.01984 4.3739 3159.5497164
5.1 0.01975 4.3670 3164.5659343
5.0 0.01966 4.3602 3169.5802331
5.0 0.01957 4.3533 3174.5926203
5.0 0.01948 4.3464 3179.6031035
5.0 0.01939 4.3396 3184.6116901
4.9 0.01931 4.3328 3189.6183875
4.9 0.01922 4.3260 3194.6232031
4.9 0.01913 4.3192 3199.6261442
4.9 0.01904 4.3124 3204.6272181
4.9 0.01896 4.3056 3209.6264321
4.8 0.01887 4.2989 3214.6237932
4.8 0.01879 4.2921 3219.6193086
4.8 0.01870 4.2854 3224.6129854
4.8 0.01862 4.2787 3229.6048305
4.7 0.01853 4.2720 3234.5948511
4.7 0.01845 4.2653 3239.5830540
4.7 0.01837 4.2586 3244.5694460
4.7 0.01828 4.2519 3249.5540340
4.7 0.01820 4.2453 3254.5368247
4.6 0.01812 4.2386 3259.5178248
4.6 0.01804 4.2320 3264.4970411
4.6 0.01796 4.2254 3269.4744800
4.6 0.01788 4.2188 3274.4501481
4.6 0.01780 4.2122 3279.4240519
4.5 0.01772 4.2056 3284.3961979
4.5 0.01764 4.1991 3289.3665923
4.5 0.01756 4.1925 3294.3352416
4.5 0.01748 4.1860 3299.3021519
4.5 0.01740 4.1794 3304.2673295
4.4 0.01732 4.1729 3309.2307804
4.4 0.01725 4.1664 3314.1925108
4.4 0.01717 4.1599 3319.1525266
4.4 0.01709 4.1534 3324.1108339
4.4 0.01702 4.1470 3329.0674384
4.3 0.01694 4.1405 3334.0223461
4.3 0.01687 4.1340 3338.9755627
4.3 0.01679 4.1276 3343.9270938
4.3 0.01672 4.1212 3348.8769452
4.3 0.01664 4.1148 3353.8251224
4.2 0.01657 4.1084 3358.7716309
4.2 0.01650 4.1020 3363.7164762
4.2 0.01643 4.0956 3368.6596636
4.2 0.01635 4.0892 3373.6011984
4.2 0.01628 4.0829 3378.5410859
4.1 0.01621 4.0765 3383.4793313
4.1 0.01614 4.0702 3388.4159397
4.1 0.01607 4.0639 3393.3509161
4.1 0.01600 4.0576 3398.2842654
4.1 0.01593 4.0513 3403.2159927
4.1 0.01586 4.0450 3408.1461027
4.0 0.01579 4.0387 3413.0746002
4.0 0.01572 4.0325 3418.0014900
4.0 0.01565 4.0262 3422.9267765
4.0 0.01558 4.0200 3427.8504644
4.0 0.01551 4.0137 3432.7725583
4.0 0.01545 4.0075 3437.6930624
3.9 0.01538 4.0013 3442.6119811
3.9 0.01531 3.9951 3447.5293188
3.9 0.01525 3.9889 3452.4450795
3.9 0.01518 3.9827 3457.3592675
3.9 0.01511 3.9766 3462.2718867
3.9 0.01505 3.9704 3467.1829413
3.8 0.01498 3.9643 3472.0924350
3.8 0.01492 3.9581 3477.0003716
3.8 0.01485 3.9520 3481.9067551
3.8 0.01479 3.9459 3486.8115890
3.8 0.01473 3.9398 3491.7148769
3.8 0.01466 3.9337 3496.6166224
3.7 0.01460 3.9276 3501.5168290
3.7 0.01454 3.9215 3506.4154999
3.7 0.01447 3.9155 3511.3126386
3.7 0.01441 3.9094 3516.2082483
3.7 0.01435 3.9034 3521.1023320
3.7 0.01429 3.8974 3525.9948929
3.6 0.01423 3.8913 3530.8859341
3.6 0.01417 3.8853 3535.7754583
3.6 0.01411 3.8793 3540.6634685
3.6 0.01405 3.8733 3545.5499674
3.6 0.01399 3.8674 3550.4349578
3.6 0.01393 3.8614 3555.3184421
3.5 0.01387 3.8554 3560.2004231
3.5 0.01381 3.8495 3565.0809030
3.5 0.01375 3.8435 3569.9598844
3.5 0.01369 3.8376 3574.8373695
3.5 0.01363 3.8317 3579.7133605
3.5 0.01357 3.8258 3584.5878596
3.5 0.01352 3.8199 3589.4608689
3.4 0.01346 3.8140 3594.3323903
3.4 0.01340 3.8081 3599.2024258
3.4 0.01334 3.8022 3604.0709771
3.4 0.01329 3.7964 3608.9380461
3.4 0.01323 3.7905 3613.8036345
3.4 0.01318 3.7847 3618.6677437
3.4 0.01312 3.7789 3623.5303754
3.3 0.01306 3.7730 3628.3915310
3.3 0.01301 3.7672 3633.2512118
3.3 0.01295 3.7614 3638.1094192
3.3 0.01290 3.7556 3642.9661543
3.3 0.01285 3.7498 3647.8214183
3.3 0.01279 3.7441 3652.6752122
3.3 0.01274 3.7383 3657.5275371
3.2 0.01268 3.7325 3662.3783937
3.2 0.01263 3.7268 3667.2277829
3.2 0.01258 3.7211 3672.0757055
3.2 0.01253 3.7153 3676.9221621
3.2 0.01247 3.7096 3681.7671534
3.2 0.01242 3.7039 3686.6106797
3.2 0.01237 3.6982 3691.4527416
3.2 0.01232 3.6925 3696.2933394
3.1 0.01227 3.6868 3701.1324734
3.1 0.01221 3.6812 3705.9701438
3.1 0.01216 3.6755 3710.8063507
3.1 0.01211 3.6698 3715.6410942
3.1 0.01206 3.6642 3720.4743743
3.1 0.01201 3.6586 3725.3061908
3.1 0.01196 3.6529 3730.1365436
3.0 0.01191 3.6473 3734.9654324
3.0 0.01186 3.6417 3739.7928569
3.0 0.01181 3.6361 3744.6188168
3.0 0.01176 3.6305 3749.4433115
3.0 0.01172 3.6249 3754.2663405
3.0 0.01167 3.6194 3759.0879032
3.0 0.01162 3.6138 3763.9079989
3.0 0.01157 3.6082 3768.7266268
2.9 0.01152 3.6027 3773.5437862
2.9 0.01148 3.5971 3778.3594761
2.9 0.01143 3.5916 3783.1736955
2.9 0.01138 3.5861 3787.9864434
2.9 0.01133 3.5806 3792.7977187
2.9 0.01129 3.5751 3797.6075202
2.9 0.01124 3.5696 3802.4158466
2.9 0.01119 3.5641 3807.2226967
2.9 0.01115 3.5586 3812.0280690
2.8 0.01110 3.5531 3816.8319621
2.8 0.01106 3.5477 3821.6343744
2.8 0.01101 3.5422 3826.4353044
2.8 0.01097 3.5368 3831.2347504
2.8 0.01092 3.5314 3836.0327106
2.8 0.01088 3.5259 3840.8291834
2.8 0.01083 3.5205 3845.6241668
2.8 0.01079 3.5151 3850.4176590
2.8 0.01074 3.5097 3855.2096579
2.7 0.01070 3.5043 3860.0001615
2.7 0.01066 3.4989 3864.7891677
2.7 0.01061 3.4935 3869.5766744
2.7 0.01057 3.4882 3874.3626792
2.7 0.01053 3.4828 3879.1471800
2.7 0.01048 3.4775 3883.9301744
2.7 0.01044 3.4721 3888.7116600
2.7 0.01040 3.4668 3893.4916343
2.7 0.01036 3.4615 3898.2700947
2.6 0.01031 3.4561 3903.0470388
2.6 0.01027 3.4508 3907.8224639
2.6 0.01023 3.4455 3912.5963673
2.6 0.01019 3.4402 3917.3687462
2.6 0.01015 3.4349 3922.1395979
2.6 0.01011 3.4297 3926.9089195
2.6 0.01006 3.4244 3931.6767081
2.6 0.01002 3.4191 3936.4429608
2.6 0.00998 3.4139 3941.2076745
2.5 0.00994 3.4086 3945.9708462
2.5 0.00990 3.4034 3950.7324727
2.5 0.00986 3.3982 3955.4925510
2.5 0.00982 3.3930 3960.2510778
2.5 0.00978 3.3877 3965.0080498
2.5 0.00974 3.3825 3969.7634639
2.5 0.00970 3.3773 3974.5173166
2.5 0.00967 3.3721 3979.2696045
2.5 0.00963 3.3670 3984.0203242
2.5 0.00959 3.3618 3988.7694723
2.4 0.00955 3.3566 3993.5170451
2.4 0.00951 3.3515 3998.2630393
2.4 0.00947 3.3463 4003.0074511
2.4 0.00943 3.3412 4007.7502769
2.4 0.00940 3.3360 4012.4915131
2.4 0.00936 3.3309 4017.2311559
2.4 0.00932 3.3258 4021.9692016
2.4 0.00928 3.3207 4026.7056463
2.4 0.00925 3.3156 4031.4404863
2.4 0.00921 3.3105 4036.1737178
2.3 0.00917 3.3054 4040.9053367
2.3 0.00914 3.3003 4045.6353392
2.3 0.00910 3.2952 4050.3637213
2.3 0.00906 3.2902 4055.0904791
2.3 0.00903 3.2851 4059.8156084
2.3 0.00899 3.2801 4064.5391053
2.3 0.00896 3.2750 4069.2609657
2.3 0.00892 3.2700 4073.9811855
2.3 0.00888 3.2650 4078.6997605
2.3 0.00885 3.2599 4083.4166866
2.3 0.00881 3.2549 4088.1319596
2.2 0.00878 3.2499 4092.8455752
2.2 0.00874 3.2449 4097.5575294
2.2 0.00871 3.2399 4102.2678177
2.2 0.00867 3.2350 4106.9764360
2.2 0.00864 3.2300 4111.6833799
2.2 0.00861 3.2250 4116.3886451
2.2 0.00857 3.2201 4121.0922274
2.2 0.00854 3.2151 4125.7941222
2.2 0.00850 3.2102 4130.4943254
2.2 0.00847 3.2052 4135.1928324
2.2 0.00844 3.2003 4139.8896390
2.2 0.00840 3.1954 4144.5847406
2.1 0.00837 3.1905 4149.2781329
2.1 0.00834 3.1855 4153.9698114
2.1 0.00831 3.1806 4158.6597717
2.1 0.00827 3.1758 4163.3480093
2.1 0.00824 3.1709 4168.0345197
2.1 0.00821 3.1660 4172.7192986
2.1 0.00818 3.1611 4177.4023413
2.1 0.00814 3.1563 4182.0836435
2.1 0.00811 3.1514 4186.7632005
2.1 0.00808 3.1465 4191.4410080
2.1 0.00805 3.1417 4196.1170614
2.1 0.00802 3.1369 4200.7913562
2.0 0.00798 3.1320 4205.4638878
2.0 0.00795 3.1272 4210.1346519
2.0 0.00792 3.1224 4214.8036438
2.0 0.00789 3.1176 4219.4708591
2.0 0.00786 3.1128 4224.1362933
2.0 0.00783 3.1080 4228.7999418
2.0 0.00780 3.1032 4233.4618002
2.0 0.00777 3.0984 4238.1218639
2.0 0.00774 3.0937 4242.7801284
2.0 0.00771 3.0889 4247.4365894
2.0 0.00768 3.0842 4252.0912422
2.0 0.00765 3.0794 4256.7440824
2.0 0.00762 3.0747 4261.3951056
1.9 0.00759 3.0699 4266.0443073
1.9 0.00756 3.0652 4270.6916830
1.9 0.00753 3.0605 4275.3372284
1.9 0.00750 3.0558 4279.9809389
1.9 0.00747 3.0511 4284.6228102
1.9 0.00744 3.0464 4289.2628379
1.9 0.00741 3.0417 4293.9010176
1.9 0.00738 3.0370 4298.5373449
1.9 0.00736 3.0323 4303.1718156
1.9 0.00733 3.0276 4307.8044251
1.9 0.00730 3.0230 4312.4351693
1.9 0.00727 3.0183 4317.0640438
1.9 0.00724 3.0136 4321.6910444
1.8 0.00721 3.0090 4326.3161668
1.8 0.00719 3.0044 4330.9394067
1.8 0.00716 2.9997 4335.5607599
1.8 0.00713 2.9951 4340.1802223
1.8 0.00710 2.9905 4344.7977896
1.8 0.00708 2.9859 4349.4134577
1.8 0.00705 2.9813 4354.0272225
1.8 0.00702 2.9767 4358.6390799
1.8 0.00699 2.9721 4363.2490257
1.8 0.00697 2.9675 4367.8570560
1.8 0.00694 2.9629 4372.4631668
1.8 0.00691 2.9583 4377.0673539
1.8 0.00689 2.9538 4381.6696136
1.8 0.00686 2.9492 4386.2699417
1.7 0.00683 2.9447 4390.8683344
1.7 0.00681 2.9401 4395.4647879
1.7 0.00678 2.9356 4400.0592983
1.7 0.00676 2.9311 4404.6518617
1.7 0.00673 2.9265 4409.2424744
1.7 0.00670 2.9220 4413.8311327
1.7 0.00668 2.9175 4418.4178327
1.7 0.00665 2.9130 4423.0025709
1.7 0.00663 2.9085 4427.5853435
1.7 0.00660 2.9040 4432.1661471
1.7 0.00658 2.8995 4436.7449778
1.7 0.00655 2.8951 4441.3218324
1.7 0.00653 2.8906 4445.8967071
1.7 0.00650 2.8861 4450.4695986
1.7 0.00648 2.8817 4455.0405035
1.7 0.00645 2.8772 4459.6094182
1.6 0.00643 2.8728 4464.1763396
1.6 0.00640 2.8683 4468.7412642
1.6 0.00638 2.8639 4473.3041888
1.6 0.00635 2.8595 4477.8651101
1.6 0.00633 2.8550 4482.4240250
1.6 0.00631 2.8506 4486.9809303
1.6 0.00628 2.8462 4491.5358229
1.6 0.00626 2.8418 4496.0886997
1.6 0.00623 2.8374 4500.6395576
1.6 0.00621 2.8330 4505.1883938
1.6 0.00619 2.8287 4509.7352052
1.6 0.00616 2.8243 4514.2799890
1.6 0.00614 2.8199 4518.8227423
1.6 0.00612 2.8156 4523.3634622
1.6 0.00609 2.8112 4527.9021461
1.6 0.00607 2.8069 4532.4387911
1.5 0.00605 2.8025 4536.9733947
1.5 0.00603 2.7982 4541.5059542
1.5 0.00600 2.7938 4546.0364669
1.5 0.00598 2.7895 4550.5649305
1.5 0.00596 2.7852 4555.0913422
1.5 0.00594 2.7809 4559.6156998
1.5 0.00591 2.7766 4564.1380008
1.5 0.00589 2.7723 4568.6582429
1.5 0.00587 2.7680 4573.1764237
1.5 0.00585 2.7637 4577.6925411
1.5 0.00582 2.7594 4582.2065927
1.5 0.00580 2.7552 4586.7185764
1.5 0.00578 2.7509 4591.2284901
1.5 0.00576 2.7466 4595.7363318
1.5 0.00574 2.7424 4600.2420994
1.5 0.00572 2.7381 4604.7457910
1.5 0.00569 2.7339 4609.2474046
1.5 0.00567 2.7296 4613.7469384
1.4 0.00565 2.7254 4618.2443905
1.4 0.00563 2.7212 4622.7397591
1.4 0.00561 2.7170 4627.2330426
1.4 0.00559 2.7128 4631.7242393
1.4 0.00557 2.7085 4636.2133475
1.4 0.00555 2.7043 4640.7003657
1.4 0.00553 2.7001 4645.1852924
1.4 0.00550 2.6960 4649.6681260
1.4 0.00548 2.6918 4654.1488651
1.4 0.00546 2.6876 4658.6275084
1.4 0.00544 2.6834 4663.1040545
1.4 0.00542 2.6793 4667.5785022
1.4 0.00540 2.6751 4672.0508502
1.4 0.00538 2.6710 4676.5210974
1.4 0.00536 2.6668 4680.9892425
1.4 0.00534 2.6627 4685.4552846
1.4 0.00532 2.6585 4689.9192227
1.4 0.00530 2.6544 4694.3810556
1.4 0.00528 2.6503 4698.8407825
1.3 0.00526 2.6462 4703.2984026
1.3 0.00524 2.6420 4707.7539149
1.3 0.00522 2.6379 4712.2073188
1.3 0.00520 2.6338 4716.6586134
1.3 0.00519 2.6297 4721.1077980
1.3 0.00517 2.6257 4725.5548721
1.3 0.00515 2.6216 4729.9998351
1.3 0.00513 2.6175 4734.4426864
1.3 0.00511 2.6134 4738.8834255
1.3 0.00509 2.6094 4743.3220519
1.3 0.00507 2.6053 4747.7585654
1.3 0.00505 2.6012 4752.1929655
1.3 0.00503 2.5972 4756.6252519
1.3 0.00501 2.5931 4761.0554243
1.3 0.00500 2.5891 4765.4834827
1.3 0.00498 2.5851 4769.9094267
1.3 0.00496 2.5811 4774.3332564
1.3 0.00494 2.5770 4778.7549716
1.3 0.00492 2.5730 4783.1745723
1.3 0.00490 2.5690 4787.5920585
1.3 0.00489 2.5650 4792.0074303
1.2 0.00487 2.5610 4796.4206879
1.2 0.00485 2.5570 4800.8318313
1.2 0.00483 2.5530 4805.2408609
1.2 0.00481 2.5490 4809.6477767
1.2 0.00480 2.5451 4814.0525792
1.2 0.00478 2.5411 4818.4552687
1.2 0.00476 2.5371 4822.8558455
1.2 0.00474 2.5332 4827.2543101
1.2 0.00473 2.5292 4831.6506630
1.2 0.00471 2.5253 4836.0449046
1.2 0.00469 2.5213 4840.4370355
1.2 0.00467 2.5174 4844.8270563
1.2 0.00466 2.5135 4849.2149677
1.2 0.00464 2.5095 4853.6007702
1.2 0.00462 2.5056 4857.9844647
1.2 0.00461 2.5017 4862.3660519
1.2 0.00459 2.4978 4866.7455325
1.2 0.00457 2.4939 4871.1229075
1.2 0.00456 2.4900 4875.4981776
1.2 0.00454 2.4861 4879.8713439
1.2 0.00452 2.4822 4884.2424072
1.2 0.00451 2.4783 4888.6113685
1.1 0.00449 2.4744 4892.9782289
1.1 0.00447 2.4706 4897.3429894
1.1 0.00446 2.4667 4901.7056511
1.1 0.00444 2.4628 4906.0662152
1.1 0.00442 2.4590 4910.4246828
1.1 0.00441 2.4551 4914.7810552
1.1 0.00439 2.4513 4919.1353335
1.1 0.00438 2.4475 4923.4875190
1.1 0.00436 2.4436 4927.8376131
1.1 0.00434 2.4398 4932.1856170
1.1 0.00433 2.4360 4936.5315322
1.1 0.00431 2.4321 4940.8753600
1.1 0.00430 2.4283 4945.2171020
1.1 0.00428 2.4245 4949.5567594
1.1 0.00427 2.4207 4953.8943339
1.1 0.00425 2.4169 4958.2298270
1.1 0.00423 2.4131 4962.5632402
1.1 0.00422 2.4093 4966.8945751
1.1 0.00420 2.4055 4971.2238333
1.1 0.00419 2.4018 4975.5510164
1.1 0.00417 2.3980 4979.8761261
1.1 0.00416 2.3942 4984.1991642
1.1 0.00414 2.3905 4988.5201322
1.1 0.00413 2.3867 4992.8390320
1.1 0.00411 2.3830 4997.1558654
1.0 0.00410 2.3792 5001.4706340
1.0 0.00408 2.3755 5005.7833398
1.0 0.00407 2.3717 5010.0939845
1.0 0.00405 2.3680 5014.4025701
1.0 0.00404 2.3643 5018.7090983
1.0 0.00402 2.3605 5023.0135712
1.0 0.00401 2.3568 5027.3159906
1.0 0.00400 2.3531 5031.6163585
1.0 0.00398 2.3494 5035.9146769
1.0 0.00397 2.3457 5040.2109476
1.0 0.00395 2.3420 5044.5051728
1.0 0.00394 2.3383 5048.7973544
1.0 0.00392 2.3346 5053.0874945
1.0 0.00391 2.3309 5057.3755952
1.0 0.00390 2.3272 5061.6616584
1.0 0.00388 2.3236 5065.9456863
1.0 0.00387 2.3199 5070.2276810
1.0 0.00385 2.3162 5074.5076446
1.0 0.00384 2.3126 5078.7855793
1.0 0.00383 2.3089 5083.0614870
1.0 0.00381 2.3053 5087.3353701
1.0 0.00380 2.3016 5091.6072307
1.0 0.00378 2.2980 5095.8770709
1.0 0.00377 2.2944 5100.1448930
1.0 0.00376 2.2907 5104.4106991
1.0 0.00374 2.2871 5108.6744914
1.0 0.00373 2.2835 5112.9362722
1.0 0.00372 2.2799 5117.1960436
0.9 0.00370 2.2762 5121.4538080
0.9 0.00369 2.2726 5125.7095674
0.9 0.00368 2.2690 5129.9633242
0.9 0.00366 2.2654 5134.2150807
0.9 0.00365 2.2618 5138.4648390
0.9 0.00364 2.2583 5142.7126015
0.9 0.00362 2.2547 5146.9583703
0.9 0.00361 2.2511 5151.2021477
0.9 0.00360 2.2475 5155.4439361
0.9 0.00358 2.2439 5159.6837377
0.9 0.00357 2.2404 5163.9215547
0.9 0.00356 2.2368 5168.1573894
0.9 0.00355 2.2333 5172.3912441
0.9 0.00353 2.2297 5176.6231211
0.9 0.00352 2.2262 5180.8530225
0.9 0.00351 2.2226 5185.0809508
0.9 0.00350 2.2191 5189.3069081
0.9 0.00348 2.2156 5193.5308967
0.9 0.00347 2.2120 5197.7529188
0.9 0.00346 2.2085 5201.9729768
0.9 0.00345 2.2050 5206.1910728
0.9 0.00343 2.2015 5210.4072091
0.9 0.00342 2.1980 5214.6213880
0.9 0.00341 2.1944 5218.8336116
0.9 0.00340 2.1909 5223.0438822
0.9 0.00338 2.1874 5227.2522021
0.9 0.00337 2.1840 5231.4585733
0.9 0.00336 2.1805 5235.6629981
0.9 0.00335 2.1770 5239.8654787
0.9 0.00334 2.1735 5244.0660172
0.9 0.00332 2.1700 5248.2646159
0.8 0.00331 2.1666 5252.4612769
0.8 0.00330 2.1631 5256.6560022
0.8 0.00329 2.1596 5260.8487942
0.8 0.00328 2.1562 5265.0396548
0.8 0.00326 2.1527 5269.2285861
0.8 0.00325 2.1493 5273.4155904
0.8 0.00324 2.1458 5277.6006695
0.8 0.00323 2.1424 5281.7838257
0.8 0.00322 2.1389 5285.9650609
0.8 0.00321 2.1355 5290.1443771
0.8 0.00320 2.1321 5294.3217764
0.8 0.00318 2.1287 5298.4972608
0.8 0.00317 2.1252 5302.6708321
0.8 0.00316 2.1218 5306.8424925
0.8 0.00315 2.1184 5311.0122438
0.8 0.00314 2.1150 5315.1800880
0.8 0.00313 2.1116 5319.3460268
0.8 0.00312 2.1082 5323.5100623
0.8 0.00311 2.1048 5327.6721962
0.8 0.00309 2.1014 5331.8324304
0.8 0.00308 2.0980 5335.9907667
0.8 0.00307 2.0946 5340.1472069
0.8 0.00306 2.0913 5344.3017528
0.8 0.00305 2.0879 5348.4544060
0.8 0.00304 2.0845 5352.6051683
0.8 0.00303 2.0812 5356.7540414
0.8 0.00302 2.0778 5360.9010269
0.8 0.00301 2.0744 5365.0461266
0.8 0.00300 2.0711 5369.1893419
0.8 0.00299 2.0677 5373.3306745
0.8 0.00297 2.0644 5377.4701260
0.8 0.00296 2.0611 5381.6076978
0.8 0.00295 2.0577 5385.7433915
0.8 0.00294 2.0544 5389.8772086
0.8 0.00293 2.0511 5394.0091504
0.7 0.00292 2.0477 5398.1392184
0.7 0.00291 2.0444 5402.2674140
0.7 0.00290 2.0411 5406.3937386
0.7 0.00289 2.0378 5410.5181934
0.7 0.00288 2.0345 5414.6407797
0.7 0.00287 2.0312 5418.7614988
0.7 0.00286 2.0279 5422.8803520
0.7 0.00285 2.0246 5426.9973404
0.7 0.00284 2.0213 5431.1124652
0.7 0.00283 2.0180 5435.2257275
0.7 0.00282 2.0147 5439.3371284
0.7 0.00281 2.0114 5443.4466689
0.7 0.00280 2.0082 5447.5543501
0.7 0.00279 2.0049 5451.6601730
0.7 0.00278 2.0016 5455.7641385
0.7 0.00277 1.9984 5459.8662476
0.7 0.00276 1.9951 5463.9665010
0.7 0.00275 1.9918 5468.0648997
0.7 0.00274 1.9886 5472.1614445
0.7 0.00273 1.9853 5476.2561361
0.7 0.00272 1.9821 5480.3489753
0.7 0.00271 1.9789 5484.4399628
0.7 0.00270 1.9756 5488.5290991
0.7 0.00269 1.9724 5492.6163850
0.7 0.00268 1.9692 5496.7018210
0.7 0.00267 1.9659 5500.7854076
0.7 0.00266 1.9627 5504.8671453
0.7 0.00265 1.9595 5508.9470346
0.7 0.00264 1.9563 5513.0250760
0.7 0.00263 1.9531 5517.1012697
0.7 0.00263 1.9499 5521.1756161
0.7 0.00262 1.9467 5525.2481155
0.7 0.00261 1.9435 5529.3187682
0.7 0.00260 1.9403 5533.3875743
0.7 0.00259 1.9371 5537.4545341
0.7 0.00258 1.9339 5541.5196476
0.7 0.00257 1.9307 5545.5829149
0.7 0.00256 1.9275 5549.6443361
0.7 0.00255 1.9244 5553.7039111
0.7 0.00254 1.9212 5557.7616400
0.6 0.00253 1.9180 5561.8175226
0.6 0.00252 1.9148 5565.8715587
0.6 0.00252 1.9117 5569.9237482
0.6 0.00251 1.9085 5573.9740909
0.6 0.00250 1.9054 5578.0225865
0.6 0.00249 1.9022 5582.0692346
0.6 0.00248 1.8991 5586.1140349
0.6 0.00247 1.8959 5590.1569871
0.6 0.00246 1.8928 5594.1980905
0.6 0.00245 1.8897 5598.2373448
0.6 0.00244 1.8865 5602.2747494
0.6 0.00244 1.8834 5606.3103037
0.6 0.00243 1.8803 5610.3440070
0.6 0.00242 1.8772 5614.3758587
0.6 0.00241 1.8740 5618.4058580
0.6 0.00240 1.8709 5622.4340042
0.6 0.00239 1.8678 5626.4602964
0.6 0.00238 1.8647 5630.4847337
0.6 0.00238 1.8616 5634.5073152
0.6 0.00237 1.8585 5638.5280400
0.6 0.00236 1.8554 5642.5469070
0.6 0.00235 1.8523 5646.5639151
0.6 0.00234 1.8492 5650.5790633
0.6 0.00233 1.8462 5654.5923503
0.6 0.00233 1.8431 5658.6037750
0.6 0.00232 1.8400 5662.6133360
0.6 0.00231 1.8369 5666.6210322
0.6 0.00230 1.8339 5670.6268620
0.6 0.00229 1.8308 5674.6308241
0.6 0.00228 1.8277 5678.6329171
0.6 0.00228 1.8247 5682.6331394
0.6 0.00227 1.8216 5686.6314895
0.6 0.00226 1.8186 5690.6279657
0.6 0.00225 1.8155 5694.6225665
0.6 0.00224 1.8125 5698.6152900
0.6 0.00224 1.8094 5702.6061346
0.6 0.00223 1.8064 5706.5950984
0.6 0.00222 1.8034 5710.5821796
0.6 0.00221 1.8003 5714.5673762
0.6 0.00220 1.7973 5718.5506864
0.6 0.00220 1.7943 5722.5321080
0.6 0.00219 1.7913 5726.5116392
0.6 0.00218 1.7883 5730.4892776
0.6 0.00217 1.7852 5734.4650213
0.6 0.00216 1.7822 5738.4388679
0.6 0.00216 1.7792 5742.4108152
0.6 0.00215 1.7762 5746.3808610
0.5 0.00214 1.7732 5750.3490028
0.5 0.00213 1.7702 5754.3152383
0.5 0.00213 1.7673 5758.2795649
0.5 0.00212 1.7643 5762.2419802
0.5 0.00211 1.7613 5766.2024817
0.5 0.00210 1.7583 5770.1610666
0.5 0.00210 1.7553 5774.1177325
0.5 0.00209 1.7523 5778.0724764
0.5 0.00208 1.7494 5782.0252958
0.5 0.00207 1.7464 5785.9761877
0.5 0.00207 1.7434 5789.9251493
0.5 0.00206 1.7405 5793.8721778
0.5 0.00205 1.7375 5797.8172701
0.5 0.00204 1.7346 5801.7604232
0.5 0.00204 1.7316 5805.7016341
0.5 0.00203 1.7287 5809.6408997
0.5 0.00202 1.7257 5813.5782168
0.5 0.00202 1.7228 5817.5135823
0.5 0.00201 1.7199 5821.4469927
0.5 0.00200 1.7169 5825.3784449
0.5 0.00199 1.7140 5829.3079355
0.5 0.00199 1.7111 5833.2354610
0.5 0.00198 1.7082 5837.1610181
0.5 0.00197 1.7052 5841.0846032
0.5 0.00197 1.7023 5845.0062127
0.5 0.00196 1.6994 5848.9258431
0.5 0.00195 1.6965 5852.8434907
0.5 0.00194 1.6936 5856.7591519
0.5 0.00194 1.6907 5860.6728227
0.5 0.00193 1.6878 5864.5844996
0.5 0.00192 1.6849 5868.4941785
0.5 0.00192 1.6820 5872.4018557
0.5 0.00191 1.6791 5876.3075272
0.5 0.00190 1.6762 5880.2111889
0.5 0.00190 1.6734 5884.1128369
0.5 0.00189 1.6705 5888.0124671
0.5 0.00188 1.6676 5891.9100753
0.5 0.00188 1.6647 5895.8056573
0.5 0.00187 1.6619 5899.6992090
0.5 0.00186 1.6590 5903.5907261
0.5 0.00186 1.6562 5907.4802041
0.5 0.00185 1.6533 5911.3676388
0.5 0.00184 1.6504 5915.2530258
0.5 0.00184 1.6476 5919.1363606
0.5 0.00183 1.6447 5923.0176386
0.5 0.00182 1.6419 5926.8968554
0.5 0.00182 1.6391 5930.7740063
0.5 0.00181 1.6362 5934.6490866
0.5 0.00180 1.6334 5938.5220918
0.5 0.00180 1.6306 5942.3930170
0.5 0.00179 1.6277 5946.2618575
0.5 0.00178 1.6249 5950.1286085
0.5 0.00178 1.6221 5953.9932651
0.5 0.00177 1.6193 5957.8558223
0.5 0.00176 1.6165 5961.7162752
0.4 0.00176 1.6137 5965.5746189
0.4 0.00175 1.6108 5969.4308482
0.4 0.00174 1.6080 5973.2849581
0.4 0.00174 1.6052 5977.1369435
0.4 0.00173 1.6025 5980.9867991
0.4 0.00173 1.5997 5984.8345198
0.4 0.00172 1.5969 5988.6801003
0.4 0.00171 1.5941 5992.5235353
0.4 0.00171 1.5913 5996.3648195
0.4 0.00170 1.5885 6000.2039474
0.4 0.00170 1.5857 6004.0409137
0.4 0.00169 1.5830 6007.8757128
0.4 0.00168 1.5802 6011.7083393
0.4 0.00168 1.5774 6015.5387877
0.4 0.00167 1.5747 6019.3670522
0.4 0.00166 1.5719 6023.1931274
0.4 0.00166 1.5692 6027.0170075
0.4 0.00165 1.5664 6030.8386868
0.4 0.00165 1.5637 6034.6581596
0.4 0.00164 1.5609 6038.4754200
0.4 0.00163 1.5582 6042.2904624
0.4 0.00163 1.5554 6046.1032807
0.4 0.00162 1.5527 6049.9138691
0.4 0.00162 1.5500 6053.7222217
0.4 0.00161 1.5472 6057.5283325
0.4 0.00161 1.5445 6061.3321954
0.4 0.00160 1.5418 6065.1338044
0.4 0.00159 1.5391 6068.9331535
0.4 0.00159 1.5363 6072.7302365
0.4 0.00158 1.5336 6076.5250472
0.4 0.00158 1.5309 6080.3175794
0.4 0.00157 1.5282 6084.1078270
0.4 0.00157 1.5255 6087.8957836
0.4 0.00156 1.5228 6091.6814430
0.4 0.00155 1.5201 6095.4647988
0.4 0.00155 1.5174 6099.2458446
0.4 0.00154 1.5147 6103.0245741
0.4 0.00154 1.5120 6106.8009808
0.4 0.00153 1.5094 6110.5750582
0.4 0.00153 1.5067 6114.3467999
0.4 0.00152 1.5040 6118.1161993
0.4 0.00151 1.5013 6121.8832498
0.4 0.00151 1.4987 6125.6479449
0.4 0.00150 1.4960 6129.4102779
0.4 0.00150 1.4933 6133.1702422
0.4 0.00149 1.4907 6136.9278310
0.4 0.00149 1.4880 6140.6830377
0.4 0.00148 1.4854 6144.4358555
0.4 0.00148 1.4827 6148.1862776
0.4 0.00147 1.4801 6151.9342972
0.4 0.00147 1.4774 6155.6799076
0.4 0.00146 1.4748 6159.4231017
0.4 0.00146 1.4721 6163.1638727
0.4 0.00145 1.4695 6166.9022138
0.4 0.00144 1.4669 6170.6381179
0.4 0.00144 1.4643 6174.3715781
0.4 0.00143 1.4616 6178.1025874
0.4 0.00143 1.4590 6181.8311387
0.4 0.00142 1.4564 6185.5572250
0.4 0.00142 1.4538 6189.2808393
0.4 0.00141 1.4512 6193.0019743
0.4 0.00141 1.4486 6196.7206231
0.4 0.00140 1.4460 6200.4367783
0.4 0.00140 1.4434 6204.1504330
0.4 0.00139 1.4408 6207.8615798
0.4 0.00139 1.4382 6211.5702115
0.4 0.00138 1.4356 6215.2763210
0.4 0.00138 1.4330 6218.9799008
0.4 0.00137 1.4304 6222.6809438
0.4 0.00137 1.4278 6226.3794426
0.3 0.00136 1.4252 6230.0753899
0.3 0.00136 1.4227 6233.7687784
0.3 0.00135 1.4201 6237.4596006
0.3 0.00135 1.4175 6241.1478491
0.3 0.00134 1.4150 6244.8335167
0.3 0.00134 1.4124 6248.5165957
0.3 0.00133 1.4099 6252.1970788
0.3 0.00133 1.4073 6255.8749586
0.3 0.00132 1.4047 6259.5502274
0.3 0.00132 1.4022 6263.2228778
0.3 0.00131 1.3997 6266.8929024
0.3 0.00131 1.3971 6270.5602934
0.3 0.00130 1.3946 6274.2250435
0.3 0.00130 1.3920 6277.8871450
0.3 0.00129 1.3895 6281.5465903
0.3 0.00129 1.3870 6285.2033718
0.3 0.00128 1.3845 6288.8574820
0.3 0.00128 1.3819 6292.5089131
0.3 0.00128 1.3794 6296.1576576
0.3 0.00127 1.3769 6299.8037077
0.3 0.00127 1.3744 6303.4470558
0.3 0.00126 1.3719 6307.0876943
0.3 0.00126 1.3694 6310.7256154
0.3 0.00125 1.3669 6314.3608114
0.3 0.00125 1.3644 6317.9932745
0.3 0.00124 1.3619 6321.6229972
0.3 0.00124 1.3594 6325.2499715
0.3 0.00123 1.3569 6328.8741898
0.3 0.00123 1.3544 6332.4956444
0.3 0.00122 1.3519 6336.1143273
0.3 0.00122 1.3495 6339.7302309
0.3 0.00122 1.3470 6343.3433473
0.3 0.00121 1.3445 6346.9536688
0.3 0.00121 1.3421 6350.5611875
0.3 0.00120 1.3396 6354.1658957
0.3 0.00120 1.3371 6357.7677855
0.3 0.00119 1.3347 6361.3668491
0.3 0.00119 1.3322 6364.9630786
0.3 0.00118 1.3298 6368.5564663
0.3 0.00118 1.3273 6372.1470042
0.3 0.00118 1.3249 6375.7346845
0.3 0.00117 1.3224 6379.3194994
0.3 0.00117 1.3200 6382.9014410
0.3 0.00116 1.3176 6386.4805015
0.3 0.00116 1.3151 6390.0566729
0.3 0.00115 1.3127 6393.6299475
0.3 0.00115 1.3103 6397.2003173
0.3 0.00115 1.3079 6400.7677745
0.3 0.00114 1.3054 6404.3323111
0.3 0.00114 1.3030 6407.8939194
0.3 0.00113 1.3006 6411.4525914
0.3 0.00113 1.2982 6415.0083193
0.3 0.00112 1.2958 6418.5610951
0.3 0.00112 1.2934 6422.1109111
0.3 0.00112 1.2910 6425.6577593
0.3 0.00111 1.2886 6429.2016319
0.3 0.00111 1.2862 6432.7425209
0.3 0.00110 1.2838 6436.2804185
0.3 0.00110 1.2814 6439.8153169
0.3 0.00110 1.2791 6443.3472082
0.3 0.00109 1.2767 6446.8760845
0.3 0.00109 1.2743 6450.4019379
0.3 0.00108 1.2719 6453.9247606
0.3 0.00108 1.2696 6457.4445447
0.3 0.00108 1.2672 6460.9612825
0.3 0.00107 1.2648 6464.4749659
0.3 0.00107 1.2625 6467.9855873
0.3 0.00106 1.2601 6471.4931388
0.3 0.00106 1.2578 6474.9976126
0.3 0.00106 1.2554 6478.4990007
0.3 0.00105 1.2531 6481.9972955
0.3 0.00105 1.2507 6485.4924892
0.3 0.00104 1.2484 6488.9845738
0.3 0.00104 1.2461 6492.4735417
0.3 0.00104 1.2437 6495.9593850
0.3 0.00103 1.2414 6499.4420961
0.3 0.00103 1.2391 6502.9216670
0.3 0.00102 1.2368 6506.3980902
0.3 0.00102 1.2345 6509.8713577
0.3 0.00102 1.2321 6513.3414620
0.3 0.00101 1.2298 6516.8083953
0.3 0.00101 1.2275 6520.2721498
0.3 0.00101 1.2252 6523.7327179
0.3 0.00100 1.2229 6527.1900920
0.3 0.00100 1.2206 6530.6442642
0.3 0.00099 1.2183 6534.0952270
0.3 0.00099 1.2160 6537.5429727
0.3 0.00099 1.2137 6540.9874937
0.3 0.00098 1.2115 6544.4287823
0.3 0.00098 1.2092 6547.8668310
0.2 0.00098 1.2069 6551.3016322
0.2 0.00097 1.2046 6554.7331783
0.2 0.00097 1.2024 6558.1614616
0.2 0.00097 1.2001 6561.5864748
0.2 0.00096 1.1978 6565.0082102
0.2 0.00096 1.1956 6568.4266604
0.2 0.00095 1.1933 6571.8418178
0.2 0.00095 1.1911 6575.2536749
0.2 0.00095 1.1888 6578.6622244
0.2 0.00094 1.1866 6582.0674587
0.2 0.00094 1.1843 6585.4693705
0.2 0.00094 1.1821 6588.8679522
0.2 0.00093 1.1798 6592.2631966
0.2 0.00093 1.1776 6595.6550963
0.2 0.00093 1.1754 6599.0436438
0.2 0.00092 1.1731 6602.4288320
0.2 0.00092 1.1709 6605.8106534
0.2 0.00092 1.1687 6609.1891008
0.2 0.00091 1.1665 6612.5641669
0.2 0.00091 1.1643 6615.9358444
0.2 0.00091 1.1621 6619.3041262
0.2 0.00090 1.1598 6622.6690050
0.2 0.00090 1.1576 6626.0304737
0.2 0.00090 1.1554 6629.3885250
0.2 0.00089 1.1532 6632.7431519
0.2 0.00089 1.1511 6636.0943472
0.2 0.00089 1.1489 6639.4421038
0.2 0.00088 1.1467 6642.7864146
0.2 0.00088 1.1445 6646.1272727
0.2 0.00088 1.1423 6649.4646710
0.2 0.00087 1.1401 6652.7986025
0.2 0.00087 1.1380 6656.1290602
0.2 0.00087 1.1358 6659.4560372
0.2 0.00086 1.1336 6662.7795265
0.2 0.00086 1.1315 6666.0995213
0.2 0.00086 1.1293 6669.4160147
0.2 0.00085 1.1271 6672.7289999
0.2 0.00085 1.1250 6676.0384699
0.2 0.00085 1.1228 6679.3444181
0.2 0.00084 1.1207 6682.6468377
0.2 0.00084 1.1186 6685.9457219
0.2 0.00084 1.1164 6689.2410641
0.2 0.00083 1.1143 6692.5328575
0.2 0.00083 1.1121 6695.8210955
0.2 0.00083 1.1100 6699.1057715
0.2 0.00082 1.1079 6702.3868788
0.2 0.00082 1.1058 6705.6644110
0.2 0.00082 1.1036 6708.9383614
0.2 0.00082 1.1015 6712.2087237
0.2 0.00081 1.0994 6715.4754912
0.2 0.00081 1.0973 6718.7386575
0.2 0.00081 1.0952 6721.9982163
0.2 0.00080 1.0931 6725.2541612
0.2 0.00080 1.0910 6728.5064857
0.2 0.00080 1.0889 6731.7551836
0.2 0.00079 1.0868 6735.0002486
0.2 0.00079 1.0847 6738.2416744
0.2 0.00079 1.0826 6741.4794547
0.2 0.00078 1.0805 6744.7135834
0.2 0.00078 1.0785 6747.9440544
0.2 0.00078 1.0764 6751.1708614
0.2 0.00078 1.0743 6754.3939985
0.2 0.00077 1.0722 6757.6134594
0.2 0.00077 1.0702 6760.8292382
0.2 0.00077 1.0681 6764.0413289
0.2 0.00076 1.0661 6767.2497256
0.2 0.00076 1.0640 6770.4544222
0.2 0.00076 1.0619 6773.6554129
0.2 0.00076 1.0599 6776.8526918
0.2 0.00075 1.0579 6780.0462531
0.2 0.00075 1.0558 6783.2360909
0.2 0.00075 1.0538 6786.4221997
0.2 0.00074 1.0517 6789.6045735
0.2 0.00074 1.0497 6792.7832067
0.2 0.00074 1.0477 6795.9580937
0.2 0.00074 1.0456 6799.1292288
0.2 0.00073 1.0436 6802.2966065
0.2 0.00073 1.0416 6805.4602212
0.2 0.00073 1.0396 6808.6200674
0.2 0.00072 1.0376 6811.7761396
0.2 0.00072 1.0356 6814.9284324
0.2 0.00072 1.0336 6818.0769404
0.2 0.00072 1.0316 6821.2216582
0.2 0.00071 1.0296 6824.3625805
0.2 0.00071 1.0276 6827.4997020
0.2 0.00071 1.0256 6830.6330175
0.2 0.00071 1.0236 6833.7625216
0.2 0.00070 1.0216 6836.8882093
0.2 0.00070 1.0196 6840.0100755
0.2 0.00070 1.0176 6843.1281149
0.2 0.00070 1.0157 6846.2423226
0.2 0.00069 1.0137 6849.3526936
0.2 0.00069 1.0117 6852.4592228
0.2 0.00069 1.0097 6855.5619052
0.2 0.00068 1.0078 6858.6607361
0.2 0.00068 1.0058 6861.7557104
0.2 0.00068 1.0039 6864.8468235
0.2 0.00068 1.0019 6867.9340704
0.2 0.00067 1.0000 6871.0174465
0.2 0.00067 0.9980 6874.0969470
0.2 0.00067 0.9961 6877.1725673
0.2 0.00067 0.9941 6880.2443027
0.2 0.00066 0.9922 6883.3121486
0.2 0.00066 0.9903 6886.3761005
0.2 0.00066 0.9883 6889.4361538
0.2 0.00066 0.9864 6892.4923042
0.2 0.00065 0.9845 6895.5445471
0.2 0.00065 0.9826 6898.5928782
0.2 0.00065 0.9807 6901.6372931
0.2 0.00065 0.9787 6904.6777875
0.2 0.00064 0.9768 6907.7143572
0.2 0.00064 0.9749 6910.7469978
0.2 0.00064 0.9730 6913.7757053
0.2 0.00064 0.9711 6916.8004755
0.2 0.00063 0.9692 6919.8213042
0.2 0.00063 0.9673 6922.8381874
0.2 0.00063 0.9654 6925.8511211
0.2 0.00063 0.9636 6928.8601013
0.2 0.00062 0.9617 6931.8651241
0.2 0.00062 0.9598 6934.8661855
0.2 0.00062 0.9579 6937.8632818
0.2 0.00062 0.9560 6940.8564090
0.2 0.00062 0.9542 6943.8455635
0.2 0.00061 0.9523 6946.8307414
0.2 0.00061 0.9504 6949.8119391
0.2 0.00061 0.9486 6952.7891530
0.2 0.00061 0.9467 6955.7623795
0.2 0.00060 0.9449 6958.7316149
0.2 0.00060 0.9430 6961.6968558
0.2 0.00060 0.9412 6964.6580986
0.2 0.00060 0.9393 6967.6153401
0.2 0.00059 0.9375 6970.5685766
0.2 0.00059 0.9357 6973.5178050
0.2 0.00059 0.9338 6976.4630219
0.2 0.00059 0.9320 6979.4042240
0.1 0.00059 0.9302 6982.3414081
0.1 0.00058 0.9283 6985.2745711
0.1 0.00058 0.9265 6988.2037097
0.1 0.00058 0.9247 6991.1288209
0.1 0.00058 0.9229 6994.0499016
0.1 0.00057 0.9211 6996.9669489
0.1 0.00057 0.9193 6999.8799598
0.1 0.00057 0.9175 7002.7889312
0.1 0.00057 0.9157 7005.6938605
0.1 0.00057 0.9139 7008.5947446
0.1 0.00056 0.9121 7011.4915809
0.1 0.00056 0.9103 7014.3843665
0.1 0.00056 0.9085 7017.2730988
0.1 0.00056 0.9067 7020.1577750
0.1 0.00055 0.9049 7023.0383927
0.1 0.00055 0.9032 7025.9149491
0.1 0.00055 0.9014 7028.7874417
0.1 0.00055 0.8996 7031.6558681
0.1 0.00055 0.8978 7034.5202258
0.1 0.00054 0.8961 7037.3805123
0.1 0.00054 0.8943 7040.2367254
0.1 0.00054 0.8925 7043.0888626
0.1 0.00054 0.8908 7045.9369218
0.1 0.00054 0.8890 7048.7809006
0.1 0.00053 0.8873 7051.6207969
0.1 0.00053 0.8855 7054.4566085
0.1 0.00053 0.8838 7057.2883333
0.1 0.00053 0.8821 7060.1159693
0.1 0.00053 0.8803 7062.9395144
0.1 0.00052 0.8786 7065.7589666
0.1 0.00052 0.8769 7068.5743239
0.1 0.00052 0.8751 7071.3855846
0.1 0.00052 0.8734 7074.1927468
0.1 0.00052 0.8717 7076.9958085
0.1 0.00051 0.8700 7079.7947682
0.1 0.00051 0.8683 7082.5896239
0.1 0.00051 0.8665 7085.3803741
0.1 0.00051 0.8648 7088.1670172
0.1 0.00051 0.8631 7090.9495514
0.1 0.00050 0.8614 7093.7279753
0.1 0.00050 0.8597 7096.5022873
0.1 0.00050 0.8580 7099.2724860
0.1 0.00050 0.8563 7102.0385700
0.1 0.00050 0.8547 7104.8005378
0.1 0.00049 0.8530 7107.5583881
0.1 0.00049 0.8513 7110.3121196
0.1 0.00049 0.8496 7113.0617311
0.1 0.00049 0.8479 7115.8072213
0.1 0.00049 0.8463 7118.5485890
0.1 0.00049 0.8446 7121.2858332
0.1 0.00048 0.8429 7124.0189526
0.1 0.00048 0.8413 7126.7479464
0.1 0.00048 0.8396 7129.4728134
0.1 0.00048 0.8379 7132.1935527
0.1 0.00048 0.8363 7134.9101634
0.1 0.00047 0.8346 7137.6226445
0.1 0.00047 0.8330 7140.3309953
0.1 0.00047 0.8314 7143.0352149
0.1 0.00047 0.8297 7145.7353026
0.1 0.00047 0.8281 7148.4312577
0.1 0.00047 0.8264 7151.1230794
0.1 0.00046 0.8248 7153.8107672
0.1 0.00046 0.8232 7156.4943204
0.1 0.00046 0.8216 7159.1737385
0.1 0.00046 0.8199 7161.8490210
0.1 0.00046 0.8183 7164.5201674
0.1 0.00045 0.8167 7167.1871772
0.1 0.00045 0.8151 7169.8500501
0.1 0.00045 0.8135 7172.5087858
0.1 0.00045 0.8119 7175.1633838
0.1 0.00045 0.8103 7177.8138440
0.1 0.00045 0.8087 7180.4601660
0.1 0.00044 0.8071 7183.1023498
0.1 0.00044 0.8055 7185.7403951
0.1 0.00044 0.8039 7188.3743019
0.1 0.00044 0.8023 7191.0040701
0.1 0.00044 0.8007 7193.6296995
0.1 0.00044 0.7991 7196.2511904
0.1 0.00043 0.7975 7198.8685426
0.1 0.00043 0.7960 7201.4817563
0.1 0.00043 0.7944 7204.0908316
0.1 0.00043 0.7928 7206.6957686
0.1 0.00043 0.7913 7209.2965677
0.1 0.00043 0.7897 7211.8932289
0.1 0.00042 0.7881 7214.4857526
0.1 0.00042 0.7866 7217.0741392
0.1 0.00042 0.7850 7219.6583888
0.1 0.00042 0.7835 7222.2385021
0.1 0.00042 0.7819 7224.8144793
0.1 0.00042 0.7804 7227.3863211
0.1 0.00041 0.7788 7229.9540277
0.1 0.00041 0.7773 7232.5176000
0.1 0.00041 0.7757 7235.0770383
0.1 0.00041 0.7742 7237.6323433
0.1 0.00041 0.7727 7240.1835158
0.1 0.00041 0.7712 7242.7305563
0.1 0.00041 0.7696 7245.2734657
0.1 0.00040 0.7681 7247.8122447
0.1 0.00040 0.7666 7250.3468941
0.1 0.00040 0.7651 7252.8774148
0.1 0.00040 0.7636 7255.4038076
0.1 0.00040 0.7621 7257.9260734
0.1 0.00040 0.7605 7260.4442133
0.1 0.00039 0.7590 7262.9582282
0.1 0.00039 0.7575 7265.4681192
0.1 0.00039 0.7560 7267.9738873
0.1 0.00039 0.7546 7270.4755335
0.1 0.00039 0.7531 7272.9730592
0.1 0.00039 0.7516 7275.4664653
0.1 0.00039 0.7501 7277.9557532
0.1 0.00038 0.7486 7280.4409241
0.1 0.00038 0.7471 7282.9219792
0.1 0.00038 0.7456 7285.3989199
0.1 0.00038 0.7442 7287.8717476
0.1 0.00038 0.7427 7290.3404635
0.1 0.00038 0.7412 7292.8050692
0.1 0.00038 0.7398 7295.2655660
0.1 0.00037 0.7383 7297.7219555
0.1 0.00037 0.7368 7300.1742393
0.1 0.00037 0.7354 7302.6224187
0.1 0.00037 0.7339 7305.0664955
0.1 0.00037 0.7325 7307.5064713
0.1 0.00037 0.7310 7309.9423477
0.1 0.00037 0.7296 7312.3741264
0.1 0.00036 0.7282 7314.8018092
0.1 0.00036 0.7267 7317.2253978
0.1 0.00036 0.7253 7319.6448940
0.1 0.00036 0.7238 7322.0602995
0.1 0.00036 0.7224 7324.4716164
0.1 0.00036 0.7210 7326.8788464
0.1 0.00036 0.7196 7329.2819916
0.1 0.00035 0.7181 7331.6810537
0.1 0.00035 0.7167 7334.0760350
0.1 0.00035 0.7153 7336.4669372
0.1 0.00035 0.7139 7338.8537626
0.1 0.00035 0.7125 7341.2365131
0.1 0.00035 0.7111 7343.6151910
0.1 0.00035 0.7097 7345.9897983
0.1 0.00034 0.7083 7348.3603372
0.1 0.00034 0.7069 7350.7268100
0.1 0.00034 0.7055 7353.0892188
0.1 0.00034 0.7041 7355.4475660
0.1 0.00034 0.7027 7357.8018538
0.1 0.00034 0.7013 7360.1520846
0.1 0.00034 0.6999 7362.4982607
0.1 0.00034 0.6985 7364.8403846
0.1 0.00033 0.6972 7367.1784586
0.1 0.00033 0.6958 7369.5124852
0.1 0.00033 0.6944 7371.8424669
0.1 0.00033 0.6930 7374.1684062
0.1 0.00033 0.6917 7376.4903056
0.1 0.00033 0.6903 7378.8081677
0.1 0.00033 0.6890 7381.1219951
0.1 0.00033 0.6876 7383.4317905
0.1 0.00032 0.6862 7385.7375564
0.1 0.00032 0.6849 7388.0392956
0.1 0.00032 0.6835 7390.3370107
0.1 0.00032 0.6822 7392.6307046
0.1 0.00032 0.6808 7394.9203800
0.1 0.00032 0.6795 7397.2060396
0.1 0.00032 0.6782 7399.4876864
0.1 0.00032 0.6768 7401.7653231
0.1 0.00031 0.6755 7404.0389527
0.1 0.00031 0.6742 7406.3085780
0.1 0.00031 0.6728 7408.5742019
0.1 0.00031 0.6715 7410.8358275
0.1 0.00031 0.6702 7413.0934578
0.1 0.00031 0.6689 7415.3470956
0.1 0.00031 0.6675 7417.5967442
0.1 0.00031 0.6662 7419.8424065
0.1 0.00031 0.6649 7422.0840856
0.1 0.00030 0.6636 7424.3217847
0.1 0.00030 0.6623 7426.5555069
0.1 0.00030 0.6610 7428.7852553
0.1 0.00030 0.6597 7431.0110332
0.1 0.00030 0.6584 7433.2328438
0.1 0.00030 0.6571 7435.4506903
0.1 0.00030 0.6558 7437.6645760
0.1 0.00030 0.6545 7439.8745042
0.1 0.00029 0.6532 7442.0804782
0.1 0.00029 0.6520 7444.2825014
0.1 0.00029 0.6507 7446.4805770
0.1 0.00029 0.6494 7448.6747086
0.1 0.00029 0.6481 7450.8648995
0.1 0.00029 0.6468 7453.0511532
0.1 0.00029 0.6456 7455.2334731
0.1 0.00029 0.6443 7457.4118627
0.1 0.00029 0.6430 7459.5863256
0.1 0.00029 0.6418 7461.7568652
0.1 0.00028 0.6405 7463.9234851
0.1 0.00028 0.6392 7466.0861889
0.1 0.00028 0.6380 7468.2449802
0.1 0.00028 0.6367 7470.3998626
0.1 0.00028 0.6355 7472.5508398
0.1 0.00028 0.6342 7474.6979154
0.1 0.00028 0.6330 7476.8410931
0.1 0.00028 0.6318 7478.9803766
0.1 0.00028 0.6305 7481.1157697
0.1 0.00027 0.6293 7483.2472762
0.1 0.00027 0.6280 7485.3748997
0.1 0.00027 0.6268 7487.4986441
0.1 0.00027 0.6256 7489.6185132
0.1 0.00027 0.6244 7491.7345108
0.1 0.00027 0.6231 7493.8466409
0.1 0.00027 0.6219 7495.9549072
0.1 0.00027 0.6207 7498.0593137
0.1 0.00027 0.6195 7500.1598643
0.1 0.00027 0.6183 7502.2565630
0.1 0.00026 0.6170 7504.3494136
0.1 0.00026 0.6158 7506.4384202
0.1 0.00026 0.6146 7508.5235868
0.1 0.00026 0.6134 7510.6049174
0.1 0.00026 0.6122 7512.6824161
0.1 0.00026 0.6110 7514.7560868
0.1 0.00026 0.6098 7516.8259337
0.1 0.00026 0.6086 7518.8919608
0.1 0.00026 0.6074 7520.9541723
0.1 0.00026 0.6063 7523.0125723
0.1 0.00025 0.6051 7525.0671650
0.1 0.00025 0.6039 7527.1179544
0.1 0.00025 0.6027 7529.1649449
0.1 0.00025 0.6015 7531.2081405
0.1 0.00025 0.6004 7533.2475456
0.1 0.00025 0.5992 7535.2831644
0.1 0.00025 0.5980 7537.3150010
0.1 0.00025 0.5968 7539.3430599
0.1 0.00025 0.5957 7541.3673452
0.1 0.00025 0.5945 7543.3878613
0.1 0.00024 0.5934 7545.4046124
0.1 0.00024 0.5922 7547.4176031
0.1 0.00024 0.5910 7549.4268375
0.1 0.00024 0.5899 7551.4323201
0.1 0.00024 0.5887 7553.4340552
0.1 0.00024 0.5876 7555.4320473
0.1 0.00024 0.5864 7557.4263007
0.1 0.00024 0.5853 7559.4168200
0.1 0.00024 0.5842 7561.4036095
0.1 0.00024 0.5830 7563.3866737
0.1 0.00024 0.5819 7565.3660171
0.1 0.00023 0.5807 7567.3416442
0.1 0.00023 0.5796 7569.3135595
0.1 0.00023 0.5785 7571.2817676
0.1 0.00023 0.5774 7573.2462729
0.1 0.00023 0.5762 7575.2070800
0.1 0.00023 0.5751 7577.1641935
0.1 0.00023 0.5740 7579.1176180
0.1 0.00023 0.5729 7581.0673581
0.1 0.00023 0.5718 7583.0134183
0.1 0.00023 0.5706 7584.9558033
0.1 0.00023 0.5695 7586.8945177
0.1 0.00023 0.5684 7588.8295662
0.1 0.00022 0.5673 7590.7609535
0.1 0.00022 0.5662 7592.6886841
0.1 0.00022 0.5651 7594.6127629
0.1 0.00022 0.5640 7596.5331944
0.1 0.00022 0.5629 7598.4499835
0.1 0.00022 0.5618 7600.3631349
0.1 0.00022 0.5607 7602.2726532
0.1 0.00022 0.5597 7604.1785432
0.1 0.00022 0.5586 7606.0808098
0.1 0.00022 0.5575 7607.9794576
0.1 0.00022 0.5564 7609.8744914
0.1 0.00022 0.5553 7611.7659161
0.1 0.00021 0.5542 7613.6537365
0.1 0.00021 0.5532 7615.5379574
0.1 0.00021 0.5521 7617.4185836
0.1 0.00021 0.5510 7619.2956199
0.1 0.00021 0.5500 7621.1690712
0.1 0.00021 0.5489 7623.0389425
0.1 0.00021 0.5478 7624.9052384
0.1 0.00021 0.5468 7626.7679640
0.1 0.00021 0.5457 7628.6271242
0.1 0.00021 0.5447 7630.4827237
0.1 0.00021 0.5436 7632.3347677
0.1 0.00021 0.5426 7634.1832609
0.1 0.00021 0.5415 7636.0282083
0.1 0.00020 0.5405 7637.8696149
0.1 0.00020 0.5394 7639.7074856
0.1 0.00020 0.5384 7641.5418254
0.1 0.00020 0.5373 7643.3726393
0.1 0.00020 0.5363 7645.1999321
0.1 0.00020 0.5353 7647.0237091
0.1 0.00020 0.5342 7648.8439750
0.1 0.00020 0.5332 7650.6607350
0.1 0.00020 0.5322 7652.4739941
0.1 0.00020 0.5311 7654.2837572
0.1 0.00020 0.5301 7656.0900295
0.1 0.00020 0.5291 7657.8928159
0.1 0.00020 0.5281 7659.6921216
0.0 0.00019 0.5270 7661.4879515
0.0 0.00019 0.5260 7663.2803108
0.0 0.00019 0.5250 7665.0692046
0.0 0.00019 0.5240 7666.8546378
0.0 0.00019 0.5230 7668.6366156
0.0 0.00019 0.5220 7670.4151431
0.0 0.00019 0.5210 7672.1902254
0.0 0.00019 0.5200 7673.9618677
0.0 0.00019 0.5190 7675.7300749
0.0 0.00019 0.5180 7677.4948524
0.0 0.00019 0.5170 7679.2562051
0.0 0.00019 0.5160 7681.0141383
0.0 0.00019 0.5150 7682.7686570
0.0 0.00019 0.5140 7684.5197665
0.0 0.00018 0.5130 7686.2674719
0.0 0.00018 0.5120 7688.0117783
0.0 0.00018 0.5111 7689.7526909
0.0 0.00018 0.5101 7691.4902150
0.0 0.00018 0.5091 7693.2243557
0.0 0.00018 0.5081 7694.9551181
0.0 0.00018 0.5071 7696.6825076
0.0 0.00018 0.5062 7698.4065292


==> figures/data/gaussian256/diffcfs_per_dim.txt <==
dim snr
1 29.43
2 22.23
3 22.05
4 20.35
5 17.44
6 17.01
7 15.51
8 14.91
9 14.61
10 14.35
11 13.81
12 12.70
13 12.19
14 12.08
15 11.73
16 11.39
17 11.28
18 10.99
19 10.69
20 10.64
21 10.23
22 10.14
23 9.57
24 9.51
25 9.24
26 9.20
27 9.12
28 8.91
29 8.85
30 8.73
31 8.62
32 8.58
33 8.52
34 8.31
35 8.19
36 8.08
37 7.80
38 7.72
39 7.31
40 7.24
41 7.23
42 7.17
43 7.08
44 6.93
45 6.88
46 6.85
47 6.64
48 6.58
49 6.54
50 6.46
51 6.41
52 6.30
53 6.17
54 6.04
55 5.89
56 5.88
57 5.73
58 5.64
59 5.62
60 5.60
61 5.41
62 5.39
63 5.26
64 5.22
65 5.21
66 5.13
67 5.10
68 4.95
69 4.93
70 4.85
71 4.77
72 4.75
73 4.65
74 4.60
75 4.45
76 4.41
77 4.31
78 4.26
79 4.20
80 4.18
81 4.16
82 4.16
83 4.10
84 4.01
85 3.95
86 3.91
87 3.91
88 3.79
89 3.78
90 3.74
91 3.57
92 3.54
93 3.48
94 3.44
95 3.42
96 3.39
97 3.37
98 3.35
99 3.33
100 3.27
101 3.23
102 3.22
103 3.15
104 3.07
105 3.06
106 3.03
107 2.90
108 2.88
109 2.86
110 2.83
111 2.77
112 2.75
113 2.74
114 2.73
115 2.70
116 2.69
117 2.66
118 2.64
119 2.57
120 2.51
121 2.50
122 2.48
123 2.42
124 2.38
125 2.34
126 2.33
127 2.28
128 2.27
129 2.27
130 2.23
131 2.22
132 2.21
133 2.20
134 2.19
135 2.12
136 2.07
137 2.06
138 2.04
139 2.03
140 1.98
141 1.95
142 1.94
143 1.90
144 1.89
145 1.88
146 1.85
147 1.83
148 1.83
149 1.82
150 1.81
151 1.77
152 1.76
153 1.72
154 1.71
155 1.69
156 1.66
157 1.63
158 1.62
159 1.61
160 1.59
161 1.58
162 1.55
163 1.54
164 1.53
165 1.53
166 1.52
167 1.50
168 1.49
169 1.45
170 1.43
171 1.41
172 1.40
173 1.39
174 1.38
175 1.38
176 1.37
177 1.36
178 1.34
179 1.32
180 1.31
181 1.30
182 1.28
183 1.27
184 1.26
185 1.24
186 1.21
187 1.20
188 1.20
189 1.19
190 1.19
191 1.18
192 1.17
193 1.16
194 1.16
195 1.12
196 1.11
197 1.10
198 1.08
199 1.08
200 1.07
201 1.07
202 1.05
203 1.05
204 1.04
205 1.04
206 1.03
207 1.03
208 1.02
209 1.02
210 1.01
211 0.98
212 0.98
213 0.97
214 0.97
215 0.96
216 0.95
217 0.93
218 0.93
219 0.93
220 0.92
221 0.92
222 0.91
223 0.90
224 0.89
225 0.89
226 0.88
227 0.88
228 0.87
229 0.87
230 0.86
231 0.85
232 0.84
233 0.83
234 0.83
235 0.83
236 0.81
237 0.81
238 0.80
239 0.80
240 0.79
241 0.79
242 0.79
243 0.78
244 0.78
245 0.75
246 0.74
247 0.73
248 0.72
249 0.72
250 0.71
251 0.69
252 0.68
253 0.66
254 0.65
255 0.62
256 0.62


==> figures/data/gaussian256/pa.txt <==
bits bpd snr error
0.1 0.00036 0.0022 8645.7085786
0.2 0.00072 0.0043 8641.3813971
0.3 0.00108 0.0065 8637.0542156
0.4 0.00144 0.0087 8632.7270342
0.5 0.00181 0.0109 8628.3998527
0.6 0.00217 0.0131 8624.0726712
0.6 0.00253 0.0152 8619.7454898
0.7 0.00289 0.0174 8615.4183083
0.8 0.00326 0.0196 8611.0911268
0.9 0.00362 0.0218 8606.7639453
1.0 0.00398 0.0240 8602.4367639
1.1 0.00434 0.0261 8598.1095824
1.2 0.00471 0.0283 8593.7824009
1.3 0.00507 0.0305 8589.4552195
1.4 0.00543 0.0327 8585.1280380
1.5 0.00580 0.0349 8580.8008565
1.6 0.00616 0.0371 8576.4736751
1.7 0.00652 0.0393 8572.1464936
1.8 0.00689 0.0415 8567.8193121
1.9 0.00725 0.0437 8563.4921306
2.0 0.00762 0.0459 8559.1649492
2.0 0.00798 0.0481 8554.8377677
2.1 0.00835 0.0503 8550.5105862
2.2 0.00871 0.0525 8546.1834048
2.3 0.00908 0.0547 8541.8562233
2.4 0.00944 0.0569 8537.5290418
2.5 0.00981 0.0591 8533.2018603
2.6 0.01018 0.0613 8528.8746789
2.7 0.01054 0.0635 8524.5474974
2.8 0.01091 0.0657 8520.2203159
2.9 0.01127 0.0679 8515.8931345
3.0 0.01164 0.0701 8511.5659530
3.1 0.01201 0.0723 8507.2387715
3.2 0.01237 0.0745 8502.9115901
3.3 0.01274 0.0767 8498.5844086
3.4 0.01311 0.0789 8494.2572271
3.5 0.01348 0.0811 8489.9300456
3.5 0.01384 0.0834 8485.6028642
3.6 0.01421 0.0856 8481.2756827
3.7 0.01458 0.0878 8476.9485012
3.8 0.01495 0.0900 8472.6213198
3.9 0.01532 0.0922 8468.2941383
4.0 0.01569 0.0944 8463.9669568
4.1 0.01605 0.0967 8459.6397753
4.2 0.01642 0.0989 8455.3125939
4.3 0.01679 0.1011 8450.9854124
4.4 0.01716 0.1033 8446.6582309
4.5 0.01753 0.1056 8442.3310495
4.6 0.01790 0.1078 8438.0038680
4.7 0.01827 0.1100 8433.6766865
4.8 0.01864 0.1122 8429.3495050
4.9 0.01901 0.1145 8425.0223236
5.0 0.01938 0.1167 8420.6951421
5.1 0.01975 0.1189 8416.3679606
5.2 0.02013 0.1212 8412.0407792
5.2 0.02050 0.1234 8407.7135977
5.3 0.02087 0.1256 8403.3864162
5.4 0.02124 0.1279 8399.0592348
5.5 0.02161 0.1301 8394.7320533
5.6 0.02198 0.1323 8390.4048718
5.7 0.02235 0.1346 8386.0776903
5.8 0.02273 0.1368 8381.7505089
5.9 0.02310 0.1391 8377.4233274
6.0 0.02347 0.1413 8373.0961459
6.1 0.02385 0.1436 8368.7689645
6.2 0.02422 0.1458 8364.4417830
6.3 0.02459 0.1481 8360.1146015
6.4 0.02497 0.1503 8355.7874200
6.5 0.02534 0.1526 8351.4602386
6.6 0.02571 0.1548 8347.1330571
6.7 0.02609 0.1571 8342.8058756
6.8 0.02646 0.1593 8338.4786942
6.9 0.02684 0.1616 8334.1515127
7.0 0.02721 0.1638 8329.8243312
7.1 0.02758 0.1661 8325.4971497
7.2 0.02796 0.1683 8321.1699683
7.3 0.02834 0.1706 8316.8427868
7.3 0.02871 0.1729 8312.5156053
7.4 0.02909 0.1751 8308.1884239
7.5 0.02946 0.1774 8303.8612424
7.6 0.02984 0.1796 8299.5340609
7.7 0.03021 0.1819 8295.2068795
7.8 0.03059 0.1842 8290.8796980
7.9 0.03097 0.1864 8286.5525165
8.0 0.03134 0.1887 8282.2253350
8.1 0.03172 0.1910 8277.8981536
8.2 0.03210 0.1932 8273.5709721
8.3 0.03248 0.1955 8269.2437906
8.4 0.03285 0.1978 8264.9166092
8.5 0.03323 0.2001 8260.5894277
8.6 0.03361 0.2023 8256.2622462
8.7 0.03399 0.2046 8251.9350647
8.8 0.03437 0.2069 8247.6078833
8.9 0.03474 0.2092 8243.2807018
9.0 0.03512 0.2115 8238.9535203
9.1 0.03550 0.2137 8234.6263389
9.2 0.03588 0.2160 8230.2991574
9.3 0.03626 0.2183 8225.9719759
9.4 0.03664 0.2206 8221.6447945
9.5 0.03702 0.2229 8217.3176130
9.6 0.03740 0.2252 8212.9904315
9.7 0.03778 0.2275 8208.6632500
9.8 0.03816 0.2297 8204.3360686
9.9 0.03854 0.2320 8200.0088871
10.0 0.03892 0.2343 8195.6817056
10.1 0.03930 0.2366 8191.3545242
10.2 0.03968 0.2389 8187.0273427
10.3 0.04006 0.2412 8182.7001612
10.4 0.04045 0.2435 8178.3729797
10.5 0.04083 0.2458 8174.0457983
10.5 0.04121 0.2481 8169.7186168
10.6 0.04159 0.2504 8165.3914353
10.7 0.04197 0.2527 8161.0642539
10.8 0.04236 0.2550 8156.7370724
10.9 0.04274 0.2573 8152.4098909
11.0 0.04312 0.2596 8148.0827094
11.1 0.04351 0.2619 8143.7555280
11.2 0.04389 0.2642 8139.4283465
11.3 0.04427 0.2665 8135.1011650
11.4 0.04466 0.2689 8130.7739836
11.5 0.04504 0.2712 8126.4468021
11.6 0.04542 0.2735 8122.1196206
11.7 0.04581 0.2758 8117.7924392
11.8 0.04619 0.2781 8113.4652577
11.9 0.04658 0.2804 8109.1380762
12.0 0.04696 0.2828 8104.8108947
12.1 0.04735 0.2851 8100.4837133
12.2 0.04773 0.2874 8096.1565318
12.3 0.04812 0.2897 8091.8293503
12.4 0.04851 0.2920 8087.5021689
12.5 0.04889 0.2944 8083.1749874
12.6 0.04928 0.2967 8078.8478059
12.7 0.04966 0.2990 8074.5206244
12.8 0.05005 0.3013 8070.1934430
12.9 0.05044 0.3037 8065.8662615
13.0 0.05083 0.3060 8061.5390800
13.1 0.05121 0.3083 8057.2118986
13.2 0.05160 0.3107 8052.8847171
13.3 0.05199 0.3130 8048.5575356
13.4 0.05238 0.3153 8044.2303541
13.5 0.05276 0.3177 8039.9031727
13.6 0.05315 0.3200 8035.5759912
13.7 0.05354 0.3223 8031.2488097
13.8 0.05393 0.3247 8026.9216283
13.9 0.05432 0.3270 8022.5944468
14.0 0.05471 0.3294 8018.2672653
14.1 0.05510 0.3317 8013.9400839
14.2 0.05549 0.3341 8009.6129024
14.3 0.05588 0.3364 8005.2857209
14.4 0.05627 0.3388 8000.9585394
14.5 0.05666 0.3411 7996.6313580
14.6 0.05705 0.3435 7992.3041765
14.7 0.05744 0.3458 7987.9769950
14.8 0.05783 0.3482 7983.6498136
14.9 0.05822 0.3505 7979.3226321
15.0 0.05861 0.3529 7974.9954506
15.1 0.05900 0.3552 7970.6682691
15.2 0.05939 0.3576 7966.3410877
15.3 0.05979 0.3599 7962.0139062
15.4 0.06018 0.3623 7957.6867247
15.5 0.06057 0.3647 7953.3595433
15.6 0.06096 0.3670 7949.0323618
15.7 0.06136 0.3694 7944.7051803
15.8 0.06175 0.3718 7940.3779989
15.9 0.06214 0.3741 7936.0508174
16.0 0.06254 0.3765 7931.7236359
16.1 0.06293 0.3789 7927.3964544
16.2 0.06332 0.3812 7923.0692730
16.3 0.06372 0.3836 7918.7420915
16.4 0.06411 0.3860 7914.4149100
16.5 0.06451 0.3884 7910.0877286
16.6 0.06490 0.3907 7905.7605471
16.7 0.06530 0.3931 7901.4333656
16.8 0.06569 0.3955 7897.1061841
16.9 0.06609 0.3979 7892.7790027
17.0 0.06648 0.4003 7888.4518212
17.1 0.06688 0.4026 7884.1246397
17.2 0.06727 0.4050 7879.7974583
17.3 0.06767 0.4074 7875.4702768
17.4 0.06807 0.4098 7871.1430953
17.5 0.06846 0.4122 7866.8159138
17.6 0.06886 0.4146 7862.4887324
17.7 0.06926 0.4170 7858.1615509
17.8 0.06965 0.4194 7853.8343694
17.9 0.07005 0.4218 7849.5071880
18.0 0.07045 0.4241 7845.1800065
18.1 0.07085 0.4265 7840.8528250
18.2 0.07125 0.4289 7836.5256436
18.3 0.07164 0.4313 7832.1984621
18.4 0.07204 0.4337 7827.8712806
18.5 0.07244 0.4361 7823.5440991
18.6 0.07284 0.4385 7819.2169177
18.7 0.07324 0.4410 7814.8897362
18.9 0.07364 0.4434 7810.5625547
19.0 0.07404 0.4458 7806.2353733
19.1 0.07444 0.4482 7801.9081918
19.2 0.07484 0.4506 7797.5810103
19.3 0.07524 0.4530 7793.2538288
19.4 0.07564 0.4554 7788.9266474
19.5 0.07604 0.4578 7784.5994659
19.6 0.07644 0.4602 7780.2722844
19.7 0.07684 0.4626 7775.9451030
19.8 0.07725 0.4651 7771.6179215
19.9 0.07765 0.4675 7767.2907400
20.0 0.07805 0.4699 7762.9635586
20.1 0.07845 0.4723 7758.6363771
20.2 0.07885 0.4747 7754.3091956
20.3 0.07926 0.4772 7749.9820141
20.4 0.07966 0.4796 7745.6548327
20.5 0.08006 0.4820 7741.3276512
20.6 0.08047 0.4845 7737.0004697
20.7 0.08087 0.4869 7732.6732883
20.8 0.08127 0.4893 7728.3461068
20.9 0.08168 0.4917 7724.0189253
21.0 0.08208 0.4942 7719.6917438
21.1 0.08249 0.4966 7715.3645624
21.2 0.08289 0.4991 7711.0373809
21.3 0.08330 0.5015 7706.7101994
21.4 0.08370 0.5039 7702.3830180
21.5 0.08411 0.5064 7698.0558365
21.6 0.08451 0.5088 7693.7286550
21.7 0.08492 0.5113 7689.4014735
21.8 0.08532 0.5137 7685.0742921
21.9 0.08573 0.5161 7680.7471106
22.1 0.08614 0.5186 7676.4199291
22.2 0.08654 0.5210 7672.0927477
22.3 0.08695 0.5235 7667.7655662
22.4 0.08736 0.5259 7663.4383847
22.5 0.08776 0.5284 7659.1112033
22.6 0.08817 0.5308 7654.7840218
22.7 0.08858 0.5333 7650.4568403
22.8 0.08899 0.5358 7646.1296588
22.9 0.08940 0.5382 7641.8024774
23.0 0.08981 0.5407 7637.4752959
23.1 0.09021 0.5431 7633.1481144
23.2 0.09062 0.5456 7628.8209330
23.3 0.09103 0.5481 7624.4937515
23.4 0.09144 0.5505 7620.1665700
23.5 0.09185 0.5530 7615.8393885
23.6 0.09226 0.5555 7611.5122071
23.7 0.09267 0.5579 7607.1850256
23.8 0.09308 0.5604 7602.8578441
23.9 0.09349 0.5629 7598.5306627
24.0 0.09390 0.5654 7594.2034812
24.1 0.09431 0.5678 7589.8762997
24.2 0.09473 0.5703 7585.5491182
24.4 0.09514 0.5728 7581.2219368
24.5 0.09555 0.5753 7576.8947553
24.6 0.09596 0.5777 7572.5675738
24.7 0.09637 0.5802 7568.2403924
24.8 0.09679 0.5827 7563.9132109
24.9 0.09720 0.5852 7559.5860294
25.0 0.09761 0.5877 7555.2588480
25.1 0.09803 0.5902 7550.9316665
25.2 0.09844 0.5927 7546.6044850
25.3 0.09885 0.5952 7542.2773035
25.4 0.09927 0.5976 7537.9501221
25.5 0.09968 0.6001 7533.6229406
25.6 0.10010 0.6026 7529.2957591
25.7 0.10051 0.6051 7524.9685777
25.8 0.10093 0.6076 7520.6413962
25.9 0.10134 0.6101 7516.3142147
26.0 0.10176 0.6126 7511.9870332
26.2 0.10217 0.6151 7507.6598518
26.3 0.10259 0.6176 7503.3326703
26.4 0.10300 0.6201 7499.0054888
26.5 0.10342 0.6226 7494.6783074
26.6 0.10384 0.6252 7490.3511259
26.7 0.10425 0.6277 7486.0239444
26.8 0.10467 0.6302 7481.6967630
26.9 0.10509 0.6327 7477.3695815
27.0 0.10551 0.6352 7473.0424000
27.1 0.10592 0.6377 7468.7152185
27.2 0.10634 0.6402 7464.3880371
27.3 0.10676 0.6428 7460.0608556
27.4 0.10718 0.6453 7455.7336741
27.5 0.10760 0.6478 7451.4064927
27.7 0.10802 0.6503 7447.0793112
27.8 0.10843 0.6528 7442.7521297
27.9 0.10885 0.6554 7438.4249482
28.0 0.10927 0.6579 7434.0977668
28.1 0.10969 0.6604 7429.7705853
28.2 0.11011 0.6630 7425.4434038
28.3 0.11053 0.6655 7421.1162224
28.4 0.11096 0.6680 7416.7890409
28.5 0.11138 0.6706 7412.4618594
28.6 0.11180 0.6731 7408.1346779
28.7 0.11222 0.6756 7403.8074965
28.8 0.11264 0.6782 7399.4803150
28.9 0.11306 0.6807 7395.1531335
29.1 0.11349 0.6832 7390.8259521
29.2 0.11391 0.6858 7386.4987706
29.3 0.11433 0.6883 7382.1715891
29.4 0.11475 0.6909 7377.8444077
29.5 0.11518 0.6934 7373.5172262
29.6 0.11560 0.6960 7369.1900447
29.7 0.11602 0.6985 7364.8628632
29.8 0.11645 0.7011 7360.5356818
29.9 0.11687 0.7036 7356.2085003
30.0 0.11730 0.7062 7351.8813188
30.1 0.11772 0.7088 7347.5541374
30.2 0.11815 0.7113 7343.2269559
30.4 0.11857 0.7139 7338.8997744
30.5 0.11900 0.7164 7334.5725929
30.6 0.11942 0.7190 7330.2454115
30.7 0.11985 0.7216 7325.9182300
30.8 0.12027 0.7241 7321.5910485
30.9 0.12070 0.7267 7317.2638671
31.0 0.12113 0.7293 7312.9366856
31.1 0.12155 0.7318 7308.6095041
31.2 0.12198 0.7344 7304.2823226
31.3 0.12241 0.7370 7299.9551412
31.4 0.12284 0.7396 7295.6279597
31.6 0.12326 0.7421 7291.3007782
31.7 0.12369 0.7447 7286.9735968
31.8 0.12412 0.7473 7282.6464153
31.9 0.12455 0.7499 7278.3192338
32.0 0.12498 0.7525 7273.9920524
32.1 0.12541 0.7550 7269.6648709
32.2 0.12584 0.7576 7265.3376894
32.3 0.12627 0.7602 7261.0105079
32.4 0.12670 0.7628 7256.6833265
32.5 0.12713 0.7654 7252.3561450
32.7 0.12756 0.7680 7248.0289635
32.8 0.12799 0.7706 7243.7017821
32.9 0.12842 0.7732 7239.3746006
33.0 0.12885 0.7758 7235.0474191
33.1 0.12928 0.7784 7230.7202376
33.2 0.12972 0.7810 7226.3930562
33.3 0.13015 0.7836 7222.0658747
33.4 0.13058 0.7862 7217.7386932
33.5 0.13101 0.7888 7213.4115118
33.6 0.13145 0.7914 7209.0843303
33.8 0.13188 0.7940 7204.7571488
33.9 0.13231 0.7966 7200.4299674
34.0 0.13275 0.7992 7196.1027859
34.1 0.13318 0.8018 7191.7756044
34.2 0.13361 0.8044 7187.4484229
34.3 0.13405 0.8070 7183.1212415
34.4 0.13448 0.8097 7178.7940600
34.5 0.13492 0.8123 7174.4668785
34.7 0.13535 0.8149 7170.1396971
34.8 0.13579 0.8175 7165.8125156
34.9 0.13622 0.8201 7161.4853341
35.0 0.13666 0.8228 7157.1581526
35.1 0.13710 0.8254 7152.8309712
35.2 0.13753 0.8280 7148.5037897
35.3 0.13797 0.8307 7144.1766082
35.4 0.13841 0.8333 7139.8494268
35.5 0.13884 0.8359 7135.5222453
35.7 0.13928 0.8386 7131.1950638
35.8 0.13972 0.8412 7126.8678823
35.9 0.14016 0.8438 7122.5407009
36.0 0.14060 0.8465 7118.2135194
36.1 0.14103 0.8491 7113.8863379
36.2 0.14147 0.8518 7109.5591565
36.3 0.14191 0.8544 7105.2319750
36.4 0.14235 0.8570 7100.9047935
36.6 0.14279 0.8597 7096.5776121
36.7 0.14323 0.8623 7092.2504306
36.8 0.14367 0.8650 7087.9232491
36.9 0.14411 0.8676 7083.5960676
37.0 0.14455 0.8703 7079.2688862
37.1 0.14499 0.8730 7074.9417047
37.2 0.14544 0.8756 7070.6145232
37.3 0.14588 0.8783 7066.2873418
37.5 0.14632 0.8809 7061.9601603
37.6 0.14676 0.8836 7057.6329788
37.7 0.14720 0.8863 7053.3057973
37.8 0.14765 0.8889 7048.9786159
37.9 0.14809 0.8916 7044.6514344
38.0 0.14853 0.8943 7040.3242529
38.1 0.14898 0.8969 7035.9970715
38.3 0.14942 0.8996 7031.6698900
38.4 0.14986 0.9023 7027.3427085
38.5 0.15031 0.9049 7023.0155270
38.6 0.15075 0.9076 7018.6883456
38.7 0.15120 0.9103 7014.3611641
38.8 0.15164 0.9130 7010.0339826
38.9 0.15209 0.9157 7005.7068012
39.0 0.15253 0.9183 7001.3796197
39.2 0.15298 0.9210 6997.0524382
39.3 0.15343 0.9237 6992.7252568
39.4 0.15387 0.9264 6988.3980753
39.5 0.15432 0.9291 6984.0708938
39.6 0.15477 0.9318 6979.7437123
39.7 0.15521 0.9345 6975.4165309
39.8 0.15566 0.9372 6971.0893494
40.0 0.15611 0.9399 6966.7621679
40.1 0.15656 0.9426 6962.4349865
40.2 0.15701 0.9453 6958.1078050
40.3 0.15745 0.9480 6953.7806235
40.4 0.15790 0.9507 6949.4534420
40.5 0.15835 0.9534 6945.1262606
40.7 0.15880 0.9561 6940.7990791
40.8 0.15925 0.9588 6936.4718976
40.9 0.15970 0.9615 6932.1447162
41.0 0.16015 0.9642 6927.8175347
41.1 0.16060 0.9669 6923.4903532
41.2 0.16105 0.9696 6919.1631718
41.3 0.16151 0.9724 6914.8359903
41.5 0.16196 0.9751 6910.5088088
41.6 0.16241 0.9778 6906.1816273
41.7 0.16286 0.9805 6901.8544459
41.8 0.16331 0.9832 6897.5272644
41.9 0.16377 0.9860 6893.2000829
42.0 0.16422 0.9887 6888.8729015
42.2 0.16467 0.9914 6884.5457200
42.3 0.16513 0.9942 6880.2185385
42.4 0.16558 0.9969 6875.8913570
42.5 0.16603 0.9996 6871.5641756
42.6 0.16649 1.0024 6867.2369941
42.7 0.16694 1.0051 6862.9098126
42.9 0.16740 1.0078 6858.5826312
43.0 0.16785 1.0106 6854.2554497
43.1 0.16831 1.0133 6849.9282682
43.2 0.16876 1.0161 6845.6010867
43.3 0.16922 1.0188 6841.2739053
43.4 0.16968 1.0216 6836.9467238
43.6 0.17013 1.0243 6832.6195423
43.7 0.17059 1.0271 6828.2923609
43.8 0.17105 1.0298 6823.9651794
43.9 0.17151 1.0326 6819.6379979
44.0 0.17196 1.0353 6815.3108165
44.1 0.17242 1.0381 6810.9836350
44.3 0.17288 1.0408 6806.6564535
44.4 0.17334 1.0436 6802.3292720
44.5 0.17380 1.0464 6798.0020906
44.6 0.17426 1.0491 6793.6749091
44.7 0.17472 1.0519 6789.3477276
44.8 0.17518 1.0547 6785.0205462
45.0 0.17564 1.0574 6780.6933647
45.1 0.17610 1.0602 6776.3661832
45.2 0.17656 1.0630 6772.0390017
45.3 0.17702 1.0658 6767.7118203
45.4 0.17748 1.0685 6763.3846388
45.6 0.17794 1.0713 6759.0574573
45.7 0.17840 1.0741 6754.7302759
45.8 0.17887 1.0769 6750.4030944
45.9 0.17933 1.0797 6746.0759129
46.0 0.17979 1.0825 6741.7487314
46.1 0.18025 1.0852 6737.4215500
46.3 0.18072 1.0880 6733.0943685
46.4 0.18118 1.0908 6728.7671870
46.5 0.18165 1.0936 6724.4400056
46.6 0.18211 1.0964 6720.1128241
46.7 0.18257 1.0992 6715.7856426
46.9 0.18304 1.1020 6711.4584612
47.0 0.18351 1.1048 6707.1312797
47.1 0.18397 1.1076 6702.8040982
47.2 0.18444 1.1104 6698.4769167
47.3 0.18490 1.1132 6694.1497353
47.5 0.18537 1.1160 6689.8225538
47.6 0.18584 1.1188 6685.4953723
47.7 0.18630 1.1217 6681.1681909
47.8 0.18677 1.1245 6676.8410094
47.9 0.18724 1.1273 6672.5138279
48.1 0.18771 1.1301 6668.1866464
48.2 0.18817 1.1329 6663.8594650
48.3 0.18864 1.1357 6659.5322835
48.4 0.18911 1.1386 6655.2051020
48.5 0.18958 1.1414 6650.8779206
48.7 0.19005 1.1442 6646.5507391
48.8 0.19052 1.1470 6642.2235576
48.9 0.19099 1.1499 6637.8963762
49.0 0.19146 1.1527 6633.5691947
49.1 0.19193 1.1555 6629.2420132
49.3 0.19240 1.1584 6624.9148317
49.4 0.19287 1.1612 6620.5876503
49.5 0.19335 1.1641 6616.2604688
49.6 0.19382 1.1669 6611.9332873
49.7 0.19429 1.1697 6607.6061059
49.9 0.19476 1.1726 6603.2789244
50.0 0.19523 1.1754 6598.9517429
50.1 0.19571 1.1783 6594.6245614
50.2 0.19618 1.1811 6590.2973800
50.3 0.19666 1.1840 6585.9701985
50.5 0.19713 1.1868 6581.6430170
50.6 0.19760 1.1897 6577.3158356
50.7 0.19808 1.1926 6572.9886541
50.8 0.19855 1.1954 6568.6614726
51.0 0.19903 1.1983 6564.3342911
51.1 0.19950 1.2011 6560.0071097
51.2 0.19998 1.2040 6555.6799282
51.3 0.20046 1.2069 6551.3527467
51.4 0.20093 1.2097 6547.0255653
51.6 0.20141 1.2126 6542.6983838
51.7 0.20189 1.2155 6538.3712023
51.8 0.20236 1.2184 6534.0440209
51.9 0.20284 1.2212 6529.7168394
52.1 0.20332 1.2241 6525.3896579
52.2 0.20380 1.2270 6521.0624764
52.3 0.20428 1.2299 6516.7352950
52.4 0.20476 1.2328 6512.4081135
52.5 0.20524 1.2356 6508.0809320
52.7 0.20572 1.2385 6503.7537506
52.8 0.20620 1.2414 6499.4265691
52.9 0.20668 1.2443 6495.0993876
53.0 0.20716 1.2472 6490.7722061
53.2 0.20764 1.2501 6486.4450247
53.3 0.20812 1.2530 6482.1178432
53.4 0.20860 1.2559 6477.7906617
53.5 0.20908 1.2588 6473.4634803
53.6 0.20957 1.2617 6469.1362988
53.8 0.21005 1.2646 6464.8091173
53.9 0.21053 1.2675 6460.4819359
54.0 0.21102 1.2704 6456.1547544
54.1 0.21150 1.2734 6451.8275729
54.3 0.21198 1.2763 6447.5003914
54.4 0.21247 1.2792 6443.1732100
54.5 0.21295 1.2821 6438.8460285
54.6 0.21344 1.2850 6434.5188470
54.8 0.21392 1.2879 6430.1916656
54.9 0.21441 1.2909 6425.8644841
55.0 0.21489 1.2938 6421.5373026
55.1 0.21538 1.2967 6417.2101211
55.3 0.21587 1.2996 6412.8829397
55.4 0.21635 1.3026 6408.5557582
55.5 0.21684 1.3055 6404.2285767
55.6 0.21733 1.3084 6399.9013953
55.8 0.21782 1.3114 6395.5742138
55.9 0.21830 1.3143 6391.2470323
56.0 0.21879 1.3173 6386.9198508
56.1 0.21928 1.3202 6382.5926694
56.3 0.21977 1.3232 6378.2654879
56.4 0.22026 1.3261 6373.9383064
56.5 0.22075 1.3290 6369.6111250
56.6 0.22124 1.3320 6365.2839435
56.8 0.22173 1.3350 6360.9567620
56.9 0.22222 1.3379 6356.6295806
57.0 0.22271 1.3409 6352.3023991
57.1 0.22320 1.3438 6347.9752176
57.3 0.22370 1.3468 6343.6480361
57.4 0.22419 1.3498 6339.3208547
57.5 0.22468 1.3527 6334.9936732
57.6 0.22517 1.3557 6330.6664917
57.8 0.22567 1.3587 6326.3393103
57.9 0.22616 1.3616 6322.0121288
58.0 0.22666 1.3646 6317.6849473
58.2 0.22715 1.3676 6313.3577658
58.3 0.22764 1.3706 6309.0305844
58.4 0.22814 1.3735 6304.7034029
58.5 0.22863 1.3765 6300.3762214
58.7 0.22913 1.3795 6296.0490400
58.8 0.22963 1.3825 6291.7218585
58.9 0.23012 1.3855 6287.3946770
59.0 0.23062 1.3885 6283.0674955
59.2 0.23112 1.3915 6278.7403141
59.3 0.23161 1.3944 6274.4131326
59.4 0.23211 1.3974 6270.0859511
59.5 0.23261 1.4004 6265.7587697
59.7 0.23311 1.4034 6261.4315882
59.8 0.23361 1.4064 6257.1044067
59.9 0.23410 1.4094 6252.7772253
60.1 0.23460 1.4125 6248.4500438
60.2 0.23510 1.4155 6244.1228623
60.3 0.23560 1.4185 6239.7956808
60.4 0.23610 1.4215 6235.4684994
60.6 0.23660 1.4245 6231.1413179
60.7 0.23711 1.4275 6226.8141364
60.8 0.23761 1.4305 6222.4869550
61.0 0.23811 1.4336 6218.1597735
61.1 0.23861 1.4366 6213.8325920
61.2 0.23911 1.4396 6209.5054105
61.3 0.23962 1.4426 6205.1782291
61.5 0.24012 1.4457 6200.8510476
61.6 0.24062 1.4487 6196.5238661
61.7 0.24113 1.4517 6192.1966847
61.9 0.24163 1.4548 6187.8695032
62.0 0.24214 1.4578 6183.5423217
62.1 0.24264 1.4608 6179.2151403
62.2 0.24315 1.4639 6174.8879588
62.4 0.24365 1.4669 6170.5607773
62.5 0.24416 1.4700 6166.2335958
62.6 0.24466 1.4730 6161.9064144
62.8 0.24517 1.4761 6157.5792329
62.9 0.24568 1.4791 6153.2520514
63.0 0.24619 1.4822 6148.9248700
63.2 0.24669 1.4852 6144.5976885
63.3 0.24720 1.4883 6140.2705070
63.4 0.24771 1.4914 6135.9433255
63.5 0.24822 1.4944 6131.6161441
63.7 0.24873 1.4975 6127.2889626
63.8 0.24924 1.5006 6122.9617811
63.9 0.24975 1.5036 6118.6345997
64.1 0.25026 1.5067 6114.3074182
64.2 0.25077 1.5098 6109.9802367
64.3 0.25128 1.5129 6105.6530552
64.5 0.25179 1.5159 6101.3258738
64.6 0.25230 1.5190 6096.9986923
64.7 0.25282 1.5221 6092.6715108
64.9 0.25333 1.5252 6088.3443294
65.0 0.25384 1.5283 6084.0171479
65.1 0.25435 1.5314 6079.6899664
65.2 0.25487 1.5345 6075.3627850
65.4 0.25538 1.5376 6071.0356035
65.5 0.25590 1.5406 6066.7084220
65.6 0.25641 1.5437 6062.3812405
65.8 0.25693 1.5468 6058.0540591
65.9 0.25744 1.5500 6053.7268776
66.0 0.25796 1.5531 6049.3996961
66.2 0.25847 1.5562 6045.0725147
66.3 0.25899 1.5593 6040.7453332
66.4 0.25951 1.5624 6036.4181517
66.6 0.26002 1.5655 6032.0909702
66.7 0.26054 1.5686 6027.7637888
66.8 0.26106 1.5717 6023.4366073
67.0 0.26158 1.5749 6019.1094258
67.1 0.26210 1.5780 6014.7822444
67.2 0.26262 1.5811 6010.4550629
67.4 0.26314 1.5842 6006.1278814
67.5 0.26366 1.5874 6001.8006999
67.6 0.26418 1.5905 5997.4735185
67.8 0.26470 1.5936 5993.1463370
67.9 0.26522 1.5968 5988.8191555
68.0 0.26574 1.5999 5984.4919741
68.2 0.26626 1.6030 5980.1647926
68.3 0.26678 1.6062 5975.8376111
68.4 0.26731 1.6093 5971.5104297
68.6 0.26783 1.6125 5967.1832482
68.7 0.26835 1.6156 5962.8560667
68.8 0.26887 1.6188 5958.5288852
69.0 0.26940 1.6219 5954.2017038
69.1 0.26992 1.6251 5949.8745223
69.2 0.27045 1.6283 5945.5473408
69.4 0.27097 1.6314 5941.2201594
69.5 0.27150 1.6346 5936.8929779
69.6 0.27202 1.6378 5932.5657964
69.8 0.27255 1.6409 5928.2386149
69.9 0.27308 1.6441 5923.9114335
70.0 0.27361 1.6473 5919.5842520
70.2 0.27413 1.6504 5915.2570705
70.3 0.27466 1.6536 5910.9298891
70.4 0.27519 1.6568 5906.6027076
70.6 0.27572 1.6600 5902.2755261
70.7 0.27625 1.6632 5897.9483447
70.9 0.27678 1.6664 5893.6211632
71.0 0.27731 1.6695 5889.2939817
71.1 0.27784 1.6727 5884.9668002
71.3 0.27837 1.6759 5880.6396188
71.4 0.27890 1.6791 5876.3124373
71.5 0.27943 1.6823 5871.9852558
71.7 0.27996 1.6855 5867.6580744
71.8 0.28049 1.6887 5863.3308929
71.9 0.28103 1.6919 5859.0037114
72.1 0.28156 1.6951 5854.6765299
72.2 0.28209 1.6984 5850.3493485
72.4 0.28263 1.7016 5846.0221670
72.5 0.28316 1.7048 5841.6949855
72.6 0.28369 1.7080 5837.3678041
72.8 0.28423 1.7112 5833.0406226
72.9 0.28476 1.7145 5828.7134411
73.0 0.28530 1.7177 5824.3862596
73.2 0.28584 1.7209 5820.0590782
73.3 0.28637 1.7241 5815.7318967
73.4 0.28691 1.7274 5811.4047152
73.6 0.28745 1.7306 5807.0775338
73.7 0.28798 1.7338 5802.7503523
73.9 0.28852 1.7371 5798.4231708
74.0 0.28906 1.7403 5794.0959894
74.1 0.28960 1.7436 5789.7688079
74.3 0.29014 1.7468 5785.4416264
74.4 0.29068 1.7501 5781.1144449
74.6 0.29122 1.7533 5776.7872635
74.7 0.29176 1.7566 5772.4600820
74.8 0.29230 1.7598 5768.1329005
75.0 0.29284 1.7631 5763.8057191
75.1 0.29338 1.7663 5759.4785376
75.2 0.29393 1.7696 5755.1513561
75.4 0.29447 1.7729 5750.8241746
75.5 0.29501 1.7761 5746.4969932
75.7 0.29556 1.7794 5742.1698117
75.8 0.29610 1.7827 5737.8426302
75.9 0.29664 1.7860 5733.5154488
76.1 0.29719 1.7892 5729.1882673
76.2 0.29773 1.7925 5724.8610858
76.4 0.29828 1.7958 5720.5339043
76.5 0.29882 1.7991 5716.2067229
76.6 0.29937 1.8024 5711.8795414
76.8 0.29992 1.8057 5707.5523599
76.9 0.30046 1.8090 5703.2251785
77.1 0.30101 1.8123 5698.8979970
77.2 0.30156 1.8156 5694.5708155
77.3 0.30211 1.8189 5690.2436341
77.5 0.30266 1.8222 5685.9164526
77.6 0.30321 1.8255 5681.5892711
77.8 0.30376 1.8288 5677.2620896
77.9 0.30431 1.8321 5672.9349082
78.0 0.30486 1.8354 5668.6077267
78.2 0.30541 1.8387 5664.2805452
78.3 0.30596 1.8421 5659.9533638
78.5 0.30651 1.8454 5655.6261823
78.6 0.30706 1.8487 5651.2990008
78.7 0.30761 1.8520 5646.9718193
78.9 0.30817 1.8554 5642.6446379
79.0 0.30872 1.8587 5638.3174564
79.2 0.30927 1.8620 5633.9902749
79.3 0.30983 1.8654 5629.6630935
79.5 0.31038 1.8687 5625.3359120
79.6 0.31094 1.8720 5621.0087305
79.7 0.31149 1.8754 5616.6815491
79.9 0.31205 1.8787 5612.3543676
80.0 0.31261 1.8821 5608.0271861
80.2 0.31316 1.8854 5603.7000046
80.3 0.31372 1.8888 5599.3728232
80.5 0.31428 1.8921 5595.0456417
80.6 0.31484 1.8955 5590.7184602
80.7 0.31539 1.8989 5586.3912788
80.9 0.31595 1.9022 5582.0640973
81.0 0.31651 1.9056 5577.7369158
81.2 0.31707 1.9090 5573.4097343
81.3 0.31763 1.9123 5569.0825529
81.5 0.31819 1.9157 5564.7553714
81.6 0.31876 1.9191 5560.4281899
81.7 0.31932 1.9225 5556.1010085
81.9 0.31988 1.9259 5551.7738270
82.0 0.32044 1.9292 5547.4466455
82.2 0.32100 1.9326 5543.1194640
82.3 0.32157 1.9360 5538.7922826
82.5 0.32213 1.9394 5534.4651011
82.6 0.32270 1.9428 5530.1379196
82.8 0.32326 1.9462 5525.8107382
82.9 0.32383 1.9496 5521.4835567
83.0 0.32439 1.9530 5517.1563752
83.2 0.32496 1.9564 5512.8291938
83.3 0.32552 1.9598 5508.5020123
83.5 0.32609 1.9633 5504.1748308
83.6 0.32666 1.9667 5499.8476493
83.8 0.32722 1.9701 5495.5204679
83.9 0.32779 1.9735 5491.1932864
84.1 0.32836 1.9769 5486.8661049
84.2 0.32893 1.9804 5482.5389235
84.4 0.32950 1.9838 5478.2117420
84.5 0.33007 1.9872 5473.8845605
84.6 0.33064 1.9907 5469.5573790
84.8 0.33121 1.9941 5465.2301976
84.9 0.33178 1.9975 5460.9030161
85.1 0.33236 2.0010 5456.5758346
85.2 0.33293 2.0044 5452.2486532
85.4 0.33350 2.0079 5447.9214717
85.5 0.33407 2.0113 5443.5942902
85.7 0.33465 2.0148 5439.2671088
85.8 0.33522 2.0182 5434.9399273
86.0 0.33580 2.0217 5430.6127458
86.1 0.33637 2.0252 5426.2855643
86.3 0.33695 2.0286 5421.9583829
86.4 0.33752 2.0321 5417.6312014
86.6 0.33810 2.0356 5413.3040199
86.7 0.33868 2.0390 5408.9768385
86.8 0.33925 2.0425 5404.6496570
87.0 0.33983 2.0460 5400.3224755
87.1 0.34041 2.0495 5395.9952940
87.3 0.34099 2.0529 5391.6681126
87.4 0.34157 2.0564 5387.3409311
87.6 0.34215 2.0599 5383.0137496
87.7 0.34273 2.0634 5378.6865682
87.9 0.34331 2.0669 5374.3593867
88.0 0.34389 2.0704 5370.0322052
88.2 0.34447 2.0739 5365.7050237
88.3 0.34505 2.0774 5361.3778423
88.5 0.34563 2.0809 5357.0506608
88.6 0.34622 2.0844 5352.7234793
88.8 0.34680 2.0879 5348.3962979
88.9 0.34738 2.0915 5344.0691164
89.1 0.34797 2.0950 5339.7419349
89.2 0.34855 2.0985 5335.4147535
89.4 0.34914 2.1020 5331.0875720
89.5 0.34972 2.1055 5326.7603905
89.7 0.35031 2.1091 5322.4332090
89.8 0.35090 2.1126 5318.1060276
90.0 0.35148 2.1161 5313.7788461
90.1 0.35207 2.1197 5309.4516646
90.3 0.35266 2.1232 5305.1244832
90.4 0.35325 2.1268 5300.7973017
90.6 0.35384 2.1303 5296.4701202
90.7 0.35443 2.1339 5292.1429387
90.9 0.35502 2.1374 5287.8157573
91.0 0.35561 2.1410 5283.4885758
91.2 0.35620 2.1445 5279.1613943
91.3 0.35679 2.1481 5274.8342129
91.5 0.35738 2.1517 5270.5070314
91.6 0.35797 2.1552 5266.1798499
91.8 0.35857 2.1588 5261.8526684
91.9 0.35916 2.1624 5257.5254870
92.1 0.35976 2.1659 5253.1983055
92.2 0.36035 2.1695 5248.8711240
92.4 0.36094 2.1731 5244.5439426
92.6 0.36154 2.1767 5240.2167611
92.7 0.36214 2.1803 5235.8895796
92.9 0.36273 2.1839 5231.5623982
93.0 0.36333 2.1875 5227.2352167
93.2 0.36393 2.1911 5222.9080352
93.3 0.36452 2.1947 5218.5808537
93.5 0.36512 2.1983 5214.2536723
93.6 0.36572 2.2019 5209.9264908
93.8 0.36632 2.2055 5205.5993093
93.9 0.36692 2.2091 5201.2721279
94.1 0.36752 2.2127 5196.9449464
94.2 0.36812 2.2163 5192.6177649
94.4 0.36872 2.2199 5188.2905834
94.5 0.36933 2.2236 5183.9634020
94.7 0.36993 2.2272 5179.6362205
94.9 0.37053 2.2308 5175.3090390
95.0 0.37113 2.2344 5170.9818576
95.2 0.37174 2.2381 5166.6546761
95.3 0.37234 2.2417 5162.3274946
95.5 0.37295 2.2454 5158.0003132
95.6 0.37355 2.2490 5153.6731317
95.8 0.37416 2.2527 5149.3459502
95.9 0.37476 2.2563 5145.0187687
96.1 0.37537 2.2600 5140.6915873
96.3 0.37598 2.2636 5136.3644058
96.4 0.37659 2.2673 5132.0372243
96.6 0.37720 2.2709 5127.7100429
96.7 0.37780 2.2746 5123.3828614
96.9 0.37841 2.2783 5119.0556799
97.0 0.37902 2.2820 5114.7284984
97.2 0.37963 2.2856 5110.4013170
97.3 0.38025 2.2893 5106.0741355
97.5 0.38086 2.2930 5101.7469540
97.7 0.38147 2.2967 5097.4197726
97.8 0.38208 2.3004 5093.0925911
98.0 0.38270 2.3041 5088.7654096
98.1 0.38331 2.3077 5084.4382281
98.3 0.38392 2.3114 5080.1110467
98.4 0.38454 2.3151 5075.7838652
98.6 0.38515 2.3189 5071.4566837
98.8 0.38577 2.3226 5067.1295023
98.9 0.38638 2.3263 5062.8023208
99.1 0.38700 2.3300 5058.4751393
99.2 0.38762 2.3337 5054.1479579
99.4 0.38824 2.3374 5049.8207764
99.5 0.38886 2.3411 5045.4935949
99.7 0.38947 2.3449 5041.1664134
99.9 0.39009 2.3486 5036.8392320
100.0 0.39071 2.3523 5032.5120505
100.2 0.39133 2.3561 5028.1848690
100.3 0.39196 2.3598 5023.8576876
100.5 0.39258 2.3635 5019.5305061
100.7 0.39320 2.3673 5015.2033246
100.8 0.39382 2.3710 5010.8761431
101.0 0.39444 2.3748 5006.5489617
101.1 0.39507 2.3785 5002.2217802
101.3 0.39569 2.3823 4997.8945987
101.5 0.39632 2.3861 4993.5674173
101.6 0.39694 2.3898 4989.2402358
101.8 0.39757 2.3936 4984.9130543
101.9 0.39820 2.3974 4980.5858728
102.1 0.39882 2.4011 4976.2586914
102.3 0.39945 2.4049 4971.9315099
102.4 0.40008 2.4087 4967.6043284
102.6 0.40071 2.4125 4963.2771470
102.7 0.40134 2.4163 4958.9499655
102.9 0.40197 2.4201 4954.6227840
103.1 0.40260 2.4239 4950.2956026
103.2 0.40323 2.4277 4945.9684211
103.4 0.40386 2.4315 4941.6412396
103.5 0.40449 2.4353 4937.3140581
103.7 0.40512 2.4391 4932.9868767
103.9 0.40576 2.4429 4928.6596952
104.0 0.40639 2.4467 4924.3325137
104.2 0.40702 2.4505 4920.0053323
104.4 0.40766 2.4543 4915.6781508
104.5 0.40829 2.4582 4911.3509693
104.7 0.40893 2.4620 4907.0237878
104.8 0.40957 2.4658 4902.6966064
105.0 0.41020 2.4697 4898.3694249
105.2 0.41084 2.4735 4894.0422434
105.3 0.41148 2.4773 4889.7150620
105.5 0.41212 2.4812 4885.3878805
105.7 0.41276 2.4850 4881.0606990
105.8 0.41340 2.4889 4876.7335176
106.0 0.41404 2.4927 4872.4063361
106.2 0.41468 2.4966 4868.0791546
106.3 0.41532 2.5005 4863.7519731
106.5 0.41596 2.5043 4859.4247917
106.7 0.41660 2.5082 4855.0976102
106.8 0.41725 2.5121 4850.7704287
107.0 0.41789 2.5159 4846.4432473
107.1 0.41853 2.5198 4842.1160658
107.3 0.41918 2.5237 4837.7888843
107.5 0.41982 2.5276 4833.4617028
107.6 0.42047 2.5315 4829.1345214
107.8 0.42112 2.5354 4824.8073399
108.0 0.42176 2.5393 4820.4801584
108.1 0.42241 2.5432 4816.1529770
108.3 0.42306 2.5471 4811.8257955
108.5 0.42371 2.5510 4807.4986140
108.6 0.42436 2.5549 4803.1714325
108.8 0.42501 2.5588 4798.8442511
109.0 0.42566 2.5627 4794.5170696
109.1 0.42631 2.5667 4790.1898881
109.3 0.42696 2.5706 4785.8627067
109.5 0.42762 2.5745 4781.5355252
109.6 0.42827 2.5784 4777.2083437
109.8 0.42892 2.5824 4772.8811623
110.0 0.42958 2.5863 4768.5539808
110.1 0.43023 2.5903 4764.2267993
110.3 0.43089 2.5942 4759.8996178
110.5 0.43154 2.5982 4755.5724364
110.6 0.43220 2.6021 4751.2452549
110.8 0.43286 2.6061 4746.9180734
111.0 0.43352 2.6100 4742.5908920
111.1 0.43417 2.6140 4738.2637105
111.3 0.43483 2.6180 4733.9365290
111.5 0.43549 2.6219 4729.6093475
111.7 0.43615 2.6259 4725.2821661
111.8 0.43681 2.6299 4720.9549846
112.0 0.43748 2.6339 4716.6278031
112.2 0.43814 2.6378 4712.3006217
112.3 0.43880 2.6418 4707.9734402
112.5 0.43946 2.6458 4703.6462587
112.7 0.44013 2.6498 4699.3190772
112.8 0.44079 2.6538 4694.9918958
113.0 0.44146 2.6578 4690.6647143
113.2 0.44212 2.6618 4686.3375328
113.4 0.44279 2.6659 4682.0103514
113.5 0.44346 2.6699 4677.6831699
113.7 0.44412 2.6739 4673.3559884
113.9 0.44479 2.6779 4669.0288070
114.0 0.44546 2.6819 4664.7016255
114.2 0.44613 2.6860 4660.3744440
114.4 0.44680 2.6900 4656.0472625
114.6 0.44747 2.6940 4651.7200811
114.7 0.44814 2.6981 4647.3928996
114.9 0.44881 2.7021 4643.0657181
115.1 0.44949 2.7062 4638.7385367
115.2 0.45016 2.7102 4634.4113552
115.4 0.45083 2.7143 4630.0841737
115.6 0.45151 2.7184 4625.7569922
115.8 0.45218 2.7224 4621.4298108
115.9 0.45286 2.7265 4617.1026293
116.1 0.45354 2.7306 4612.7754478
116.3 0.45421 2.7346 4608.4482664
116.5 0.45489 2.7387 4604.1210849
116.6 0.45557 2.7428 4599.7939034
116.8 0.45625 2.7469 4595.4667220
117.0 0.45693 2.7510 4591.1395405
117.1 0.45761 2.7551 4586.8123590
117.3 0.45829 2.7592 4582.4851775
117.5 0.45897 2.7633 4578.1579961
117.7 0.45965 2.7674 4573.8308146
117.8 0.46033 2.7715 4569.5036331
118.0 0.46102 2.7756 4565.1764517
118.2 0.46170 2.7797 4560.8492702
118.4 0.46239 2.7838 4556.5220887
118.5 0.46307 2.7880 4552.1949072
118.7 0.46376 2.7921 4547.8677258
118.9 0.46444 2.7962 4543.5405443
119.1 0.46513 2.8004 4539.2133628
119.2 0.46582 2.8045 4534.8861814
119.4 0.46651 2.8087 4530.5589999
119.6 0.46720 2.8128 4526.2318184
119.8 0.46789 2.8170 4521.9046369
120.0 0.46858 2.8211 4517.5774555
120.1 0.46927 2.8253 4513.2502740
120.3 0.46996 2.8295 4508.9230925
120.5 0.47065 2.8336 4504.5959111
120.7 0.47135 2.8378 4500.2687296
120.8 0.47204 2.8420 4495.9415481
121.0 0.47274 2.8462 4491.6143667
121.2 0.47343 2.8503 4487.2871852
121.4 0.47413 2.8545 4482.9600037
121.6 0.47482 2.8587 4478.6328222
121.7 0.47552 2.8629 4474.3056408
121.9 0.47622 2.8671 4469.9784593
122.1 0.47692 2.8713 4465.6512778
122.3 0.47762 2.8755 4461.3240964
122.4 0.47832 2.8798 4456.9969149
122.6 0.47902 2.8840 4452.6697334
122.8 0.47972 2.8882 4448.3425519
123.0 0.48042 2.8924 4444.0153705
123.2 0.48112 2.8967 4439.6881890
123.3 0.48183 2.9009 4435.3610075
123.5 0.48253 2.9051 4431.0338261
123.7 0.48324 2.9094 4426.7066446
123.9 0.48394 2.9136 4422.3794631
124.1 0.48465 2.9179 4418.0522816
124.3 0.48535 2.9221 4413.7251002
124.4 0.48606 2.9264 4409.3979187
124.6 0.48677 2.9307 4405.0707372
124.8 0.48748 2.9349 4400.7435558
125.0 0.48819 2.9392 4396.4163743
125.2 0.48890 2.9435 4392.0891928
125.3 0.48961 2.9477 4387.7620114
125.5 0.49032 2.9520 4383.4348299
125.7 0.49103 2.9563 4379.1076484
125.9 0.49175 2.9606 4374.7804669
126.1 0.49246 2.9649 4370.4532855
126.3 0.49318 2.9692 4366.1261040
126.4 0.49389 2.9735 4361.7989225
126.6 0.49461 2.9778 4357.4717411
126.8 0.49532 2.9821 4353.1445596
127.0 0.49604 2.9865 4348.8173781
127.2 0.49676 2.9908 4344.4901966
127.4 0.49748 2.9951 4340.1630152
127.5 0.49820 2.9995 4335.8358337
127.7 0.49892 3.0038 4331.5086522
127.9 0.49964 3.0081 4327.1814708
128.1 0.50036 3.0125 4322.8542893
128.3 0.50108 3.0168 4318.5271078
128.5 0.50181 3.0212 4314.1999264
128.6 0.50253 3.0255 4309.8727449
128.8 0.50326 3.0299 4305.5455634
129.0 0.50398 3.0343 4301.2183819
129.2 0.50471 3.0386 4296.8912005
129.4 0.50543 3.0430 4292.5640190
129.6 0.50616 3.0474 4288.2368375
129.8 0.50689 3.0518 4283.9096561
130.0 0.50762 3.0562 4279.5824746
130.1 0.50835 3.0606 4275.2552931
130.3 0.50908 3.0650 4270.9281116
130.5 0.50981 3.0694 4266.6009302
130.7 0.51054 3.0738 4262.2737487
130.9 0.51127 3.0782 4257.9465672
131.1 0.51201 3.0826 4253.6193858
131.3 0.51274 3.0870 4249.2922043
131.5 0.51348 3.0914 4244.9650228
131.6 0.51421 3.0959 4240.6378413
131.8 0.51495 3.1003 4236.3106599
132.0 0.51569 3.1047 4231.9834784
132.2 0.51642 3.1092 4227.6562969
132.4 0.51716 3.1136 4223.3291155
132.6 0.51790 3.1181 4219.0019340
132.8 0.51864 3.1225 4214.6747525
133.0 0.51938 3.1270 4210.3475711
133.2 0.52013 3.1315 4206.0203896
133.3 0.52087 3.1359 4201.6932081
133.5 0.52161 3.1404 4197.3660266
133.7 0.52235 3.1449 4193.0388452
133.9 0.52310 3.1494 4188.7116637
134.1 0.52385 3.1539 4184.3844822
134.3 0.52459 3.1584 4180.0573008
134.5 0.52534 3.1629 4175.7301193
134.7 0.52609 3.1674 4171.4029378
134.9 0.52684 3.1719 4167.0757563
135.1 0.52758 3.1764 4162.7485749
135.3 0.52834 3.1809 4158.4213934
135.4 0.52909 3.1854 4154.0942119
135.6 0.52984 3.1899 4149.7670305
135.8 0.53059 3.1945 4145.4398490
136.0 0.53134 3.1990 4141.1126675
136.2 0.53210 3.2035 4136.7854861
136.4 0.53285 3.2081 4132.4583046
136.6 0.53361 3.2126 4128.1311231
136.8 0.53437 3.2172 4123.8039416
137.0 0.53512 3.2218 4119.4767602
137.2 0.53588 3.2263 4115.1495787
137.4 0.53664 3.2309 4110.8223972
137.6 0.53740 3.2355 4106.4952158
137.8 0.53816 3.2400 4102.1680343
138.0 0.53892 3.2446 4097.8408528
138.2 0.53968 3.2492 4093.5136713
138.4 0.54045 3.2538 4089.1864899
138.5 0.54121 3.2584 4084.8593084
138.7 0.54197 3.2630 4080.5321269
138.9 0.54274 3.2676 4076.2049455
139.1 0.54351 3.2722 4071.8777640
139.3 0.54427 3.2768 4067.5505825
139.5 0.54504 3.2815 4063.2234010
139.7 0.54581 3.2861 4058.8962196
139.9 0.54658 3.2907 4054.5690381
140.1 0.54735 3.2954 4050.2418566
140.3 0.54812 3.3000 4045.9146752
140.5 0.54889 3.3047 4041.5874937
140.7 0.54966 3.3093 4037.2603122
140.9 0.55044 3.3140 4032.9331308
141.1 0.55121 3.3186 4028.6059493
141.3 0.55199 3.3233 4024.2787678
141.5 0.55276 3.3280 4019.9515863
141.7 0.55354 3.3326 4015.6244049
141.9 0.55432 3.3373 4011.2972234
142.1 0.55510 3.3420 4006.9700419
142.3 0.55588 3.3467 4002.6428605
142.5 0.55666 3.3514 3998.3156790
142.7 0.55744 3.3561 3993.9884975
142.9 0.55822 3.3608 3989.6613160
143.1 0.55900 3.3655 3985.3341346
143.3 0.55979 3.3702 3981.0069531
143.5 0.56057 3.3750 3976.6797716
143.7 0.56136 3.3797 3972.3525902
143.9 0.56214 3.3844 3968.0254087
144.1 0.56293 3.3892 3963.6982272
144.3 0.56372 3.3939 3959.3710457
144.5 0.56451 3.3987 3955.0438643
144.7 0.56530 3.4034 3950.7166828
144.9 0.56609 3.4082 3946.3895013
145.1 0.56688 3.4129 3942.0623199
145.3 0.56767 3.4177 3937.7351384
145.5 0.56846 3.4225 3933.4079569
145.7 0.56926 3.4273 3929.0807755
145.9 0.57005 3.4321 3924.7535940
146.1 0.57085 3.4368 3920.4264125
146.3 0.57164 3.4416 3916.0992310
146.5 0.57244 3.4464 3911.7720496
146.7 0.57324 3.4513 3907.4448681
147.0 0.57404 3.4561 3903.1176866
147.2 0.57484 3.4609 3898.7905052
147.4 0.57564 3.4657 3894.4633237
147.6 0.57644 3.4705 3890.1361422
147.8 0.57725 3.4754 3885.8089607
148.0 0.57805 3.4802 3881.4817793
148.2 0.57885 3.4850 3877.1545978
148.4 0.57966 3.4899 3872.8274163
148.6 0.58047 3.4948 3868.5002349
148.8 0.58127 3.4996 3864.1730534
149.0 0.58208 3.5045 3859.8458719
149.2 0.58289 3.5094 3855.5186905
149.4 0.58370 3.5142 3851.1915090
149.6 0.58451 3.5191 3846.8643275
149.8 0.58532 3.5240 3842.5371460
150.1 0.58614 3.5289 3838.2099646
150.3 0.58695 3.5338 3833.8827831
150.5 0.58776 3.5387 3829.5556016
150.7 0.58858 3.5436 3825.2284202
150.9 0.58940 3.5485 3820.9012387
151.1 0.59021 3.5534 3816.5740572
151.3 0.59103 3.5584 3812.2468757
151.5 0.59185 3.5633 3807.9196943
151.7 0.59267 3.5682 3803.5925128
151.9 0.59349 3.5732 3799.2653313
152.1 0.59431 3.5781 3794.9381499
152.4 0.59514 3.5831 3790.6109684
152.6 0.59596 3.5880 3786.2837869
152.8 0.59679 3.5930 3781.9566054
153.0 0.59761 3.5980 3777.6294240
153.2 0.59844 3.6030 3773.3022425
153.4 0.59927 3.6079 3768.9750610
153.6 0.60010 3.6129 3764.6478796
153.8 0.60093 3.6179 3760.3206981
154.0 0.60176 3.6229 3755.9935166
154.3 0.60259 3.6279 3751.6663352
154.5 0.60342 3.6329 3747.3391537
154.7 0.60425 3.6380 3743.0119722
154.9 0.60509 3.6430 3738.6847907
155.1 0.60592 3.6480 3734.3576093
155.3 0.60676 3.6531 3730.0304278
155.5 0.60760 3.6581 3725.7032463
155.8 0.60843 3.6631 3721.3760649
156.0 0.60927 3.6682 3717.0488834
156.2 0.61011 3.6733 3712.7217019
156.4 0.61096 3.6783 3708.3945204
156.6 0.61180 3.6834 3704.0673390
156.8 0.61264 3.6885 3699.7401575
157.1 0.61349 3.6935 3695.4129760
157.3 0.61433 3.6986 3691.0857946
157.5 0.61518 3.7037 3686.7586131
157.7 0.61602 3.7088 3682.4314316
157.9 0.61687 3.7139 3678.1042501
158.1 0.61772 3.7191 3673.7770687
158.4 0.61857 3.7242 3669.4498872
158.6 0.61942 3.7293 3665.1227057
158.8 0.62027 3.7344 3660.7955243
159.0 0.62113 3.7396 3656.4683428
159.2 0.62198 3.7447 3652.1411613
159.4 0.62284 3.7499 3647.8139799
159.7 0.62369 3.7550 3643.4867984
159.9 0.62455 3.7602 3639.1596169
160.1 0.62541 3.7653 3634.8324354
160.3 0.62627 3.7705 3630.5052540
160.5 0.62713 3.7757 3626.1780725
160.8 0.62799 3.7809 3621.8508910
161.0 0.62885 3.7861 3617.5237096
161.2 0.62972 3.7913 3613.1965281
161.4 0.63058 3.7965 3608.8693466
161.6 0.63145 3.8017 3604.5421651
161.9 0.63231 3.8069 3600.2149837
162.1 0.63318 3.8121 3595.8878022
162.3 0.63405 3.8173 3591.5606207
162.5 0.63492 3.8226 3587.2334393
162.8 0.63579 3.8278 3582.9062578
163.0 0.63666 3.8331 3578.5790763
163.2 0.63753 3.8383 3574.2518949
163.4 0.63841 3.8436 3569.9247134
163.7 0.63928 3.8489 3565.5975319
163.9 0.64016 3.8541 3561.2703504
164.1 0.64103 3.8594 3556.9431690
164.3 0.64191 3.8647 3552.6159875
164.6 0.64279 3.8700 3548.2888060
164.8 0.64367 3.8753 3543.9616246
165.0 0.64455 3.8806 3539.6344431
165.2 0.64544 3.8859 3535.3072616
165.5 0.64632 3.8912 3530.9800801
165.7 0.64720 3.8966 3526.6528987
165.9 0.64809 3.9019 3522.3257172
166.1 0.64898 3.9072 3517.9985357
166.4 0.64986 3.9126 3513.6713543
166.6 0.65075 3.9179 3509.3441728
166.8 0.65164 3.9233 3505.0169913
167.0 0.65253 3.9286 3500.6898098
167.3 0.65343 3.9340 3496.3626284
167.5 0.65432 3.9394 3492.0354469
167.7 0.65521 3.9448 3487.7082654
168.0 0.65611 3.9502 3483.3810840
168.2 0.65701 3.9556 3479.0539025
168.4 0.65790 3.9610 3474.7267210
168.7 0.65880 3.9664 3470.3995396
168.9 0.65970 3.9718 3466.0723581
169.1 0.66060 3.9772 3461.7451766
169.3 0.66151 3.9827 3457.4179951
169.6 0.66241 3.9881 3453.0908137
169.8 0.66331 3.9935 3448.7636322
170.0 0.66422 3.9990 3444.4364507
170.3 0.66513 4.0045 3440.1092693
170.5 0.66603 4.0099 3435.7820878
170.7 0.66694 4.0154 3431.4549063
171.0 0.66785 4.0209 3427.1277248
171.2 0.66876 4.0264 3422.8005434
171.4 0.66968 4.0319 3418.4733619
171.7 0.67059 4.0374 3414.1461804
171.9 0.67151 4.0429 3409.8189990
172.1 0.67242 4.0484 3405.4918175
172.4 0.67334 4.0539 3401.1646360
172.6 0.67426 4.0594 3396.8374545
172.8 0.67518 4.0650 3392.5102731
173.1 0.67610 4.0705 3388.1830916
173.3 0.67702 4.0761 3383.8559101
173.6 0.67794 4.0816 3379.5287287
173.8 0.67887 4.0872 3375.2015472
174.0 0.67979 4.0928 3370.8743657
174.3 0.68072 4.0983 3366.5471843
174.5 0.68165 4.1039 3362.2200028
174.7 0.68257 4.1095 3357.8928213
175.0 0.68351 4.1151 3353.5656398
175.2 0.68444 4.1207 3349.2384584
175.5 0.68537 4.1263 3344.9112769
175.7 0.68630 4.1320 3340.5840954
175.9 0.68724 4.1376 3336.2569140
176.2 0.68817 4.1432 3331.9297325
176.4 0.68911 4.1489 3327.6025510
176.7 0.69005 4.1545 3323.2753695
176.9 0.69099 4.1602 3318.9481881
177.1 0.69193 4.1658 3314.6210066
177.4 0.69287 4.1715 3310.2938251
177.6 0.69382 4.1772 3305.9666437
177.9 0.69476 4.1829 3301.6394622
178.1 0.69571 4.1886 3297.3122807
178.3 0.69666 4.1943 3292.9850993
178.6 0.69760 4.2000 3288.6579178
178.8 0.69855 4.2057 3284.3307363
179.1 0.69950 4.2114 3280.0035548
179.3 0.70046 4.2172 3275.6763734
179.6 0.70141 4.2229 3271.3491919
179.8 0.70236 4.2287 3267.0220104
180.1 0.70332 4.2344 3262.6948290
180.3 0.70428 4.2402 3258.3676475
180.5 0.70524 4.2459 3254.0404660
180.8 0.70620 4.2517 3249.7132845
181.0 0.70716 4.2575 3245.3861031
181.3 0.70812 4.2633 3241.0589216
181.5 0.70908 4.2691 3236.7317401
181.8 0.71005 4.2749 3232.4045587
182.0 0.71102 4.2807 3228.0773772
182.3 0.71198 4.2866 3223.7501957
182.5 0.71295 4.2924 3219.4230142
182.8 0.71392 4.2982 3215.0958328
183.0 0.71489 4.3041 3210.7686513
183.3 0.71587 4.3099 3206.4414698
183.5 0.71684 4.3158 3202.1142884
183.8 0.71782 4.3217 3197.7871069
184.0 0.71879 4.3276 3193.4599254
184.3 0.71977 4.3335 3189.1327440
184.5 0.72075 4.3393 3184.8055625
184.8 0.72173 4.3453 3180.4783810
185.0 0.72271 4.3512 3176.1511995
185.3 0.72370 4.3571 3171.8240181
185.5 0.72468 4.3630 3167.4968366
185.8 0.72567 4.3690 3163.1696551
186.0 0.72666 4.3749 3158.8424737
186.3 0.72764 4.3809 3154.5152922
186.5 0.72863 4.3868 3150.1881107
186.8 0.72963 4.3928 3145.8609292
187.0 0.73062 4.3988 3141.5337478
187.3 0.73161 4.4047 3137.2065663
187.5 0.73261 4.4107 3132.8793848
187.8 0.73361 4.4167 3128.5522034
188.1 0.73460 4.4228 3124.2250219
188.3 0.73560 4.4288 3119.8978404
188.6 0.73660 4.4348 3115.5706589
188.8 0.73761 4.4408 3111.2434775
189.1 0.73861 4.4469 3106.9162960
189.3 0.73962 4.4529 3102.5891145
189.6 0.74062 4.4590 3098.2619331
189.9 0.74163 4.4651 3093.9347516
190.1 0.74264 4.4711 3089.6075701
190.4 0.74365 4.4772 3085.2803887
190.6 0.74466 4.4833 3080.9532072
190.9 0.74568 4.4894 3076.6260257
191.2 0.74669 4.4955 3072.2988442
191.4 0.74771 4.5017 3067.9716628
191.7 0.74873 4.5078 3063.6444813
191.9 0.74975 4.5139 3059.3172998
192.2 0.75077 4.5201 3054.9901184
192.5 0.75179 4.5262 3050.6629369
192.7 0.75282 4.5324 3046.3357554
193.0 0.75384 4.5386 3042.0085739
193.2 0.75487 4.5448 3037.6813925
193.5 0.75590 4.5509 3033.3542110
193.8 0.75693 4.5571 3029.0270295
194.0 0.75796 4.5634 3024.6998481
194.3 0.75899 4.5696 3020.3726666
194.6 0.76002 4.5758 3016.0454851
194.8 0.76106 4.5820 3011.7183037
195.1 0.76210 4.5883 3007.3911222
195.4 0.76314 4.5945 3003.0639407
195.6 0.76418 4.6008 2998.7367592
195.9 0.76522 4.6071 2994.4095778
196.2 0.76626 4.6133 2990.0823963
196.4 0.76731 4.6196 2985.7552148
196.7 0.76835 4.6259 2981.4280334
197.0 0.76940 4.6322 2977.1008519
197.2 0.77045 4.6386 2972.7736704
197.5 0.77150 4.6449 2968.4464889
197.8 0.77255 4.6512 2964.1193075
198.0 0.77361 4.6576 2959.7921260
198.3 0.77466 4.6639 2955.4649445
198.6 0.77572 4.6703 2951.1377631
198.9 0.77678 4.6767 2946.8105816
199.1 0.77784 4.6830 2942.4834001
199.4 0.77890 4.6894 2938.1562186
199.7 0.77996 4.6958 2933.8290372
199.9 0.78103 4.7022 2929.5018557
200.2 0.78209 4.7087 2925.1746742
200.5 0.78316 4.7151 2920.8474928
200.8 0.78423 4.7215 2916.5203113
201.0 0.78530 4.7280 2912.1931298
201.3 0.78637 4.7344 2907.8659484
201.6 0.78745 4.7409 2903.5387669
201.9 0.78852 4.7474 2899.2115854
202.1 0.78960 4.7539 2894.8844039
202.4 0.79068 4.7604 2890.5572225
202.7 0.79176 4.7669 2886.2300410
203.0 0.79284 4.7734 2881.9028595
203.2 0.79393 4.7799 2877.5756781
203.5 0.79501 4.7864 2873.2484966
203.8 0.79610 4.7930 2868.9213151
204.1 0.79719 4.7995 2864.5941336
204.4 0.79828 4.8061 2860.2669522
204.6 0.79937 4.8127 2855.9397707
204.9 0.80046 4.8193 2851.6125892
205.2 0.80156 4.8259 2847.2854078
205.5 0.80266 4.8325 2842.9582263
205.8 0.80376 4.8391 2838.6310448
206.0 0.80486 4.8457 2834.3038634
206.3 0.80596 4.8524 2829.9766819
206.6 0.80706 4.8590 2825.6495004
206.9 0.80817 4.8657 2821.3223189
207.2 0.80927 4.8723 2816.9951375
207.5 0.81038 4.8790 2812.6679560
207.7 0.81149 4.8857 2808.3407745
208.0 0.81261 4.8924 2804.0135931
208.3 0.81372 4.8991 2799.6864116
208.6 0.81484 4.9058 2795.3592301
208.9 0.81595 4.9125 2791.0320486
209.2 0.81707 4.9193 2786.7048672
209.5 0.81819 4.9260 2782.3776857
209.7 0.81932 4.9328 2778.0505042
210.0 0.82044 4.9395 2773.7233228
210.3 0.82157 4.9463 2769.3961413
210.6 0.82270 4.9531 2765.0689598
210.9 0.82383 4.9599 2760.7417783
211.2 0.82496 4.9667 2756.4145969
211.5 0.82609 4.9736 2752.0874154
211.8 0.82722 4.9804 2747.7602339
212.1 0.82836 4.9872 2743.4330525
212.4 0.82950 4.9941 2739.1058710
212.6 0.83064 5.0010 2734.7786895
212.9 0.83178 5.0078 2730.4515081
213.2 0.83293 5.0147 2726.1243266
213.5 0.83407 5.0216 2721.7971451
213.8 0.83522 5.0285 2717.4699636
214.1 0.83637 5.0355 2713.1427822
214.4 0.83752 5.0424 2708.8156007
214.7 0.83868 5.0493 2704.4884192
215.0 0.83983 5.0563 2700.1612378
215.3 0.84099 5.0632 2695.8340563
215.6 0.84215 5.0702 2691.5068748
215.9 0.84331 5.0772 2687.1796933
216.2 0.84447 5.0842 2682.8525119
216.5 0.84563 5.0912 2678.5253304
216.8 0.84680 5.0982 2674.1981489
217.1 0.84797 5.1053 2669.8709675
217.4 0.84914 5.1123 2665.5437860
217.7 0.85031 5.1194 2661.2166045
218.0 0.85148 5.1264 2656.8894230
218.3 0.85266 5.1335 2652.5622416
218.6 0.85384 5.1406 2648.2350601
218.9 0.85502 5.1477 2643.9078786
219.2 0.85620 5.1548 2639.5806972
219.5 0.85738 5.1620 2635.2535157
219.8 0.85857 5.1691 2630.9263342
220.1 0.85976 5.1762 2626.5991528
220.4 0.86094 5.1834 2622.2719713
220.7 0.86214 5.1906 2617.9447898
221.0 0.86333 5.1978 2613.6176083
221.3 0.86452 5.2050 2609.2904269
221.6 0.86572 5.2122 2604.9632454
221.9 0.86692 5.2194 2600.6360639
222.2 0.86812 5.2266 2596.3088825
222.5 0.86933 5.2339 2591.9817010
222.9 0.87053 5.2411 2587.6545195
223.2 0.87174 5.2484 2583.3273380
223.5 0.87295 5.2557 2579.0001566
223.8 0.87416 5.2630 2574.6729751
224.1 0.87537 5.2703 2570.3457936
224.4 0.87659 5.2776 2566.0186122
224.7 0.87780 5.2849 2561.6914307
225.0 0.87902 5.2923 2557.3642492
225.3 0.88025 5.2996 2553.0370678
225.7 0.88147 5.3070 2548.7098863
226.0 0.88270 5.3144 2544.3827048
226.3 0.88392 5.3217 2540.0555233
226.6 0.88515 5.3292 2535.7283419
226.9 0.88638 5.3366 2531.4011604
227.2 0.88762 5.3440 2527.0739789
227.5 0.88886 5.3514 2522.7467975
227.9 0.89009 5.3589 2518.4196160
228.2 0.89133 5.3664 2514.0924345
228.5 0.89258 5.3738 2509.7652530
228.8 0.89382 5.3813 2505.4380716
229.1 0.89507 5.3888 2501.1108901
229.5 0.89632 5.3964 2496.7837086
229.8 0.89757 5.4039 2492.4565272
230.1 0.89882 5.4114 2488.1293457
230.4 0.90008 5.4190 2483.8021642
230.7 0.90134 5.4266 2479.4749827
231.1 0.90260 5.4342 2475.1478013
231.4 0.90386 5.4418 2470.8206198
231.7 0.90512 5.4494 2466.4934383
232.0 0.90639 5.4570 2462.1662569
232.4 0.90766 5.4646 2457.8390754
232.7 0.90893 5.4723 2453.5118939
233.0 0.91020 5.4800 2449.1847125
233.3 0.91148 5.4876 2444.8575310
233.7 0.91276 5.4953 2440.5303495
234.0 0.91404 5.5030 2436.2031680
234.3 0.91532 5.5108 2431.8759866
234.7 0.91660 5.5185 2427.5488051
235.0 0.91789 5.5262 2423.2216236
235.3 0.91918 5.5340 2418.8944422
235.6 0.92047 5.5418 2414.5672607
236.0 0.92176 5.5496 2410.2400792
236.3 0.92306 5.5574 2405.9128977
236.6 0.92436 5.5652 2401.5857163
237.0 0.92566 5.5730 2397.2585348
237.3 0.92696 5.5809 2392.9313533
237.6 0.92827 5.5887 2388.6041719
238.0 0.92958 5.5966 2384.2769904
238.3 0.93089 5.6045 2379.9498089
238.6 0.93220 5.6124 2375.6226274
239.0 0.93352 5.6203 2371.2954460
239.3 0.93483 5.6283 2366.9682645
239.7 0.93615 5.6362 2362.6410830
240.0 0.93748 5.6442 2358.3139016
240.3 0.93880 5.6521 2353.9867201
240.7 0.94013 5.6601 2349.6595386
241.0 0.94146 5.6681 2345.3323572
241.4 0.94279 5.6762 2341.0051757
241.7 0.94412 5.6842 2336.6779942
242.0 0.94546 5.6922 2332.3508127
242.4 0.94680 5.7003 2328.0236313
242.7 0.94814 5.7084 2323.6964498
243.1 0.94949 5.7165 2319.3692683
243.4 0.95083 5.7246 2315.0420869
243.8 0.95218 5.7327 2310.7149054
244.1 0.95354 5.7409 2306.3877239
244.5 0.95489 5.7490 2302.0605424
244.8 0.95625 5.7572 2297.7333610
245.1 0.95761 5.7654 2293.4061795
245.5 0.95897 5.7736 2289.0789980
245.8 0.96033 5.7818 2284.7518166
246.2 0.96170 5.7900 2280.4246351
246.5 0.96307 5.7983 2276.0974536
246.9 0.96444 5.8065 2271.7702722
247.2 0.96582 5.8148 2267.4430907
247.6 0.96720 5.8231 2263.1159092
248.0 0.96858 5.8314 2258.7887277
248.3 0.96996 5.8398 2254.4615463
248.7 0.97135 5.8481 2250.1343648
249.0 0.97274 5.8565 2245.8071833
249.4 0.97413 5.8648 2241.4800019
249.7 0.97552 5.8732 2237.1528204
250.1 0.97692 5.8816 2232.8256389
250.4 0.97832 5.8901 2228.4984574
250.8 0.97972 5.8985 2224.1712760
251.2 0.98112 5.9070 2219.8440945
251.5 0.98253 5.9154 2215.5169130
251.9 0.98394 5.9239 2211.1897316
252.3 0.98535 5.9324 2206.8625501
252.6 0.98677 5.9410 2202.5353686
253.0 0.98819 5.9495 2198.2081871
253.3 0.98961 5.9580 2193.8810057
253.7 0.99103 5.9666 2189.5538242
254.1 0.99246 5.9752 2185.2266427
254.4 0.99389 5.9838 2180.8994613
254.8 0.99532 5.9924 2176.5722798
255.2 0.99676 6.0011 2172.2450983
255.5 0.99820 6.0098 2167.9179169
255.9 0.99964 6.0184 2163.5907354
256.3 1.00108 6.0271 2159.2635539
256.6 1.00253 6.0358 2154.9363724
257.0 1.00398 6.0446 2150.6091910
257.4 1.00543 6.0533 2146.2820095
257.8 1.00689 6.0621 2141.9548280
258.1 1.00835 6.0709 2137.6276466
258.5 1.00981 6.0797 2133.3004651
258.9 1.01127 6.0885 2128.9732836
259.3 1.01274 6.0973 2124.6461021
259.6 1.01421 6.1062 2120.3189207
260.0 1.01569 6.1150 2115.9917392
260.4 1.01716 6.1239 2111.6645577
260.8 1.01864 6.1328 2107.3373763
261.2 1.02013 6.1418 2103.0101948
261.5 1.02161 6.1507 2098.6830133
261.9 1.02310 6.1597 2094.3558318
262.3 1.02459 6.1687 2090.0286504
262.7 1.02609 6.1777 2085.7014689
263.1 1.02758 6.1867 2081.3742874
263.4 1.02909 6.1957 2077.0471060
263.8 1.03059 6.2048 2072.7199245
264.2 1.03210 6.2138 2068.3927430
264.6 1.03361 6.2229 2064.0655616
265.0 1.03512 6.2321 2059.7383801
265.4 1.03664 6.2412 2055.4111986
265.8 1.03816 6.2503 2051.0840171
266.2 1.03968 6.2595 2046.7568357
266.5 1.04121 6.2687 2042.4296542
266.9 1.04274 6.2779 2038.1024727
267.3 1.04427 6.2871 2033.7752913
267.7 1.04581 6.2964 2029.4481098
268.1 1.04735 6.3057 2025.1209283
268.5 1.04889 6.3150 2020.7937468
268.9 1.05044 6.3243 2016.4665654
269.3 1.05199 6.3336 2012.1393839
269.7 1.05354 6.3429 2007.8122024
270.1 1.05510 6.3523 2003.4850210
270.5 1.05666 6.3617 1999.1578395
270.9 1.05822 6.3711 1994.8306580
271.3 1.05979 6.3805 1990.5034766
271.7 1.06136 6.3900 1986.1762951
272.1 1.06293 6.3995 1981.8491136
272.5 1.06451 6.4090 1977.5219321
272.9 1.06609 6.4185 1973.1947507
273.3 1.06767 6.4280 1968.8675692
273.7 1.06926 6.4376 1964.5403877
274.1 1.07085 6.4471 1960.2132063
274.5 1.07244 6.4567 1955.8860248
275.0 1.07404 6.4664 1951.5588433
275.4 1.07564 6.4760 1947.2316618
275.8 1.07725 6.4857 1942.9044804
276.2 1.07885 6.4953 1938.5772989
276.6 1.08047 6.5051 1934.2501174
277.0 1.08208 6.5148 1929.9229360
277.4 1.08370 6.5245 1925.5957545
277.8 1.08532 6.5343 1921.2685730
278.3 1.08695 6.5441 1916.9413915
278.7 1.08858 6.5539 1912.6142101
279.1 1.09021 6.5637 1908.2870286
279.5 1.09185 6.5736 1903.9598471
279.9 1.09349 6.5835 1899.6326657
280.4 1.09514 6.5934 1895.3054842
280.8 1.09679 6.6033 1890.9783027
281.2 1.09844 6.6133 1886.6511213
281.6 1.10010 6.6232 1882.3239398
282.0 1.10176 6.6332 1877.9967583
282.5 1.10342 6.6432 1873.6695768
282.9 1.10509 6.6533 1869.3423954
283.3 1.10676 6.6634 1865.0152139
283.8 1.10843 6.6734 1860.6880324
284.2 1.11011 6.6836 1856.3608510
284.6 1.11180 6.6937 1852.0336695
285.1 1.11349 6.7038 1847.7064880
285.5 1.11518 6.7140 1843.3793065
285.9 1.11687 6.7242 1839.0521251
286.4 1.11857 6.7345 1834.7249436
286.8 1.12027 6.7447 1830.3977621
287.2 1.12198 6.7550 1826.0705807
287.7 1.12369 6.7653 1821.7433992
288.1 1.12541 6.7756 1817.4162177
288.5 1.12713 6.7860 1813.0890363
289.0 1.12885 6.7964 1808.7618548
289.4 1.13058 6.8068 1804.4346733
289.9 1.13231 6.8172 1800.1074918
290.3 1.13405 6.8276 1795.7803104
290.8 1.13579 6.8381 1791.4531289
291.2 1.13753 6.8486 1787.1259474
291.7 1.13928 6.8592 1782.7987660
292.1 1.14103 6.8697 1778.4715845
292.6 1.14279 6.8803 1774.1444030
293.0 1.14455 6.8909 1769.8172215
293.5 1.14632 6.9015 1765.4900401
293.9 1.14809 6.9122 1761.1628586
294.4 1.14986 6.9229 1756.8356771
294.8 1.15164 6.9336 1752.5084957
295.3 1.15343 6.9443 1748.1813142
295.7 1.15521 6.9551 1743.8541327
296.2 1.15701 6.9659 1739.5269512
296.7 1.15880 6.9767 1735.1997698
297.1 1.16060 6.9875 1730.8725883
297.6 1.16241 6.9984 1726.5454068
298.0 1.16422 7.0093 1722.2182254
298.5 1.16603 7.0202 1717.8910439
299.0 1.16785 7.0312 1713.5638624
299.4 1.16968 7.0422 1709.2366810
299.9 1.17151 7.0532 1704.9094995
300.4 1.17334 7.0642 1700.5823180
300.8 1.17518 7.0753 1696.2551365
301.3 1.17702 7.0864 1691.9279551
301.8 1.17887 7.0975 1687.6007736
302.3 1.18072 7.1086 1683.2735921
302.7 1.18257 7.1198 1678.9464107
303.2 1.18444 7.1310 1674.6192292
303.7 1.18630 7.1423 1670.2920477
304.2 1.18817 7.1535 1665.9648662
304.7 1.19005 7.1648 1661.6376848
305.1 1.19193 7.1761 1657.3105033
305.6 1.19382 7.1875 1652.9833218
306.1 1.19571 7.1989 1648.6561404
306.6 1.19760 7.2103 1644.3289589
307.1 1.19950 7.2217 1640.0017774
307.6 1.20141 7.2332 1635.6745959
308.1 1.20332 7.2447 1631.3474145
308.5 1.20524 7.2562 1627.0202330
309.0 1.20716 7.2678 1622.6930515
309.5 1.20908 7.2794 1618.3658701
310.0 1.21102 7.2910 1614.0386886
310.5 1.21295 7.3027 1609.7115071
311.0 1.21489 7.3144 1605.3843257
311.5 1.21684 7.3261 1601.0571442
312.0 1.21879 7.3379 1596.7299627
312.5 1.22075 7.3496 1592.4027812
313.0 1.22271 7.3615 1588.0755998
313.5 1.22468 7.3733 1583.7484183
314.0 1.22666 7.3852 1579.4212368
314.5 1.22863 7.3971 1575.0940554
315.0 1.23062 7.4091 1570.7668739
315.5 1.23261 7.4210 1566.4396924
316.1 1.23460 7.4331 1562.1125109
316.6 1.23660 7.4451 1557.7853295
317.1 1.23861 7.4572 1553.4581480
317.6 1.24062 7.4693 1549.1309665
318.1 1.24264 7.4814 1544.8037851
318.6 1.24466 7.4936 1540.4766036
319.2 1.24669 7.5058 1536.1494221
319.7 1.24873 7.5181 1531.8222407
320.2 1.25077 7.5304 1527.4950592
320.7 1.25282 7.5427 1523.1678777
321.2 1.25487 7.5551 1518.8406962
321.8 1.25693 7.5674 1514.5135148
322.3 1.25899 7.5799 1510.1863333
322.8 1.26106 7.5923 1505.8591518
323.4 1.26314 7.6048 1501.5319704
323.9 1.26522 7.6174 1497.2047889
324.4 1.26731 7.6299 1492.8776074
325.0 1.26940 7.6425 1488.5504259
325.5 1.27150 7.6552 1484.2232445
326.0 1.27361 7.6679 1479.8960630
326.6 1.27572 7.6806 1475.5688815
327.1 1.27784 7.6933 1471.2417001
327.7 1.27996 7.7061 1466.9145186
328.2 1.28209 7.7190 1462.5873371
328.8 1.28423 7.7318 1458.2601556
329.3 1.28637 7.7447 1453.9329742
329.9 1.28852 7.7577 1449.6057927
330.4 1.29068 7.7707 1445.2786112
331.0 1.29284 7.7837 1440.9514298
331.5 1.29501 7.7967 1436.6242483
332.1 1.29719 7.8098 1432.2970668
332.6 1.29937 7.8230 1427.9698854
333.2 1.30156 7.8362 1423.6427039
333.8 1.30376 7.8494 1419.3155224
334.3 1.30596 7.8627 1414.9883409
334.9 1.30817 7.8760 1410.6611595
335.5 1.31038 7.8893 1406.3339780
336.0 1.31261 7.9027 1402.0067965
336.6 1.31484 7.9161 1397.6796151
337.2 1.31707 7.9296 1393.3524336
337.7 1.31932 7.9431 1389.0252521
338.3 1.32157 7.9566 1384.6980706
338.9 1.32383 7.9702 1380.3708892
339.5 1.32609 7.9839 1376.0437077
340.1 1.32836 7.9975 1371.7165262
340.6 1.33064 8.0113 1367.3893448
341.2 1.33293 8.0250 1363.0621633
341.8 1.33522 8.0388 1358.7349818
342.4 1.33752 8.0527 1354.4078003
343.0 1.33983 8.0666 1350.0806189
343.6 1.34215 8.0805 1345.7534374
344.2 1.34447 8.0945 1341.4262559
344.8 1.34680 8.1085 1337.0990745
345.4 1.34914 8.1226 1332.7718930
346.0 1.35148 8.1367 1328.4447115
346.6 1.35384 8.1509 1324.1175301
347.2 1.35620 8.1651 1319.7903486
347.8 1.35857 8.1794 1315.4631671
348.4 1.36094 8.1937 1311.1359856
349.0 1.36333 8.2081 1306.8088042
349.6 1.36572 8.2225 1302.4816227
350.2 1.36812 8.2369 1298.1544412
350.9 1.37053 8.2514 1293.8272598
351.5 1.37295 8.2660 1289.5000783
352.1 1.37537 8.2806 1285.1728968
352.7 1.37780 8.2952 1280.8457153
353.3 1.38025 8.3099 1276.5185339
354.0 1.38270 8.3247 1272.1913524
354.6 1.38515 8.3395 1267.8641709
355.2 1.38762 8.3543 1263.5369895
355.9 1.39009 8.3692 1259.2098080
356.5 1.39258 8.3841 1254.8826265
357.1 1.39507 8.3991 1250.5554451
357.8 1.39757 8.4142 1246.2282636
358.4 1.40008 8.4293 1241.9010821
359.1 1.40260 8.4445 1237.5739006
359.7 1.40512 8.4597 1233.2467192
360.4 1.40766 8.4749 1228.9195377
361.0 1.41020 8.4903 1224.5923562
361.7 1.41276 8.5056 1220.2651748
362.3 1.41532 8.5211 1215.9379933
363.0 1.41789 8.5365 1211.6108118
363.6 1.42047 8.5521 1207.2836303
364.3 1.42306 8.5677 1202.9564489
365.0 1.42566 8.5833 1198.6292674
365.6 1.42827 8.5990 1194.3020859
366.3 1.43089 8.6148 1189.9749045
367.0 1.43352 8.6306 1185.6477230
367.7 1.43615 8.6465 1181.3205415
368.3 1.43880 8.6624 1176.9933600
369.0 1.44146 8.6784 1172.6661786
369.7 1.44412 8.6945 1168.3389971
370.4 1.44680 8.7106 1164.0118156
371.1 1.44949 8.7268 1159.6846342
371.8 1.45218 8.7430 1155.3574527
372.5 1.45489 8.7593 1151.0302712
373.1 1.45761 8.7757 1146.7030898
373.8 1.46033 8.7921 1142.3759083
374.5 1.46307 8.8086 1138.0487268
375.2 1.46582 8.8251 1133.7215453
376.0 1.46858 8.8417 1129.3943639
376.7 1.47135 8.8584 1125.0671824
377.4 1.47413 8.8751 1120.7400009
378.1 1.47692 8.8919 1116.4128195
378.8 1.47972 8.9088 1112.0856380
379.5 1.48253 8.9257 1107.7584565
380.3 1.48535 8.9427 1103.4312750
381.0 1.48819 8.9598 1099.1040936
381.7 1.49103 8.9769 1094.7769121
382.4 1.49389 8.9941 1090.4497306
383.2 1.49676 9.0114 1086.1225492
383.9 1.49964 9.0287 1081.7953677
384.6 1.50253 9.0461 1077.4681862
385.4 1.50543 9.0636 1073.1410047
386.1 1.50835 9.0812 1068.8138233
386.9 1.51127 9.0988 1064.4866418
387.6 1.51421 9.1165 1060.1594603
388.4 1.51716 9.1342 1055.8322789
389.2 1.52013 9.1521 1051.5050974
389.9 1.52310 9.1700 1047.1779159
390.7 1.52609 9.1880 1042.8507345
391.4 1.52909 9.2060 1038.5235530
392.2 1.53210 9.2241 1034.1963715
393.0 1.53512 9.2424 1029.8691900
393.8 1.53816 9.2606 1025.5420086
394.5 1.54121 9.2790 1021.2148271
395.3 1.54427 9.2974 1016.8876456
396.1 1.54735 9.3160 1012.5604642
396.9 1.55044 9.3346 1008.2332827
397.7 1.55354 9.3532 1003.9061012
398.5 1.55666 9.3720 999.5789197
399.3 1.55979 9.3908 995.2517383
400.1 1.56293 9.4098 990.9245568
400.9 1.56609 9.4288 986.5973753
401.7 1.56926 9.4479 982.2701939
402.5 1.57244 9.4670 977.9430124
403.4 1.57564 9.4863 973.6158309
404.2 1.57885 9.5056 969.2886495
405.0 1.58208 9.5251 964.9614680
405.8 1.58532 9.5446 960.6342865
406.7 1.58858 9.5642 956.3071050
407.5 1.59185 9.5839 951.9799236
408.4 1.59514 9.6037 947.6527421
409.2 1.59844 9.6236 943.3255606
410.0 1.60176 9.6435 938.9983792
410.9 1.60509 9.6636 934.6711977
411.8 1.60843 9.6837 930.3440162
412.6 1.61180 9.7040 926.0168347
413.5 1.61518 9.7243 921.6896533
414.4 1.61857 9.7448 917.3624718
415.2 1.62198 9.7653 913.0352903
416.1 1.62541 9.7859 908.7081089
417.0 1.62885 9.8067 904.3809274
417.9 1.63231 9.8275 900.0537459
418.8 1.63579 9.8484 895.7265644
419.7 1.63928 9.8695 891.3993830
420.6 1.64279 9.8906 887.0722015
421.5 1.64632 9.9118 882.7450200
422.4 1.64986 9.9332 878.4178386
423.3 1.65343 9.9546 874.0906571
424.2 1.65701 9.9762 869.7634756
425.1 1.66060 9.9978 865.4362942
426.0 1.66422 10.0196 861.1091127
427.0 1.66785 10.0415 856.7819312
427.9 1.67151 10.0635 852.4547497
428.8 1.67518 10.0856 848.1275683
429.8 1.67887 10.1078 843.8003868
430.7 1.68257 10.1301 839.4732053
431.7 1.68630 10.1526 835.1460239
432.7 1.69005 10.1751 830.8188424
433.6 1.69382 10.1978 826.4916609
434.6 1.69760 10.2206 822.1644794
435.6 1.70141 10.2435 817.8372980
436.5 1.70524 10.2665 813.5101165
437.5 1.70908 10.2897 809.1829350
438.5 1.71295 10.3130 804.8557536
439.5 1.71684 10.3364 800.5285721
440.5 1.72075 10.3599 796.2013906
441.5 1.72468 10.3836 791.8742091
442.5 1.72863 10.4074 787.5470277
443.5 1.73261 10.4313 783.2198462
444.6 1.73660 10.4554 778.8926647
445.6 1.74062 10.4796 774.5654833
446.6 1.74466 10.5039 770.2383018
447.7 1.74873 10.5284 765.9111203
448.7 1.75282 10.5530 761.5839389
449.8 1.75693 10.5777 757.2567574
450.8 1.76106 10.6026 752.9295759
451.9 1.76522 10.6277 748.6023944
453.0 1.76940 10.6528 744.2752130
454.0 1.77361 10.6782 739.9480315
455.1 1.77784 10.7036 735.6208500
456.2 1.78209 10.7293 731.2936686
457.3 1.78637 10.7550 726.9664871
458.4 1.79068 10.7810 722.6393056
459.5 1.79501 10.8070 718.3121241
460.6 1.79937 10.8333 713.9849427
461.8 1.80376 10.8597 709.6577612
462.9 1.80817 10.8863 705.3305797
464.0 1.81261 10.9130 701.0033983
465.2 1.81707 10.9399 696.6762168
466.3 1.82157 10.9669 692.3490353
467.5 1.82609 10.9942 688.0218539
468.6 1.83064 11.0216 683.6946724
469.8 1.83522 11.0491 679.3674909
471.0 1.83983 11.0769 675.0403094
472.2 1.84447 11.1048 670.7131280
473.4 1.84914 11.1329 666.3859465
474.6 1.85384 11.1612 662.0587650
475.8 1.85857 11.1897 657.7315836
477.0 1.86333 11.2184 653.4044021
478.2 1.86812 11.2472 649.0772206
479.5 1.87295 11.2763 644.7500391
480.7 1.87780 11.3055 640.4228577
482.0 1.88270 11.3350 636.0956762
483.2 1.88762 11.3646 631.7684947
484.5 1.89258 11.3944 627.4413133
485.8 1.89757 11.4245 623.1141318
487.1 1.90260 11.4548 618.7869503
488.4 1.90766 11.4852 614.4597688
489.7 1.91276 11.5159 610.1325874
491.0 1.91789 11.5468 605.8054059
492.3 1.92306 11.5780 601.4782244
493.6 1.92827 11.6093 597.1510430
495.0 1.93352 11.6409 592.8238615
496.3 1.93880 11.6727 588.4966800
497.7 1.94412 11.7048 584.1694986
499.1 1.94949 11.7371 579.8423171
500.5 1.95489 11.7696 575.5151356
501.8 1.96033 11.8024 571.1879541
503.2 1.96582 11.8354 566.8607727
504.7 1.97135 11.8687 562.5335912
506.1 1.97692 11.9022 558.2064097
507.5 1.98253 11.9360 553.8792283
509.0 1.98819 11.9701 549.5520468
510.4 1.99389 12.0044 545.2248653
511.9 1.99964 12.0390 540.8976838
513.4 2.00543 12.0739 536.5705024
514.9 2.01127 12.1091 532.2433209
516.4 2.01716 12.1445 527.9161394
517.9 2.02310 12.1803 523.5889580
519.4 2.02909 12.2163 519.2617765
521.0 2.03512 12.2527 514.9345950
522.5 2.04121 12.2893 510.6074136
524.1 2.04735 12.3263 506.2802321
525.7 2.05354 12.3635 501.9530506
527.3 2.05979 12.4011 497.6258691
528.9 2.06609 12.4391 493.2986877
530.5 2.07244 12.4773 488.9715062
532.2 2.07885 12.5159 484.6443247
533.8 2.08532 12.5549 480.3171433
535.5 2.09185 12.5942 475.9899618
537.2 2.09844 12.6339 471.6627803
538.9 2.10509 12.6739 467.3355988
540.6 2.11180 12.7143 463.0084174
542.4 2.11857 12.7551 458.6812359
544.1 2.12541 12.7962 454.3540544
545.9 2.13231 12.8378 450.0268730
547.7 2.13928 12.8798 445.6996915
549.5 2.14632 12.9221 441.3725100
551.3 2.15343 12.9649 437.0453285
553.1 2.16060 13.0081 432.7181471
555.0 2.16785 13.0518 428.3909656
556.8 2.17518 13.0959 424.0637841
558.7 2.18257 13.1404 419.7366027
560.7 2.19005 13.1854 415.4094212
562.6 2.19760 13.2309 411.0822397
564.5 2.20524 13.2768 406.7550583
566.5 2.21295 13.3233 402.4278768
568.5 2.22075 13.3702 398.1006953
570.5 2.22863 13.4177 393.7735138
572.6 2.23660 13.4657 389.4463324
574.6 2.24466 13.5142 385.1191509
576.7 2.25282 13.5633 380.7919694
578.8 2.26106 13.6129 376.4647880
581.0 2.26940 13.6631 372.1376065
583.1 2.27784 13.7139 367.8104250
585.3 2.28637 13.7653 363.4832435
587.5 2.29501 13.8173 359.1560621
589.8 2.30376 13.8700 354.8288806
592.0 2.31261 13.9233 350.5016991
594.3 2.32157 13.9772 346.1745177
596.6 2.33064 14.0319 341.8473362
599.0 2.33983 14.0872 337.5201547
601.4 2.34914 14.1432 333.1929732
603.8 2.35857 14.2000 328.8657918
606.2 2.36812 14.2575 324.5386103
608.7 2.37780 14.3158 320.2114288
611.2 2.38762 14.3749 315.8842474
613.8 2.39757 14.4348 311.5570659
616.4 2.40766 14.4955 307.2298844
619.0 2.41789 14.5571 302.9027030
621.6 2.42827 14.6196 298.5755215
624.3 2.43880 14.6830 294.2483400
627.1 2.44949 14.7474 289.9211585
629.8 2.46033 14.8127 285.5939771
632.7 2.47135 14.8790 281.2667956
635.5 2.48253 14.9463 276.9396141
638.4 2.49389 15.0147 272.6124327
641.4 2.50543 15.0842 268.2852512
644.4 2.51716 15.1548 263.9580697
647.4 2.52909 15.2266 259.6308882
650.5 2.54121 15.2996 255.3037068
653.7 2.55354 15.3738 250.9765253
656.9 2.56609 15.4494 246.6493438
660.2 2.57885 15.5262 242.3221624
663.5 2.59185 15.6045 237.9949809
666.9 2.60509 15.6842 233.6677994
670.4 2.61857 15.7654 229.3406180
673.9 2.63231 15.8481 225.0134365
677.5 2.64632 15.9324 220.6862550
681.1 2.66060 16.0184 216.3590735
684.8 2.67518 16.1062 212.0318921
688.7 2.69005 16.1957 207.7047106
692.5 2.70524 16.2871 203.3775291
696.5 2.72075 16.3805 199.0503477
700.6 2.73660 16.4760 194.7231662
704.7 2.75282 16.5736 190.3959847
709.0 2.76940 16.6734 186.0688032
713.3 2.78637 16.7756 181.7416218
717.8 2.80376 16.8803 177.4144403
722.3 2.82157 16.9875 173.0872588
727.0 2.83983 17.0975 168.7600774
731.8 2.85857 17.2103 164.4328959
736.7 2.87780 17.3261 160.1057144
741.8 2.89757 17.4451 155.7785329
747.0 2.91789 17.5674 151.4513515
752.3 2.93880 17.6933 147.1241700
757.8 2.96033 17.8230 142.7969885
763.5 2.98253 17.9566 138.4698071
769.4 3.00543 18.0945 134.1426256
775.4 3.02909 18.2369 129.8154441
781.7 3.05354 18.3841 125.4882627
788.2 3.07885 18.5365 121.1610812
794.9 3.10509 18.6945 116.8338997
801.9 3.13231 18.8584 112.5067182
809.1 3.16060 19.0287 108.1795368
816.7 3.19005 19.2060 103.8523553
824.5 3.22075 19.3908 99.5251738
832.7 3.25282 19.5839 95.1979924
841.3 3.28637 19.7859 90.8708109
850.3 3.32157 19.9978 86.5436294
859.8 3.35857 20.2206 82.2164479
869.8 3.39757 20.4554 77.8892665
880.3 3.43880 20.7036 73.5620850
891.5 3.48253 20.9669 69.2349035
903.4 3.52909 21.2472 64.9077221
916.2 3.57885 21.5468 60.5805406
929.9 3.63231 21.8687 56.2533591
944.7 3.69005 22.2163 51.9261776
960.7 3.75282 22.5942 47.5989962
978.3 3.82157 23.0081 43.2718147
997.8 3.89757 23.4657 38.9446332
1019.5 3.98253 23.9772 34.6174518
1044.2 4.07885 24.5571 30.2902703
1072.7 4.19005 25.2266 25.9630888
1106.3 4.32157 26.0184 21.6359074
1147.5 4.48253 26.9875 17.3087259
1200.7 4.69005 28.2369 12.9815444
1275.5 4.98253 29.9978 8.6543629
1403.5 5.48253 33.0081 4.3271815


==> figures/data/gaussian256/pa_per_dim.txt <==
dim snr
1 2.35
2 2.35
3 2.35
4 2.35
5 2.35
6 2.35
7 2.35
8 2.35
9 2.35
10 2.35
11 2.35
12 2.35
13 2.35
14 2.35
15 2.35
16 2.35
17 2.35
18 2.35
19 2.35
20 2.35
21 2.35
22 2.35
23 2.35
24 2.35
25 2.35
26 2.35
27 2.35
28 2.35
29 2.35
30 2.35
31 2.35
32 2.35
33 2.35
34 2.35
35 2.35
36 2.35
37 2.35
38 2.35
39 2.35
40 2.35
41 2.35
42 2.35
43 2.35
44 2.35
45 2.35
46 2.35
47 2.35
48 2.35
49 2.35
50 2.35
51 2.35
52 2.35
53 2.35
54 2.35
55 2.35
56 2.35
57 2.35
58 2.35
59 2.35
60 2.35
61 2.35
62 2.35
63 2.35
64 2.35
65 2.35
66 2.35
67 2.35
68 2.35
69 2.35
70 2.35
71 2.35
72 2.35
73 2.35
74 2.35
75 2.35
76 2.35
77 2.35
78 2.35
79 2.35
80 2.35
81 2.35
82 2.35
83 2.35
84 2.35
85 2.35
86 2.35
87 2.35
88 2.35
89 2.35
90 2.35
91 2.35
92 2.35
93 2.35
94 2.35
95 2.35
96 2.35
97 2.35
98 2.35
99 2.35
100 2.35
101 2.35
102 2.35
103 2.35
104 2.35
105 2.35
106 2.35
107 2.35
108 2.35
109 2.35
110 2.35
111 2.35
112 2.35
113 2.35
114 2.35
115 2.35
116 2.35
117 2.35
118 2.35
119 2.35
120 2.35
121 2.35
122 2.35
123 2.35
124 2.35
125 2.35
126 2.35
127 2.35
128 2.35
129 2.35
130 2.35
131 2.35
132 2.35
133 2.35
134 2.35
135 2.35
136 2.35
137 2.35
138 2.35
139 2.35
140 2.35
141 2.35
142 2.35
143 2.35
144 2.35
145 2.35
146 2.35
147 2.35
148 2.35
149 2.35
150 2.35
151 2.35
152 2.35
153 2.35
154 2.35
155 2.35
156 2.35
157 2.35
158 2.35
159 2.35
160 2.35
161 2.35
162 2.35
163 2.35
164 2.35
165 2.35
166 2.35
167 2.35
168 2.35
169 2.35
170 2.35
171 2.35
172 2.35
173 2.35
174 2.35
175 2.35
176 2.35
177 2.35
178 2.35
179 2.35
180 2.35
181 2.35
182 2.35
183 2.35
184 2.35
185 2.35
186 2.35
187 2.35
188 2.35
189 2.35
190 2.35
191 2.35
192 2.35
193 2.35
194 2.35
195 2.35
196 2.35
197 2.35
198 2.35
199 2.35
200 2.35
201 2.35
202 2.35
203 2.35
204 2.35
205 2.35
206 2.35
207 2.35
208 2.35
209 2.35
210 2.35
211 2.35
212 2.35
213 2.35
214 2.35
215 2.35
216 2.35
217 2.35
218 2.35
219 2.35
220 2.35
221 2.35
222 2.35
223 2.35
224 2.35
225 2.35
226 2.35
227 2.35
228 2.35
229 2.35
230 2.35
231 2.35
232 2.35
233 2.35
234 2.35
235 2.35
236 2.35
237 2.35
238 2.35
239 2.35
240 2.35
241 2.35
242 2.35
243 2.35
244 2.35
245 2.35
246 2.35
247 2.35
248 2.35
249 2.35
250 2.35
251 2.35
252 2.35
253 2.35
254 2.35
255 2.35
256 2.35


==> figures/data/gaussian256/pf.txt <==
bits bpd snr error
0.1 0.00036 0.0982 8456.5667071
0.2 0.00072 0.1396 8376.4292014
0.3 0.00108 0.1716 8314.9375306
0.4 0.00144 0.1988 8263.0976541
0.5 0.00181 0.2228 8217.4258060
0.6 0.00217 0.2447 8176.1352992
0.6 0.00253 0.2649 8138.1647595
0.7 0.00289 0.2838 8102.8226428
0.8 0.00326 0.3016 8069.6286011
0.9 0.00362 0.3186 8038.2328959
1.0 0.00398 0.3347 8008.3715028
1.1 0.00434 0.3502 7979.8393011
1.2 0.00471 0.3652 7952.4731693
1.3 0.00507 0.3796 7926.1408488
1.4 0.00543 0.3935 7900.7333398
1.5 0.00580 0.4070 7876.1595481
1.6 0.00616 0.4202 7852.3424193
1.7 0.00652 0.4330 7829.2160842
1.8 0.00689 0.4455 7806.7237094
1.9 0.00725 0.4577 7784.8158520
2.0 0.00762 0.4696 7763.4491801
2.0 0.00798 0.4813 7742.5854649
2.1 0.00835 0.4928 7722.1907770
2.2 0.00871 0.5040 7702.2348384
2.3 0.00908 0.5150 7682.6904951
2.4 0.00944 0.5259 7663.5332836
2.5 0.00981 0.5366 7644.7410717
2.6 0.01018 0.5470 7626.2937589
2.7 0.01054 0.5574 7608.1730247
2.8 0.01091 0.5676 7590.3621151
2.9 0.01127 0.5776 7572.8456615
3.0 0.01164 0.5875 7555.6095255
3.1 0.01201 0.5972 7538.6406650
3.2 0.01237 0.6069 7521.9270190
3.3 0.01274 0.6164 7505.4574070
3.4 0.01311 0.6258 7489.2214422
3.5 0.01348 0.6351 7473.2094538
3.5 0.01384 0.6443 7457.4124207
3.6 0.01421 0.6534 7441.8219114
3.7 0.01458 0.6624 7426.4300317
3.8 0.01495 0.6713 7411.2293777
3.9 0.01532 0.6801 7396.2129945
4.0 0.01569 0.6888 7381.3743388
4.1 0.01605 0.6974 7366.7072455
4.2 0.01642 0.7060 7352.2058980
4.3 0.01679 0.7145 7337.8648012
4.4 0.01716 0.7229 7323.6787569
4.5 0.01753 0.7312 7309.6428422
4.6 0.01790 0.7395 7295.7523892
4.7 0.01827 0.7477 7282.0029669
4.8 0.01864 0.7558 7268.3903650
4.9 0.01901 0.7639 7254.9105786
5.0 0.01938 0.7719 7241.5597942
5.1 0.01975 0.7798 7228.3343776
5.2 0.02013 0.7877 7215.2308620
5.2 0.02050 0.7955 7202.2459376
5.3 0.02087 0.8033 7189.3764417
5.4 0.02124 0.8110 7176.6193495
5.5 0.02161 0.8186 7163.9717664
5.6 0.02198 0.8262 7151.4309196
5.7 0.02235 0.8338 7138.9941517
5.8 0.02273 0.8413 7126.6589135
5.9 0.02310 0.8488 7114.4227583
6.0 0.02347 0.8562 7102.2833362
6.1 0.02385 0.8636 7090.2383886
6.2 0.02422 0.8709 7078.2857435
6.3 0.02459 0.8782 7066.4233109
6.4 0.02497 0.8854 7054.6490786
6.5 0.02534 0.8926 7042.9611078
6.6 0.02571 0.8998 7031.3575300
6.7 0.02609 0.9069 7019.8365431
6.8 0.02646 0.9140 7008.3964083
6.9 0.02684 0.9210 6997.0354468
7.0 0.02721 0.9280 6985.7520372
7.1 0.02758 0.9350 6974.5446128
7.2 0.02796 0.9420 6963.4116587
7.3 0.02834 0.9489 6952.3517101
7.3 0.02871 0.9557 6941.3633491
7.4 0.02909 0.9626 6930.4452034
7.5 0.02946 0.9694 6919.5959440
7.6 0.02984 0.9761 6908.8142832
7.7 0.03021 0.9829 6898.0989730
7.8 0.03059 0.9896 6887.4488032
7.9 0.03097 0.9963 6876.8626002
8.0 0.03134 1.0029 6866.3392250
8.1 0.03172 1.0095 6855.8775720
8.2 0.03210 1.0161 6845.4765678
8.3 0.03248 1.0227 6835.1351698
8.4 0.03285 1.0292 6824.8523646
8.5 0.03323 1.0358 6814.6271675
8.6 0.03361 1.0422 6804.4586210
8.7 0.03399 1.0487 6794.3457939
8.8 0.03437 1.0551 6784.2877800
8.9 0.03474 1.0615 6774.2836977
9.0 0.03512 1.0679 6764.3326885
9.1 0.03550 1.0743 6754.4339167
9.2 0.03588 1.0806 6744.5865682
9.3 0.03626 1.0869 6734.7898497
9.4 0.03664 1.0932 6725.0429882
9.5 0.03702 1.0995 6715.3452302
9.6 0.03740 1.1057 6705.6958410
9.7 0.03778 1.1120 6696.0941040
9.8 0.03816 1.1182 6686.5393201
9.9 0.03854 1.1243 6677.0308072
10.0 0.03892 1.1305 6667.5678994
10.1 0.03930 1.1366 6658.1499468
10.2 0.03968 1.1428 6648.7763147
10.3 0.04006 1.1489 6639.4463833
10.4 0.04045 1.1549 6630.1595469
10.5 0.04083 1.1610 6620.9152139
10.5 0.04121 1.1670 6611.7128059
10.6 0.04159 1.1731 6602.5517577
10.7 0.04197 1.1791 6593.4315166
10.8 0.04236 1.1850 6584.3515420
10.9 0.04274 1.1910 6575.3113053
11.0 0.04312 1.1970 6566.3102893
11.1 0.04351 1.2029 6557.3479878
11.2 0.04389 1.2088 6548.4239057
11.3 0.04427 1.2147 6539.5375580
11.4 0.04466 1.2206 6530.6884701
11.5 0.04504 1.2265 6521.8761772
11.6 0.04542 1.2323 6513.1002242
11.7 0.04581 1.2381 6504.3601651
11.8 0.04619 1.2439 6495.6555630
11.9 0.04658 1.2497 6486.9859900
12.0 0.04696 1.2555 6478.3510264
12.1 0.04735 1.2613 6469.7502612
12.2 0.04773 1.2671 6461.1832910
12.3 0.04812 1.2728 6452.6497208
12.4 0.04851 1.2785 6444.1491628
12.5 0.04889 1.2842 6435.6812368
12.6 0.04928 1.2899 6427.2455700
12.7 0.04966 1.2956 6418.8417964
12.8 0.05005 1.3013 6410.4695570
12.9 0.05044 1.3069 6402.1284994
13.0 0.05083 1.3126 6393.8182779
13.1 0.05121 1.3182 6385.5385529
13.2 0.05160 1.3238 6377.2889911
13.3 0.05199 1.3294 6369.0692653
13.4 0.05238 1.3350 6360.8790540
13.5 0.05276 1.3406 6352.7180417
13.6 0.05315 1.3461 6344.5859181
13.7 0.05354 1.3517 6336.4823788
13.8 0.05393 1.3572 6328.4071243
13.9 0.05432 1.3628 6320.3598605
14.0 0.05471 1.3683 6312.3402984
14.1 0.05510 1.3738 6304.3481538
14.2 0.05549 1.3793 6296.3831475
14.3 0.05588 1.3847 6288.4450049
14.4 0.05627 1.3902 6280.5334559
14.5 0.05666 1.3957 6272.6482351
14.6 0.05705 1.4011 6264.7890814
14.7 0.05744 1.4065 6256.9557378
14.8 0.05783 1.4120 6249.1479519
14.9 0.05822 1.4174 6241.3654751
15.0 0.05861 1.4228 6233.6080628
15.1 0.05900 1.4282 6225.8754744
15.2 0.05939 1.4336 6218.1674731
15.3 0.05979 1.4389 6210.4838259
15.4 0.06018 1.4443 6202.8243033
15.5 0.06057 1.4496 6195.1886796
15.6 0.06096 1.4550 6187.5767324
15.7 0.06136 1.4603 6179.9882428
15.8 0.06175 1.4656 6172.4229954
15.9 0.06214 1.4709 6164.8807777
16.0 0.06254 1.4762 6157.3613809
16.1 0.06293 1.4815 6149.8645989
16.2 0.06332 1.4868 6142.3902290
16.3 0.06372 1.4921 6134.9380713
16.4 0.06411 1.4973 6127.5079290
16.5 0.06451 1.5026 6120.0996081
16.6 0.06490 1.5078 6112.7129175
16.7 0.06530 1.5131 6105.3476688
16.8 0.06569 1.5183 6098.0036763
16.9 0.06609 1.5235 6090.6807571
17.0 0.06648 1.5287 6083.3787309
17.1 0.06688 1.5339 6076.0974197
17.2 0.06727 1.5391 6068.8366483
17.3 0.06767 1.5443 6061.5962439
17.4 0.06807 1.5495 6054.3760360
17.5 0.06846 1.5547 6047.1758565
17.6 0.06886 1.5598 6039.9955396
17.7 0.06926 1.5650 6032.8349220
17.8 0.06965 1.5701 6025.6938423
17.9 0.07005 1.5752 6018.5721415
18.0 0.07045 1.5804 6011.4696627
18.1 0.07085 1.5855 6004.3862511
18.2 0.07125 1.5906 5997.3217538
18.3 0.07164 1.5957 5990.2760203
18.4 0.07204 1.6008 5983.2489017
18.5 0.07244 1.6059 5976.2402514
18.6 0.07284 1.6110 5969.2499244
18.7 0.07324 1.6161 5962.2777778
18.9 0.07364 1.6211 5955.3236705
19.0 0.07404 1.6262 5948.3874632
19.1 0.07444 1.6312 5941.4690183
19.2 0.07484 1.6363 5934.5682001
19.3 0.07524 1.6413 5927.6848746
19.4 0.07564 1.6464 5920.8189094
19.5 0.07604 1.6514 5913.9701738
19.6 0.07644 1.6564 5907.1385387
19.7 0.07684 1.6614 5900.3238767
19.8 0.07725 1.6664 5893.5260619
19.9 0.07765 1.6714 5886.7449700
20.0 0.07805 1.6764 5879.9804782
20.1 0.07845 1.6814 5873.2324650
20.2 0.07885 1.6864 5866.5008108
20.3 0.07926 1.6914 5859.7853971
20.4 0.07966 1.6963 5853.0861068
20.5 0.08006 1.7013 5846.4028245
20.6 0.08047 1.7062 5839.7354360
20.7 0.08087 1.7112 5833.0838283
20.8 0.08127 1.7161 5826.4478899
20.9 0.08168 1.7211 5819.8275107
21.0 0.08208 1.7260 5813.2225816
21.1 0.08249 1.7309 5806.6329951
21.2 0.08289 1.7359 5800.0586447
21.3 0.08330 1.7408 5793.4994251
21.4 0.08370 1.7457 5786.9552325
21.5 0.08411 1.7506 5780.4259640
21.6 0.08451 1.7555 5773.9115179
21.7 0.08492 1.7604 5767.4117938
21.8 0.08532 1.7653 5760.9266923
21.9 0.08573 1.7701 5754.4561152
22.1 0.08614 1.7750 5747.9999653
22.2 0.08654 1.7799 5741.5581465
22.3 0.08695 1.7847 5735.1305638
22.4 0.08736 1.7896 5728.7171233
22.5 0.08776 1.7945 5722.3177320
22.6 0.08817 1.7993 5715.9322980
22.7 0.08858 1.8042 5709.5607303
22.8 0.08899 1.8090 5703.2029390
22.9 0.08940 1.8138 5696.8588352
23.0 0.08981 1.8187 5690.5283307
23.1 0.09021 1.8235 5684.2113386
23.2 0.09062 1.8283 5677.9077727
23.3 0.09103 1.8331 5671.6175477
23.4 0.09144 1.8379 5665.3405793
23.5 0.09185 1.8427 5659.0767840
23.6 0.09226 1.8475 5652.8260792
23.7 0.09267 1.8523 5646.5883832
23.8 0.09308 1.8571 5640.3636151
23.9 0.09349 1.8619 5634.1516949
24.0 0.09390 1.8667 5627.9525433
24.1 0.09431 1.8715 5621.7660820
24.2 0.09473 1.8762 5615.5922332
24.4 0.09514 1.8810 5609.4309202
24.5 0.09555 1.8858 5603.2820669
24.6 0.09596 1.8905 5597.1455981
24.7 0.09637 1.8953 5591.0214391
24.8 0.09679 1.9000 5584.9095163
24.9 0.09720 1.9048 5578.8097566
25.0 0.09761 1.9095 5572.7220876
25.1 0.09803 1.9142 5566.6464377
25.2 0.09844 1.9190 5560.5827360
25.3 0.09885 1.9237 5554.5309123
25.4 0.09927 1.9284 5548.4908971
25.5 0.09968 1.9332 5542.4626215
25.6 0.10010 1.9379 5536.4460174
25.7 0.10051 1.9426 5530.4410171
25.8 0.10093 1.9473 5524.4475539
25.9 0.10134 1.9520 5518.4655614
26.0 0.10176 1.9567 5512.4949741
26.2 0.10217 1.9614 5506.5357270
26.3 0.10259 1.9661 5500.5877556
26.4 0.10300 1.9708 5494.6509964
26.5 0.10342 1.9755 5488.7253859
26.6 0.10384 1.9801 5482.8108618
26.7 0.10425 1.9848 5476.9073620
26.8 0.10467 1.9895 5471.0148251
26.9 0.10509 1.9942 5465.1331902
27.0 0.10551 1.9988 5459.2623971
27.1 0.10592 2.0035 5453.4023860
27.2 0.10634 2.0082 5447.5530977
27.3 0.10676 2.0128 5441.7144736
27.4 0.10718 2.0175 5435.8864556
27.5 0.10760 2.0221 5430.0689860
27.7 0.10802 2.0268 5424.2620078
27.8 0.10843 2.0314 5418.4654645
27.9 0.10885 2.0361 5412.6793000
28.0 0.10927 2.0407 5406.9034587
28.1 0.10969 2.0453 5401.1378856
28.2 0.11011 2.0500 5395.3825262
28.3 0.11053 2.0546 5389.6373262
28.4 0.11096 2.0592 5383.9022322
28.5 0.11138 2.0638 5378.1771910
28.6 0.11180 2.0684 5372.4621498
28.7 0.11222 2.0731 5366.7570565
28.8 0.11264 2.0777 5361.0618593
28.9 0.11306 2.0823 5355.3765069
29.1 0.11349 2.0869 5349.7009485
29.2 0.11391 2.0915 5344.0351335
29.3 0.11433 2.0961 5338.3790119
29.4 0.11475 2.1007 5332.7325343
29.5 0.11518 2.1053 5327.0956513
29.6 0.11560 2.1099 5321.4683143
29.7 0.11602 2.1145 5315.8504750
29.8 0.11645 2.1190 5310.2420853
29.9 0.11687 2.1236 5304.6430979
30.0 0.11730 2.1282 5299.0534655
30.1 0.11772 2.1328 5293.4731414
30.2 0.11815 2.1373 5287.9020792
30.4 0.11857 2.1419 5282.3402331
30.5 0.11900 2.1465 5276.7875574
30.6 0.11942 2.1510 5271.2440069
30.7 0.11985 2.1556 5265.7095368
30.8 0.12027 2.1602 5260.1841025
30.9 0.12070 2.1647 5254.6676601
31.0 0.12113 2.1693 5249.1601656
31.1 0.12155 2.1738 5243.6615758
31.2 0.12198 2.1784 5238.1718475
31.3 0.12241 2.1829 5232.6909381
31.4 0.12284 2.1875 5227.2188052
31.6 0.12326 2.1920 5221.7554067
31.7 0.12369 2.1966 5216.3007010
31.8 0.12412 2.2011 5210.8546468
31.9 0.12455 2.2056 5205.4172029
32.0 0.12498 2.2102 5199.9883286
32.1 0.12541 2.2147 5194.5679837
32.2 0.12584 2.2192 5189.1561279
32.3 0.12627 2.2237 5183.7527216
32.4 0.12670 2.2283 5178.3577253
32.5 0.12713 2.2328 5172.9710998
32.7 0.12756 2.2373 5167.5928064
32.8 0.12799 2.2418 5162.2228063
32.9 0.12842 2.2463 5156.8610615
33.0 0.12885 2.2508 5151.5075339
33.1 0.12928 2.2553 5146.1621859
33.2 0.12972 2.2599 5140.8249801
33.3 0.13015 2.2644 5135.4958794
33.4 0.13058 2.2689 5130.1748470
33.5 0.13101 2.2734 5124.8618464
33.6 0.13145 2.2779 5119.5568413
33.8 0.13188 2.2824 5114.2597957
33.9 0.13231 2.2868 5108.9706738
34.0 0.13275 2.2913 5103.6894403
34.1 0.13318 2.2958 5098.4160600
34.2 0.13361 2.3003 5093.1504979
34.3 0.13405 2.3048 5087.8927193
34.4 0.13448 2.3093 5082.6426899
34.5 0.13492 2.3138 5077.4003754
34.7 0.13535 2.3182 5072.1657420
34.8 0.13579 2.3227 5066.9387560
34.9 0.13622 2.3272 5061.7193839
35.0 0.13666 2.3317 5056.5075927
35.1 0.13710 2.3361 5051.3033493
35.2 0.13753 2.3406 5046.1066211
35.3 0.13797 2.3451 5040.9173756
35.4 0.13841 2.3495 5035.7355806
35.5 0.13884 2.3540 5030.5612040
35.7 0.13928 2.3585 5025.3942142
35.8 0.13972 2.3629 5020.2345794
35.9 0.14016 2.3674 5015.0822686
36.0 0.14060 2.3719 5009.9372504
36.1 0.14103 2.3763 5004.7994942
36.2 0.14147 2.3808 4999.6689691
36.3 0.14191 2.3852 4994.5456448
36.4 0.14235 2.3897 4989.4294909
36.6 0.14279 2.3941 4984.3204776
36.7 0.14323 2.3986 4979.2185750
36.8 0.14367 2.4030 4974.1237534
36.9 0.14411 2.4075 4969.0359835
37.0 0.14455 2.4119 4963.9552360
37.1 0.14499 2.4163 4958.8814820
37.2 0.14544 2.4208 4953.8146927
37.3 0.14588 2.4252 4948.7548395
37.5 0.14632 2.4297 4943.7018939
37.6 0.14676 2.4341 4938.6558277
37.7 0.14720 2.4385 4933.6166130
37.8 0.14765 2.4430 4928.5842219
37.9 0.14809 2.4474 4923.5586267
38.0 0.14853 2.4518 4918.5398000
38.1 0.14898 2.4562 4913.5277145
38.3 0.14942 2.4607 4908.5223431
38.4 0.14986 2.4651 4903.5236590
38.5 0.15031 2.4695 4898.5316353
38.6 0.15075 2.4739 4893.5462456
38.7 0.15120 2.4784 4888.5674634
38.8 0.15164 2.4828 4883.5952626
38.9 0.15209 2.4872 4878.6296170
39.0 0.15253 2.4916 4873.6705010
39.2 0.15298 2.4960 4868.7178886
39.3 0.15343 2.5004 4863.7717546
39.4 0.15387 2.5049 4858.8320734
39.5 0.15432 2.5093 4853.8988200
39.6 0.15477 2.5137 4848.9719692
39.7 0.15521 2.5181 4844.0514962
39.8 0.15566 2.5225 4839.1373763
40.0 0.15611 2.5269 4834.2295850
40.1 0.15656 2.5313 4829.3280978
40.2 0.15701 2.5357 4824.4328906
40.3 0.15745 2.5401 4819.5439393
40.4 0.15790 2.5445 4814.6612198
40.5 0.15835 2.5489 4809.7847086
40.7 0.15880 2.5533 4804.9143819
40.8 0.15925 2.5577 4800.0502163
40.9 0.15970 2.5621 4795.1921885
41.0 0.16015 2.5665 4790.3402752
41.1 0.16060 2.5709 4785.4944534
41.2 0.16105 2.5753 4780.6547004
41.3 0.16151 2.5797 4775.8209932
41.5 0.16196 2.5841 4770.9933094
41.6 0.16241 2.5885 4766.1716264
41.7 0.16286 2.5929 4761.3559220
41.8 0.16331 2.5973 4756.5461739
41.9 0.16377 2.6017 4751.7423602
42.0 0.16422 2.6060 4746.9444588
42.2 0.16467 2.6104 4742.1524480
42.3 0.16513 2.6148 4737.3663062
42.4 0.16558 2.6192 4732.5860119
42.5 0.16603 2.6236 4727.8115436
42.6 0.16649 2.6280 4723.0428802
42.7 0.16694 2.6323 4718.2800005
42.9 0.16740 2.6367 4713.5228835
43.0 0.16785 2.6411 4708.7715083
43.1 0.16831 2.6455 4704.0258543
43.2 0.16876 2.6499 4699.2859008
43.3 0.16922 2.6542 4694.5516272
43.4 0.16968 2.6586 4689.8230133
43.6 0.17013 2.6630 4685.1000387
43.7 0.17059 2.6674 4680.3826834
43.8 0.17105 2.6717 4675.6709274
43.9 0.17151 2.6761 4670.9647507
44.0 0.17196 2.6805 4666.2641336
44.1 0.17242 2.6849 4661.5690564
44.3 0.17288 2.6892 4656.8794995
44.4 0.17334 2.6936 4652.1954437
44.5 0.17380 2.6980 4647.5168694
44.6 0.17426 2.7023 4642.8437576
44.7 0.17472 2.7067 4638.1760892
44.8 0.17518 2.7111 4633.5138451
45.0 0.17564 2.7154 4628.8570065
45.1 0.17610 2.7198 4624.2055547
45.2 0.17656 2.7242 4619.5594710
45.3 0.17702 2.7285 4614.9187368
45.4 0.17748 2.7329 4610.2833338
45.6 0.17794 2.7373 4605.6532435
45.7 0.17840 2.7416 4601.0284478
45.8 0.17887 2.7460 4596.4089286
45.9 0.17933 2.7504 4591.7946677
46.0 0.17979 2.7547 4587.1856474
46.1 0.18025 2.7591 4582.5818498
46.3 0.18072 2.7634 4577.9832571
46.4 0.18118 2.7678 4573.3898518
46.5 0.18165 2.7722 4568.8016164
46.6 0.18211 2.7765 4564.2185333
46.7 0.18257 2.7809 4559.6405854
46.9 0.18304 2.7852 4555.0677554
47.0 0.18351 2.7896 4550.5000261
47.1 0.18397 2.7939 4545.9373806
47.2 0.18444 2.7983 4541.3798019
47.3 0.18490 2.8027 4536.8272731
47.5 0.18537 2.8070 4532.2797776
47.6 0.18584 2.8114 4527.7372985
47.7 0.18630 2.8157 4523.1998195
47.8 0.18677 2.8201 4518.6673240
47.9 0.18724 2.8244 4514.1397955
48.1 0.18771 2.8288 4509.6172180
48.2 0.18817 2.8331 4505.0995750
48.3 0.18864 2.8375 4500.5868505
48.4 0.18911 2.8418 4496.0790286
48.5 0.18958 2.8462 4491.5760931
48.7 0.19005 2.8505 4487.0780283
48.8 0.19052 2.8549 4482.5848185
48.9 0.19099 2.8592 4478.0964478
49.0 0.19146 2.8636 4473.6129008
49.1 0.19193 2.8679 4469.1341618
49.3 0.19240 2.8723 4464.6602156
49.4 0.19287 2.8766 4460.1910466
49.5 0.19335 2.8810 4455.7266397
49.6 0.19382 2.8853 4451.2669796
49.7 0.19429 2.8897 4446.8120513
49.9 0.19476 2.8940 4442.3618396
50.0 0.19523 2.8984 4437.9163298
50.1 0.19571 2.9027 4433.4755068
50.2 0.19618 2.9071 4429.0393559
50.3 0.19666 2.9114 4424.6078624
50.5 0.19713 2.9158 4420.1810116
50.6 0.19760 2.9201 4415.7587890
50.7 0.19808 2.9245 4411.3411801
50.8 0.19855 2.9288 4406.9281705
51.0 0.19903 2.9332 4402.5197459
51.1 0.19950 2.9375 4398.1158919
51.2 0.19998 2.9419 4393.7165944
51.3 0.20046 2.9462 4389.3218393
51.4 0.20093 2.9506 4384.9316126
51.6 0.20141 2.9549 4380.5459002
51.7 0.20189 2.9592 4376.1646883
51.8 0.20236 2.9636 4371.7879631
51.9 0.20284 2.9679 4367.4157108
52.1 0.20332 2.9723 4363.0479176
52.2 0.20380 2.9766 4358.6845701
52.3 0.20428 2.9810 4354.3256546
52.4 0.20476 2.9853 4349.9711577
52.5 0.20524 2.9897 4345.6210659
52.7 0.20572 2.9940 4341.2753660
52.8 0.20620 2.9984 4336.9340446
52.9 0.20668 3.0027 4332.5970885
53.0 0.20716 3.0070 4328.2644847
53.2 0.20764 3.0114 4323.9362199
53.3 0.20812 3.0157 4319.6122813
53.4 0.20860 3.0201 4315.2926558
53.5 0.20908 3.0244 4310.9773306
53.6 0.20957 3.0288 4306.6662928
53.8 0.21005 3.0331 4302.3595298
53.9 0.21053 3.0375 4298.0570287
54.0 0.21102 3.0418 4293.7587771
54.1 0.21150 3.0461 4289.4647623
54.3 0.21198 3.0505 4285.1749717
54.4 0.21247 3.0548 4280.8893931
54.5 0.21295 3.0592 4276.6080140
54.6 0.21344 3.0635 4272.3308220
54.8 0.21392 3.0679 4268.0578049
54.9 0.21441 3.0722 4263.7889506
55.0 0.21489 3.0766 4259.5242468
55.1 0.21538 3.0809 4255.2636815
55.3 0.21587 3.0853 4251.0072426
55.4 0.21635 3.0896 4246.7549183
55.5 0.21684 3.0940 4242.5066965
55.6 0.21733 3.0983 4238.2625655
55.8 0.21782 3.1026 4234.0225134
55.9 0.21830 3.1070 4229.7865285
56.0 0.21879 3.1113 4225.5545991
56.1 0.21928 3.1157 4221.3267136
56.3 0.21977 3.1200 4217.1028604
56.4 0.22026 3.1244 4212.8830280
56.5 0.22075 3.1287 4208.6672050
56.6 0.22124 3.1331 4204.4553799
56.8 0.22173 3.1374 4200.2475414
56.9 0.22222 3.1418 4196.0436782
57.0 0.22271 3.1461 4191.8437790
57.1 0.22320 3.1505 4187.6478327
57.3 0.22370 3.1548 4183.4558281
57.4 0.22419 3.1592 4179.2677541
57.5 0.22468 3.1635 4175.0835997
57.6 0.22517 3.1679 4170.9033539
57.8 0.22567 3.1722 4166.7270058
57.9 0.22616 3.1766 4162.5545444
58.0 0.22666 3.1809 4158.3859590
58.2 0.22715 3.1853 4154.2212388
58.3 0.22764 3.1896 4150.0603730
58.4 0.22814 3.1940 4145.9033510
58.5 0.22863 3.1983 4141.7501621
58.7 0.22913 3.2027 4137.6007957
58.8 0.22963 3.2070 4133.4552413
58.9 0.23012 3.2114 4129.3134885
59.0 0.23062 3.2158 4125.1755268
59.2 0.23112 3.2201 4121.0413457
59.3 0.23161 3.2245 4116.9109350
59.4 0.23211 3.2288 4112.7842843
59.5 0.23261 3.2332 4108.6613834
59.7 0.23311 3.2375 4104.5422221
59.8 0.23361 3.2419 4100.4267903
59.9 0.23410 3.2462 4096.3150778
60.1 0.23460 3.2506 4092.2070745
60.2 0.23510 3.2550 4088.1027705
60.3 0.23560 3.2593 4084.0021558
60.4 0.23610 3.2637 4079.9052203
60.6 0.23660 3.2680 4075.8119544
60.7 0.23711 3.2724 4071.7223480
60.8 0.23761 3.2768 4067.6363915
61.0 0.23811 3.2811 4063.5540749
61.1 0.23861 3.2855 4059.4753888
61.2 0.23911 3.2898 4055.4003233
61.3 0.23962 3.2942 4051.3288688
61.5 0.24012 3.2986 4047.2610159
61.6 0.24062 3.3029 4043.1967548
61.7 0.24113 3.3073 4039.1360762
61.9 0.24163 3.3117 4035.0789705
62.0 0.24214 3.3160 4031.0254284
62.1 0.24264 3.3204 4026.9754405
62.2 0.24315 3.3248 4022.9289975
62.4 0.24365 3.3291 4018.8860899
62.5 0.24416 3.3335 4014.8467087
62.6 0.24466 3.3379 4010.8108446
62.8 0.24517 3.3422 4006.7784885
62.9 0.24568 3.3466 4002.7496311
63.0 0.24619 3.3510 3998.7242634
63.2 0.24669 3.3553 3994.7023763
63.3 0.24720 3.3597 3990.6839609
63.4 0.24771 3.3641 3986.6690082
63.5 0.24822 3.3684 3982.6575091
63.7 0.24873 3.3728 3978.6494549
63.8 0.24924 3.3772 3974.6448367
63.9 0.24975 3.3816 3970.6436456
64.1 0.25026 3.3859 3966.6458729
64.2 0.25077 3.3903 3962.6515098
64.3 0.25128 3.3947 3958.6605476
64.5 0.25179 3.3991 3954.6729777
64.6 0.25230 3.4035 3950.6887913
64.7 0.25282 3.4078 3946.7079799
64.9 0.25333 3.4122 3942.7305350
65.0 0.25384 3.4166 3938.7564480
65.1 0.25435 3.4210 3934.7857104
65.2 0.25487 3.4253 3930.8183138
65.4 0.25538 3.4297 3926.8542497
65.5 0.25590 3.4341 3922.8935098
65.6 0.25641 3.4385 3918.9360857
65.8 0.25693 3.4429 3914.9819691
65.9 0.25744 3.4473 3911.0311518
66.0 0.25796 3.4517 3907.0836254
66.2 0.25847 3.4560 3903.1393818
66.3 0.25899 3.4604 3899.1984127
66.4 0.25951 3.4648 3895.2607101
66.6 0.26002 3.4692 3891.3262659
66.7 0.26054 3.4736 3887.3950719
66.8 0.26106 3.4780 3883.4671202
67.0 0.26158 3.4824 3879.5424026
67.1 0.26210 3.4868 3875.6209113
67.2 0.26262 3.4912 3871.7026383
67.4 0.26314 3.4956 3867.7875757
67.5 0.26366 3.4999 3863.8757156
67.6 0.26418 3.5043 3859.9670502
67.8 0.26470 3.5087 3856.0615716
67.9 0.26522 3.5131 3852.1592720
68.0 0.26574 3.5175 3848.2601438
68.2 0.26626 3.5219 3844.3641792
68.3 0.26678 3.5263 3840.4713705
68.4 0.26731 3.5307 3836.5817100
68.6 0.26783 3.5351 3832.6951901
68.7 0.26835 3.5395 3828.8118033
68.8 0.26887 3.5439 3824.9315420
69.0 0.26940 3.5483 3821.0543985
69.1 0.26992 3.5528 3817.1803655
69.2 0.27045 3.5572 3813.3094355
69.4 0.27097 3.5616 3809.4416009
69.5 0.27150 3.5660 3805.5768545
69.6 0.27202 3.5704 3801.7151887
69.8 0.27255 3.5748 3797.8565963
69.9 0.27308 3.5792 3794.0010700
70.0 0.27361 3.5836 3790.1486023
70.2 0.27413 3.5880 3786.2991862
70.3 0.27466 3.5924 3782.4528142
70.4 0.27519 3.5969 3778.6094793
70.6 0.27572 3.6013 3774.7691742
70.7 0.27625 3.6057 3770.9318917
70.9 0.27678 3.6101 3767.0976248
71.0 0.27731 3.6145 3763.2663664
71.1 0.27784 3.6189 3759.4381093
71.3 0.27837 3.6234 3755.6128466
71.4 0.27890 3.6278 3751.7905712
71.5 0.27943 3.6322 3747.9712761
71.7 0.27996 3.6366 3744.1549544
71.8 0.28049 3.6411 3740.3415991
71.9 0.28103 3.6455 3736.5312034
72.1 0.28156 3.6499 3732.7237603
72.2 0.28209 3.6543 3728.9192630
72.4 0.28263 3.6588 3725.1177047
72.5 0.28316 3.6632 3721.3190786
72.6 0.28369 3.6676 3717.5233779
72.8 0.28423 3.6721 3713.7305958
72.9 0.28476 3.6765 3709.9407256
73.0 0.28530 3.6809 3706.1537607
73.2 0.28584 3.6854 3702.3696943
73.3 0.28637 3.6898 3698.5885198
73.4 0.28691 3.6943 3694.8102306
73.6 0.28745 3.6987 3691.0348202
73.7 0.28798 3.7031 3687.2622818
73.9 0.28852 3.7076 3683.4926091
74.0 0.28906 3.7120 3679.7257954
74.1 0.28960 3.7165 3675.9618342
74.3 0.29014 3.7209 3672.2007192
74.4 0.29068 3.7254 3668.4424438
74.6 0.29122 3.7298 3664.6870016
74.7 0.29176 3.7343 3660.9343863
74.8 0.29230 3.7387 3657.1845914
75.0 0.29284 3.7432 3653.4376107
75.1 0.29338 3.7476 3649.6934377
75.2 0.29393 3.7521 3645.9520662
75.4 0.29447 3.7565 3642.2134899
75.5 0.29501 3.7610 3638.4777025
75.7 0.29556 3.7654 3634.7446978
75.8 0.29610 3.7699 3631.0144697
75.9 0.29664 3.7744 3627.2870118
76.1 0.29719 3.7788 3623.5623182
76.2 0.29773 3.7833 3619.8403825
76.4 0.29828 3.7877 3616.1211987
76.5 0.29882 3.7922 3612.4047607
76.6 0.29937 3.7967 3608.6910625
76.8 0.29992 3.8012 3604.9800979
76.9 0.30046 3.8056 3601.2718610
77.1 0.30101 3.8101 3597.5663457
77.2 0.30156 3.8146 3593.8635460
77.3 0.30211 3.8190 3590.1634561
77.5 0.30266 3.8235 3586.4660699
77.6 0.30321 3.8280 3582.7713816
77.8 0.30376 3.8325 3579.0793852
77.9 0.30431 3.8369 3575.3900749
78.0 0.30486 3.8414 3571.7034448
78.2 0.30541 3.8459 3568.0194890
78.3 0.30596 3.8504 3564.3382019
78.5 0.30651 3.8549 3560.6595775
78.6 0.30706 3.8594 3556.9836101
78.7 0.30761 3.8638 3553.3102939
78.9 0.30817 3.8683 3549.6396233
79.0 0.30872 3.8728 3545.9715926
79.2 0.30927 3.8773 3542.3061959
79.3 0.30983 3.8818 3538.6434278
79.5 0.31038 3.8863 3534.9832824
79.6 0.31094 3.8908 3531.3257542
79.7 0.31149 3.8953 3527.6708377
79.9 0.31205 3.8998 3524.0185271
80.0 0.31261 3.9043 3520.3688170
80.2 0.31316 3.9088 3516.7217017
80.3 0.31372 3.9133 3513.0771758
80.5 0.31428 3.9178 3509.4352338
80.6 0.31484 3.9223 3505.7958702
80.7 0.31539 3.9268 3502.1590794
80.9 0.31595 3.9313 3498.5248561
81.0 0.31651 3.9358 3494.8931948
81.2 0.31707 3.9404 3491.2640901
81.3 0.31763 3.9449 3487.6375366
81.5 0.31819 3.9494 3484.0135290
81.6 0.31876 3.9539 3480.3920619
81.7 0.31932 3.9584 3476.7731299
81.9 0.31988 3.9629 3473.1567278
82.0 0.32044 3.9675 3469.5428502
82.2 0.32100 3.9720 3465.9314918
82.3 0.32157 3.9765 3462.3226475
82.5 0.32213 3.9810 3458.7163119
82.6 0.32270 3.9856 3455.1124798
82.8 0.32326 3.9901 3451.5111461
82.9 0.32383 3.9946 3447.9123055
83.0 0.32439 3.9991 3444.3159529
83.2 0.32496 4.0037 3440.7220831
83.3 0.32552 4.0082 3437.1306909
83.5 0.32609 4.0128 3433.5417714
83.6 0.32666 4.0173 3429.9553192
83.8 0.32722 4.0218 3426.3713295
83.9 0.32779 4.0264 3422.7897971
84.1 0.32836 4.0309 3419.2107169
84.2 0.32893 4.0355 3415.6340840
84.4 0.32950 4.0400 3412.0598933
84.5 0.33007 4.0446 3408.4881398
84.6 0.33064 4.0491 3404.9188186
84.8 0.33121 4.0537 3401.3519246
84.9 0.33178 4.0582 3397.7874530
85.1 0.33236 4.0628 3394.2253988
85.2 0.33293 4.0673 3390.6657571
85.4 0.33350 4.0719 3387.1085230
85.5 0.33407 4.0764 3383.5536917
85.7 0.33465 4.0810 3380.0012582
85.8 0.33522 4.0856 3376.4512177
86.0 0.33580 4.0901 3372.9035654
86.1 0.33637 4.0947 3369.3582965
86.3 0.33695 4.0993 3365.8154061
86.4 0.33752 4.1038 3362.2748896
86.6 0.33810 4.1084 3358.7367421
86.7 0.33868 4.1130 3355.2009588
86.8 0.33925 4.1176 3351.6675351
87.0 0.33983 4.1221 3348.1364663
87.1 0.34041 4.1267 3344.6077476
87.3 0.34099 4.1313 3341.0813743
87.4 0.34157 4.1359 3337.5573418
87.6 0.34215 4.1405 3334.0356454
87.7 0.34273 4.1451 3330.5162805
87.9 0.34331 4.1497 3326.9992424
88.0 0.34389 4.1542 3323.4845266
88.2 0.34447 4.1588 3319.9721285
88.3 0.34505 4.1634 3316.4620434
88.5 0.34563 4.1680 3312.9542668
88.6 0.34622 4.1726 3309.4487942
88.8 0.34680 4.1772 3305.9456210
88.9 0.34738 4.1818 3302.4447427
89.1 0.34797 4.1864 3298.9461548
89.2 0.34855 4.1910 3295.4498528
89.4 0.34914 4.1956 3291.9558323
89.5 0.34972 4.2002 3288.4640887
89.7 0.35031 4.2049 3284.9746177
89.8 0.35090 4.2095 3281.4874147
90.0 0.35148 4.2141 3278.0024755
90.1 0.35207 4.2187 3274.5197955
90.3 0.35266 4.2233 3271.0393704
90.4 0.35325 4.2279 3267.5611959
90.6 0.35384 4.2326 3264.0852675
90.7 0.35443 4.2372 3260.6115809
90.9 0.35502 4.2418 3257.1401318
91.0 0.35561 4.2464 3253.6709159
91.2 0.35620 4.2511 3250.2039288
91.3 0.35679 4.2557 3246.7391663
91.5 0.35738 4.2603 3243.2766240
91.6 0.35797 4.2650 3239.8162978
91.8 0.35857 4.2696 3236.3581834
91.9 0.35916 4.2743 3232.9022765
92.1 0.35976 4.2789 3229.4485730
92.2 0.36035 4.2835 3225.9970685
92.4 0.36094 4.2882 3222.5477590
92.6 0.36154 4.2928 3219.1006402
92.7 0.36214 4.2975 3215.6557079
92.9 0.36273 4.3021 3212.2129581
93.0 0.36333 4.3068 3208.7723866
93.2 0.36393 4.3114 3205.3339891
93.3 0.36452 4.3161 3201.8977617
93.5 0.36512 4.3208 3198.4637003
93.6 0.36572 4.3254 3195.0318006
93.8 0.36632 4.3301 3191.6020587
93.9 0.36692 4.3348 3188.1744705
94.1 0.36752 4.3394 3184.7490319
94.2 0.36812 4.3441 3181.3257389
94.4 0.36872 4.3488 3177.9045875
94.5 0.36933 4.3534 3174.4855736
94.7 0.36993 4.3581 3171.0686933
94.9 0.37053 4.3628 3167.6539425
95.0 0.37113 4.3675 3164.2413173
95.2 0.37174 4.3722 3160.8308138
95.3 0.37234 4.3769 3157.4224279
95.5 0.37295 4.3815 3154.0161557
95.6 0.37355 4.3862 3150.6119934
95.8 0.37416 4.3909 3147.2099369
95.9 0.37476 4.3956 3143.8099824
96.1 0.37537 4.4003 3140.4121260
96.3 0.37598 4.4050 3137.0163638
96.4 0.37659 4.4097 3133.6226920
96.6 0.37720 4.4144 3130.2311066
96.7 0.37780 4.4191 3126.8416039
96.9 0.37841 4.4238 3123.4541800
97.0 0.37902 4.4285 3120.0688311
97.2 0.37963 4.4332 3116.6855533
97.3 0.38025 4.4380 3113.3043430
97.5 0.38086 4.4427 3109.9251963
97.7 0.38147 4.4474 3106.5481093
97.8 0.38208 4.4521 3103.1730785
98.0 0.38270 4.4568 3099.8001000
98.1 0.38331 4.4616 3096.4291700
98.3 0.38392 4.4663 3093.0602849
98.4 0.38454 4.4710 3089.6934409
98.6 0.38515 4.4758 3086.3286344
98.8 0.38577 4.4805 3082.9658616
98.9 0.38638 4.4852 3079.6051188
99.1 0.38700 4.4900 3076.2464024
99.2 0.38762 4.4947 3072.8897087
99.4 0.38824 4.4995 3069.5350341
99.5 0.38886 4.5042 3066.1823749
99.7 0.38947 4.5089 3062.8317275
99.9 0.39009 4.5137 3059.4830883
100.0 0.39071 4.5185 3056.1364536
100.2 0.39133 4.5232 3052.7918200
100.3 0.39196 4.5280 3049.4491837
100.5 0.39258 4.5327 3046.1085412
100.7 0.39320 4.5375 3042.7698890
100.8 0.39382 4.5423 3039.4332235
101.0 0.39444 4.5470 3036.0985412
101.1 0.39507 4.5518 3032.7658385
101.3 0.39569 4.5566 3029.4351119
101.5 0.39632 4.5613 3026.1063579
101.6 0.39694 4.5661 3022.7795730
101.8 0.39757 4.5709 3019.4547537
101.9 0.39820 4.5757 3016.1318965
102.1 0.39882 4.5805 3012.8109979
102.3 0.39945 4.5852 3009.4920546
102.4 0.40008 4.5900 3006.1750630
102.6 0.40071 4.5948 3002.8600197
102.7 0.40134 4.5996 2999.5469213
102.9 0.40197 4.6044 2996.2357644
103.1 0.40260 4.6092 2992.9265455
103.2 0.40323 4.6140 2989.6192613
103.4 0.40386 4.6188 2986.3139083
103.5 0.40449 4.6236 2983.0104832
103.7 0.40512 4.6284 2979.7089826
103.9 0.40576 4.6333 2976.4094032
104.0 0.40639 4.6381 2973.1117415
104.2 0.40702 4.6429 2969.8159944
104.4 0.40766 4.6477 2966.5221583
104.5 0.40829 4.6525 2963.2302301
104.7 0.40893 4.6573 2959.9402064
104.8 0.40957 4.6622 2956.6520839
105.0 0.41020 4.6670 2953.3658592
105.2 0.41084 4.6718 2950.0815292
105.3 0.41148 4.6767 2946.7990906
105.5 0.41212 4.6815 2943.5185400
105.7 0.41276 4.6864 2940.2398743
105.8 0.41340 4.6912 2936.9630902
106.0 0.41404 4.6960 2933.6881844
106.2 0.41468 4.7009 2930.4151537
106.3 0.41532 4.7057 2927.1439950
106.5 0.41596 4.7106 2923.8747049
106.7 0.41660 4.7154 2920.6072804
106.8 0.41725 4.7203 2917.3417182
107.0 0.41789 4.7252 2914.0780151
107.1 0.41853 4.7300 2910.8161679
107.3 0.41918 4.7349 2907.5561736
107.5 0.41982 4.7398 2904.2980289
107.6 0.42047 4.7446 2901.0417306
107.8 0.42112 4.7495 2897.7872758
108.0 0.42176 4.7544 2894.5346612
108.1 0.42241 4.7593 2891.2838837
108.3 0.42306 4.7642 2888.0349402
108.5 0.42371 4.7690 2884.7878276
108.6 0.42436 4.7739 2881.5425428
108.8 0.42501 4.7788 2878.2990828
109.0 0.42566 4.7837 2875.0574444
109.1 0.42631 4.7886 2871.8176246
109.3 0.42696 4.7935 2868.5796204
109.5 0.42762 4.7984 2865.3434286
109.6 0.42827 4.8033 2862.1090463
109.8 0.42892 4.8082 2858.8764704
110.0 0.42958 4.8131 2855.6456979
110.1 0.43023 4.8180 2852.4167257
110.3 0.43089 4.8230 2849.1895510
110.5 0.43154 4.8279 2845.9641705
110.6 0.43220 4.8328 2842.7405815
110.8 0.43286 4.8377 2839.5187809
111.0 0.43352 4.8427 2836.2987657
111.1 0.43417 4.8476 2833.0805330
111.3 0.43483 4.8525 2829.8640797
111.5 0.43549 4.8575 2826.6494031
111.7 0.43615 4.8624 2823.4365000
111.8 0.43681 4.8673 2820.2253676
112.0 0.43748 4.8723 2817.0160030
112.2 0.43814 4.8772 2813.8084032
112.3 0.43880 4.8822 2810.6025654
112.5 0.43946 4.8871 2807.3984866
112.7 0.44013 4.8921 2804.1961639
112.8 0.44079 4.8971 2800.9955945
113.0 0.44146 4.9020 2797.7967754
113.2 0.44212 4.9070 2794.5997039
113.4 0.44279 4.9120 2791.4043770
113.5 0.44346 4.9169 2788.2107920
113.7 0.44412 4.9219 2785.0189459
113.9 0.44479 4.9269 2781.8288358
114.0 0.44546 4.9319 2778.6404591
114.2 0.44613 4.9368 2775.4538129
114.4 0.44680 4.9418 2772.2688943
114.6 0.44747 4.9468 2769.0857005
114.7 0.44814 4.9518 2765.9042288
114.9 0.44881 4.9568 2762.7244763
115.1 0.44949 4.9618 2759.5464403
115.2 0.45016 4.9668 2756.3701179
115.4 0.45083 4.9718 2753.1955065
115.6 0.45151 4.9768 2750.0226033
115.8 0.45218 4.9818 2746.8514055
115.9 0.45286 4.9868 2743.6819103
116.1 0.45354 4.9919 2740.5141150
116.3 0.45421 4.9969 2737.3480169
116.5 0.45489 5.0019 2734.1836133
116.6 0.45557 5.0069 2731.0209014
116.8 0.45625 5.0120 2727.8598786
117.0 0.45693 5.0170 2724.7005421
117.1 0.45761 5.0220 2721.5428892
117.3 0.45829 5.0271 2718.3869172
117.5 0.45897 5.0321 2715.2326236
117.7 0.45965 5.0372 2712.0800055
117.8 0.46033 5.0422 2708.9290603
118.0 0.46102 5.0473 2705.7797854
118.2 0.46170 5.0523 2702.6321781
118.4 0.46239 5.0574 2699.4862357
118.5 0.46307 5.0624 2696.3419557
118.7 0.46376 5.0675 2693.1993354
118.9 0.46444 5.0726 2690.0583721
119.1 0.46513 5.0776 2686.9190633
119.2 0.46582 5.0827 2683.7814063
119.4 0.46651 5.0878 2680.6453985
119.6 0.46720 5.0929 2677.5110374
119.8 0.46789 5.0980 2674.3783203
120.0 0.46858 5.1030 2671.2472447
120.1 0.46927 5.1081 2668.1178079
120.3 0.46996 5.1132 2664.9900075
120.5 0.47065 5.1183 2661.8638408
120.7 0.47135 5.1234 2658.7393052
120.8 0.47204 5.1285 2655.6163984
121.0 0.47274 5.1336 2652.4951176
121.2 0.47343 5.1387 2649.3754603
121.4 0.47413 5.1439 2646.2574241
121.6 0.47482 5.1490 2643.1410064
121.7 0.47552 5.1541 2640.0262046
121.9 0.47622 5.1592 2636.9130164
122.1 0.47692 5.1643 2633.8014391
122.3 0.47762 5.1695 2630.6914702
122.4 0.47832 5.1746 2627.5831074
122.6 0.47902 5.1798 2624.4763480
122.8 0.47972 5.1849 2621.3711896
123.0 0.48042 5.1900 2618.2676298
123.2 0.48112 5.1952 2615.1656660
123.3 0.48183 5.2003 2612.0652959
123.5 0.48253 5.2055 2608.9665169
123.7 0.48324 5.2107 2605.8693266
123.9 0.48394 5.2158 2602.7737226
124.1 0.48465 5.2210 2599.6797024
124.3 0.48535 5.2261 2596.5872636
124.4 0.48606 5.2313 2593.4964039
124.6 0.48677 5.2365 2590.4071206
124.8 0.48748 5.2417 2587.3194116
125.0 0.48819 5.2469 2584.2332743
125.2 0.48890 5.2520 2581.1487063
125.3 0.48961 5.2572 2578.0657053
125.5 0.49032 5.2624 2574.9842689
125.7 0.49103 5.2676 2571.9043947
125.9 0.49175 5.2728 2568.8260803
126.1 0.49246 5.2780 2565.7493234
126.3 0.49318 5.2832 2562.6741216
126.4 0.49389 5.2885 2559.6004725
126.6 0.49461 5.2937 2556.5283738
126.8 0.49532 5.2989 2553.4578231
127.0 0.49604 5.3041 2550.3888182
127.2 0.49676 5.3093 2547.3213566
127.4 0.49748 5.3146 2544.2554361
127.5 0.49820 5.3198 2541.1910543
127.7 0.49892 5.3250 2538.1282089
127.9 0.49964 5.3303 2535.0668977
128.1 0.50036 5.3355 2532.0071182
128.3 0.50108 5.3408 2528.9488683
128.5 0.50181 5.3460 2525.8921455
128.6 0.50253 5.3513 2522.8369477
128.8 0.50326 5.3565 2519.7832726
129.0 0.50398 5.3618 2516.7311178
129.2 0.50471 5.3671 2513.6804811
129.4 0.50543 5.3723 2510.6313603
129.6 0.50616 5.3776 2507.5837531
129.8 0.50689 5.3829 2504.5376572
130.0 0.50762 5.3882 2501.4930704
130.1 0.50835 5.3935 2498.4499904
130.3 0.50908 5.3988 2495.4084150
130.5 0.50981 5.4041 2492.3683421
130.7 0.51054 5.4094 2489.3297693
130.9 0.51127 5.4147 2486.2926944
131.1 0.51201 5.4200 2483.2571153
131.3 0.51274 5.4253 2480.2230297
131.5 0.51348 5.4306 2477.1904354
131.6 0.51421 5.4359 2474.1593302
131.8 0.51495 5.4412 2471.1297119
132.0 0.51569 5.4465 2468.1015784
132.2 0.51642 5.4519 2465.0749275
132.4 0.51716 5.4572 2462.0497569
132.6 0.51790 5.4625 2459.0260646
132.8 0.51864 5.4679 2456.0038483
133.0 0.51938 5.4732 2452.9831059
133.2 0.52013 5.4786 2449.9638352
133.3 0.52087 5.4839 2446.9460342
133.5 0.52161 5.4893 2443.9297006
133.7 0.52235 5.4947 2440.9148322
133.9 0.52310 5.5000 2437.9014271
134.1 0.52385 5.5054 2434.8894830
134.3 0.52459 5.5108 2431.8789978
134.5 0.52534 5.5161 2428.8699695
134.7 0.52609 5.5215 2425.8623958
134.9 0.52684 5.5269 2422.8562747
135.1 0.52758 5.5323 2419.8516041
135.3 0.52834 5.5377 2416.8483818
135.4 0.52909 5.5431 2413.8466059
135.6 0.52984 5.5485 2410.8462742
135.8 0.53059 5.5539 2407.8473845
136.0 0.53134 5.5593 2404.8499350
136.2 0.53210 5.5647 2401.8539234
136.4 0.53285 5.5701 2398.8593477
136.6 0.53361 5.5756 2395.8662058
136.8 0.53437 5.5810 2392.8744957
137.0 0.53512 5.5864 2389.8842154
137.2 0.53588 5.5918 2386.8953627
137.4 0.53664 5.5973 2383.9079357
137.6 0.53740 5.6027 2380.9219323
137.8 0.53816 5.6082 2377.9373504
138.0 0.53892 5.6136 2374.9541881
138.2 0.53968 5.6191 2371.9724433
138.4 0.54045 5.6245 2368.9921140
138.5 0.54121 5.6300 2366.0131982
138.7 0.54197 5.6355 2363.0356939
138.9 0.54274 5.6409 2360.0595990
139.1 0.54351 5.6464 2357.0849116
139.3 0.54427 5.6519 2354.1116297
139.5 0.54504 5.6574 2351.1397512
139.7 0.54581 5.6629 2348.1692743
139.9 0.54658 5.6684 2345.2001969
140.1 0.54735 5.6739 2342.2325170
140.3 0.54812 5.6794 2339.2662327
140.5 0.54889 5.6849 2336.3013419
140.7 0.54966 5.6904 2333.3378429
140.9 0.55044 5.6959 2330.3757335
141.1 0.55121 5.7014 2327.4150118
141.3 0.55199 5.7070 2324.4556760
141.5 0.55276 5.7125 2321.4977239
141.7 0.55354 5.7180 2318.5411538
141.9 0.55432 5.7236 2315.5859636
142.1 0.55510 5.7291 2312.6321515
142.3 0.55588 5.7347 2309.6797154
142.5 0.55666 5.7402 2306.7286536
142.7 0.55744 5.7458 2303.7789640
142.9 0.55822 5.7513 2300.8306448
143.1 0.55900 5.7569 2297.8836940
143.3 0.55979 5.7625 2294.9381098
143.5 0.56057 5.7680 2291.9938902
143.7 0.56136 5.7736 2289.0510333
143.9 0.56214 5.7792 2286.1095373
144.1 0.56293 5.7848 2283.1694003
144.3 0.56372 5.7904 2280.2306204
144.5 0.56451 5.7960 2277.2931957
144.7 0.56530 5.8016 2274.3571243
144.9 0.56609 5.8072 2271.4224044
145.1 0.56688 5.8128 2268.4890341
145.3 0.56767 5.8184 2265.5570116
145.5 0.56846 5.8241 2262.6263349
145.7 0.56926 5.8297 2259.6970023
145.9 0.57005 5.8353 2256.7690119
146.1 0.57085 5.8409 2253.8423618
146.3 0.57164 5.8466 2250.9170503
146.5 0.57244 5.8522 2247.9930754
146.7 0.57324 5.8579 2245.0704353
147.0 0.57404 5.8635 2242.1491283
147.2 0.57484 5.8692 2239.2291525
147.4 0.57564 5.8749 2236.3105060
147.6 0.57644 5.8805 2233.3931871
147.8 0.57725 5.8862 2230.4771940
148.0 0.57805 5.8919 2227.5625248
148.2 0.57885 5.8976 2224.6491778
148.4 0.57966 5.9033 2221.7371511
148.6 0.58047 5.9089 2218.8264429
148.8 0.58127 5.9146 2215.9170515
149.0 0.58208 5.9203 2213.0089751
149.2 0.58289 5.9261 2210.1022119
149.4 0.58370 5.9318 2207.1967601
149.6 0.58451 5.9375 2204.2926180
149.8 0.58532 5.9432 2201.3897838
150.1 0.58614 5.9489 2198.4882556
150.3 0.58695 5.9547 2195.5880318
150.5 0.58776 5.9604 2192.6891106
150.7 0.58858 5.9662 2189.7914903
150.9 0.58940 5.9719 2186.8951690
151.1 0.59021 5.9777 2184.0001451
151.3 0.59103 5.9834 2181.1064167
151.5 0.59185 5.9892 2178.2139823
151.7 0.59267 5.9949 2175.3228399
151.9 0.59349 6.0007 2172.4329880
152.1 0.59431 6.0065 2169.5444248
152.4 0.59514 6.0123 2166.6571485
152.6 0.59596 6.0181 2163.7711574
152.8 0.59679 6.0239 2160.8864499
153.0 0.59761 6.0297 2158.0030241
153.2 0.59844 6.0355 2155.1208785
153.4 0.59927 6.0413 2152.2400112
153.6 0.60010 6.0471 2149.3604207
153.8 0.60093 6.0529 2146.4821051
154.0 0.60176 6.0587 2143.6050629
154.3 0.60259 6.0646 2140.7292923
154.5 0.60342 6.0704 2137.8547916
154.7 0.60425 6.0762 2134.9815592
154.9 0.60509 6.0821 2132.1095933
155.1 0.60592 6.0879 2129.2388924
155.3 0.60676 6.0938 2126.3694547
155.5 0.60760 6.0997 2123.5012786
155.8 0.60843 6.1055 2120.6343623
156.0 0.60927 6.1114 2117.7687043
156.2 0.61011 6.1173 2114.9043030
156.4 0.61096 6.1232 2112.0411565
156.6 0.61180 6.1290 2109.1792634
156.8 0.61264 6.1349 2106.3186218
157.1 0.61349 6.1408 2103.4592303
157.3 0.61433 6.1467 2100.6010872
157.5 0.61518 6.1527 2097.7441908
157.7 0.61602 6.1586 2094.8885395
157.9 0.61687 6.1645 2092.0341317
158.1 0.61772 6.1704 2089.1809658
158.4 0.61857 6.1764 2086.3290401
158.6 0.61942 6.1823 2083.4783530
158.8 0.62027 6.1882 2080.6289029
159.0 0.62113 6.1942 2077.7806882
159.2 0.62198 6.2001 2074.9337073
159.4 0.62284 6.2061 2072.0879586
159.7 0.62369 6.2121 2069.2434405
159.9 0.62455 6.2180 2066.4001514
160.1 0.62541 6.2240 2063.5580897
160.3 0.62627 6.2300 2060.7172538
160.5 0.62713 6.2360 2057.8776422
160.8 0.62799 6.2420 2055.0392532
161.0 0.62885 6.2480 2052.2020853
161.2 0.62972 6.2540 2049.3661369
161.4 0.63058 6.2600 2046.5314064
161.6 0.63145 6.2660 2043.6978923
161.9 0.63231 6.2720 2040.8655930
162.1 0.63318 6.2781 2038.0345069
162.3 0.63405 6.2841 2035.2046325
162.5 0.63492 6.2901 2032.3759682
162.8 0.63579 6.2962 2029.5485125
163.0 0.63666 6.3022 2026.7222638
163.2 0.63753 6.3083 2023.8972206
163.4 0.63841 6.3144 2021.0733813
163.7 0.63928 6.3204 2018.2507444
163.9 0.64016 6.3265 2015.4293084
164.1 0.64103 6.3326 2012.6090718
164.3 0.64191 6.3387 2009.7900329
164.6 0.64279 6.3448 2006.9721904
164.8 0.64367 6.3509 2004.1555425
165.0 0.64455 6.3570 2001.3400880
165.2 0.64544 6.3631 1998.5258251
165.5 0.64632 6.3692 1995.7127525
165.7 0.64720 6.3753 1992.9008686
165.9 0.64809 6.3815 1990.0901718
166.1 0.64898 6.3876 1987.2806608
166.4 0.64986 6.3937 1984.4723340
166.6 0.65075 6.3999 1981.6651899
166.8 0.65164 6.4060 1978.8592270
167.0 0.65253 6.4122 1976.0544438
167.3 0.65343 6.4184 1973.2508388
167.5 0.65432 6.4245 1970.4484106
167.7 0.65521 6.4307 1967.6471576
168.0 0.65611 6.4369 1964.8470785
168.2 0.65701 6.4431 1962.0481717
168.4 0.65790 6.4493 1959.2504357
168.7 0.65880 6.4555 1956.4538691
168.9 0.65970 6.4617 1953.6584704
169.1 0.66060 6.4679 1950.8642381
169.3 0.66151 6.4741 1948.0711709
169.6 0.66241 6.4804 1945.2792671
169.8 0.66331 6.4866 1942.4885255
170.0 0.66422 6.4928 1939.6989445
170.3 0.66513 6.4991 1936.9105227
170.5 0.66603 6.5053 1934.1232586
170.7 0.66694 6.5116 1931.3371508
171.0 0.66785 6.5179 1928.5521979
171.2 0.66876 6.5241 1925.7683984
171.4 0.66968 6.5304 1922.9857510
171.7 0.67059 6.5367 1920.2042540
171.9 0.67151 6.5430 1917.4239063
172.1 0.67242 6.5493 1914.6447062
172.4 0.67334 6.5556 1911.8666524
172.6 0.67426 6.5619 1909.0897436
172.8 0.67518 6.5682 1906.3139781
173.1 0.67610 6.5746 1903.5393548
173.3 0.67702 6.5809 1900.7658721
173.6 0.67794 6.5872 1897.9935286
173.8 0.67887 6.5936 1895.2223230
174.0 0.67979 6.5999 1892.4522538
174.3 0.68072 6.6063 1889.6833196
174.5 0.68165 6.6127 1886.9155191
174.7 0.68257 6.6190 1884.1488509
175.0 0.68351 6.6254 1881.3833135
175.2 0.68444 6.6318 1878.6189056
175.5 0.68537 6.6382 1875.8556258
175.7 0.68630 6.6446 1873.0934728
175.9 0.68724 6.6510 1870.3324450
176.2 0.68817 6.6574 1867.5725413
176.4 0.68911 6.6638 1864.8137601
176.7 0.69005 6.6703 1862.0561002
176.9 0.69099 6.6767 1859.2995601
177.1 0.69193 6.6831 1856.5441385
177.4 0.69287 6.6896 1853.7898341
177.6 0.69382 6.6960 1851.0366454
177.9 0.69476 6.7025 1848.2845712
178.1 0.69571 6.7090 1845.5336100
178.3 0.69666 6.7154 1842.7837606
178.6 0.69760 6.7219 1840.0350215
178.8 0.69855 6.7284 1837.2873915
179.1 0.69950 6.7349 1834.5408692
179.3 0.70046 6.7414 1831.7954532
179.6 0.70141 6.7479 1829.0511422
179.8 0.70236 6.7544 1826.3079349
180.1 0.70332 6.7610 1823.5658300
180.3 0.70428 6.7675 1820.8248261
180.5 0.70524 6.7740 1818.0849219
180.8 0.70620 6.7806 1815.3461161
181.0 0.70716 6.7871 1812.6084074
181.3 0.70812 6.7937 1809.8717943
181.5 0.70908 6.8003 1807.1362757
181.8 0.71005 6.8068 1804.4018503
182.0 0.71102 6.8134 1801.6685166
182.3 0.71198 6.8200 1798.9362734
182.5 0.71295 6.8266 1796.2051194
182.8 0.71392 6.8332 1793.4750534
183.0 0.71489 6.8398 1790.7460739
183.3 0.71587 6.8465 1788.0181797
183.5 0.71684 6.8531 1785.2913695
183.8 0.71782 6.8597 1782.5656420
184.0 0.71879 6.8664 1779.8409959
184.3 0.71977 6.8730 1777.1174300
184.5 0.72075 6.8797 1774.3949429
184.8 0.72173 6.8863 1771.6735334
185.0 0.72271 6.8930 1768.9532002
185.3 0.72370 6.8997 1766.2339421
185.5 0.72468 6.9064 1763.5157576
185.8 0.72567 6.9131 1760.7986457
186.0 0.72666 6.9198 1758.0826049
186.3 0.72764 6.9265 1755.3676341
186.5 0.72863 6.9332 1752.6537319
186.8 0.72963 6.9399 1749.9408972
187.0 0.73062 6.9467 1747.2291287
187.3 0.73161 6.9534 1744.5184250
187.5 0.73261 6.9602 1741.8087850
187.8 0.73361 6.9669 1739.1002073
188.1 0.73460 6.9737 1736.3926908
188.3 0.73560 6.9805 1733.6862343
188.6 0.73660 6.9873 1730.9808363
188.8 0.73761 6.9940 1728.2764958
189.1 0.73861 7.0008 1725.5732115
189.3 0.73962 7.0077 1722.8709821
189.6 0.74062 7.0145 1720.1698064
189.9 0.74163 7.0213 1717.4696832
190.1 0.74264 7.0281 1714.7706113
190.4 0.74365 7.0350 1712.0725893
190.6 0.74466 7.0418 1709.3756162
190.9 0.74568 7.0487 1706.6796906
191.2 0.74669 7.0555 1703.9848114
191.4 0.74771 7.0624 1701.2909773
191.7 0.74873 7.0693 1698.5981871
191.9 0.74975 7.0762 1695.9064396
192.2 0.75077 7.0831 1693.2157336
192.5 0.75179 7.0900 1690.5260680
192.7 0.75282 7.0969 1687.8374414
193.0 0.75384 7.1038 1685.1498526
193.2 0.75487 7.1107 1682.4633006
193.5 0.75590 7.1177 1679.7777840
193.8 0.75693 7.1246 1677.0933018
194.0 0.75796 7.1316 1674.4098526
194.3 0.75899 7.1385 1671.7274353
194.6 0.76002 7.1455 1669.0460487
194.8 0.76106 7.1525 1666.3656916
195.1 0.76210 7.1595 1663.6863629
195.4 0.76314 7.1665 1661.0080613
195.6 0.76418 7.1735 1658.3307857
195.9 0.76522 7.1805 1655.6545349
196.2 0.76626 7.1875 1652.9793077
196.4 0.76731 7.1945 1650.3051030
196.7 0.76835 7.2016 1647.6319195
197.0 0.76940 7.2086 1644.9597562
197.2 0.77045 7.2157 1642.2886117
197.5 0.77150 7.2228 1639.6184851
197.8 0.77255 7.2298 1636.9493751
198.0 0.77361 7.2369 1634.2812805
198.3 0.77466 7.2440 1631.6142002
198.6 0.77572 7.2511 1628.9481330
198.9 0.77678 7.2582 1626.2830778
199.1 0.77784 7.2653 1623.6190335
199.4 0.77890 7.2725 1620.9559988
199.7 0.77996 7.2796 1618.2939726
199.9 0.78103 7.2868 1615.6329539
200.2 0.78209 7.2939 1612.9729414
200.5 0.78316 7.3011 1610.3139340
200.8 0.78423 7.3082 1607.6559306
201.0 0.78530 7.3154 1604.9989300
201.3 0.78637 7.3226 1602.3429311
201.6 0.78745 7.3298 1599.6879327
201.9 0.78852 7.3370 1597.0339338
202.1 0.78960 7.3443 1594.3809333
202.4 0.79068 7.3515 1591.7289298
202.7 0.79176 7.3587 1589.0779225
203.0 0.79284 7.3660 1586.4279101
203.2 0.79393 7.3732 1583.7788915
203.5 0.79501 7.3805 1581.1308656
203.8 0.79610 7.3878 1578.4838313
204.1 0.79719 7.3951 1575.8377874
204.4 0.79828 7.4024 1573.1927329
204.6 0.79937 7.4097 1570.5486667
204.9 0.80046 7.4170 1567.9055876
205.2 0.80156 7.4243 1565.2634946
205.5 0.80266 7.4316 1562.6223864
205.8 0.80376 7.4390 1559.9822622
206.0 0.80486 7.4463 1557.3431206
206.3 0.80596 7.4537 1554.7049607
206.6 0.80706 7.4611 1552.0677814
206.9 0.80817 7.4685 1549.4315815
207.2 0.80927 7.4758 1546.7963599
207.5 0.81038 7.4833 1544.1621157
207.7 0.81149 7.4907 1541.5288476
208.0 0.81261 7.4981 1538.8965547
208.3 0.81372 7.5055 1536.2652357
208.6 0.81484 7.5130 1533.6348897
208.9 0.81595 7.5204 1531.0055156
209.2 0.81707 7.5279 1528.3771122
209.5 0.81819 7.5353 1525.7496786
209.7 0.81932 7.5428 1523.1232136
210.0 0.82044 7.5503 1520.4977161
210.3 0.82157 7.5578 1517.8731852
210.6 0.82270 7.5653 1515.2496197
210.9 0.82383 7.5729 1512.6270186
211.2 0.82496 7.5804 1510.0053807
211.5 0.82609 7.5879 1507.3847051
211.8 0.82722 7.5955 1504.7649908
212.1 0.82836 7.6031 1502.1462365
212.4 0.82950 7.6106 1499.5284413
212.6 0.83064 7.6182 1496.9116041
212.9 0.83178 7.6258 1494.2957239
213.2 0.83293 7.6334 1491.6807997
213.5 0.83407 7.6410 1489.0668303
213.8 0.83522 7.6487 1486.4538147
214.1 0.83637 7.6563 1483.8417519
214.4 0.83752 7.6640 1481.2306409
214.7 0.83868 7.6716 1478.6204805
215.0 0.83983 7.6793 1476.0112699
215.3 0.84099 7.6870 1473.4030078
215.6 0.84215 7.6947 1470.7956934
215.9 0.84331 7.7024 1468.1893255
216.2 0.84447 7.7101 1465.5839032
216.5 0.84563 7.7178 1462.9794254
216.8 0.84680 7.7255 1460.3758910
217.1 0.84797 7.7333 1457.7732991
217.4 0.84914 7.7410 1455.1716487
217.7 0.85031 7.7488 1452.5709386
218.0 0.85148 7.7566 1449.9711680
218.3 0.85266 7.7644 1447.3723357
218.6 0.85384 7.7722 1444.7744408
218.9 0.85502 7.7800 1442.1774822
219.2 0.85620 7.7878 1439.5814590
219.5 0.85738 7.7957 1436.9863700
219.8 0.85857 7.8035 1434.3922145
220.1 0.85976 7.8114 1431.7989912
220.4 0.86094 7.8192 1429.2066992
220.7 0.86214 7.8271 1426.6153375
221.0 0.86333 7.8350 1424.0249052
221.3 0.86452 7.8429 1421.4354011
221.6 0.86572 7.8508 1418.8468243
221.9 0.86692 7.8588 1416.2591739
222.2 0.86812 7.8667 1413.6724488
222.5 0.86933 7.8746 1411.0866480
222.9 0.87053 7.8826 1408.5017705
223.2 0.87174 7.8906 1405.9178154
223.5 0.87295 7.8986 1403.3347816
223.8 0.87416 7.9066 1400.7526682
224.1 0.87537 7.9146 1398.1714743
224.4 0.87659 7.9226 1395.5911987
224.7 0.87780 7.9306 1393.0118405
225.0 0.87902 7.9387 1390.4333988
225.3 0.88025 7.9467 1387.8558726
225.7 0.88147 7.9548 1385.2792609
226.0 0.88270 7.9629 1382.7035627
226.3 0.88392 7.9710 1380.1287771
226.6 0.88515 7.9791 1377.5549031
226.9 0.88638 7.9872 1374.9819397
227.2 0.88762 7.9953 1372.4098859
227.5 0.88886 8.0035 1369.8387408
227.9 0.89009 8.0116 1367.2685035
228.2 0.89133 8.0198 1364.6991729
228.5 0.89258 8.0280 1362.1307482
228.8 0.89382 8.0362 1359.5632283
229.1 0.89507 8.0444 1356.9966123
229.5 0.89632 8.0526 1354.4308992
229.8 0.89757 8.0608 1351.8660881
230.1 0.89882 8.0691 1349.3021781
230.4 0.90008 8.0773 1346.7391682
230.7 0.90134 8.0856 1344.1770574
231.1 0.90260 8.0939 1341.6158448
231.4 0.90386 8.1022 1339.0555295
231.7 0.90512 8.1105 1336.4961104
232.0 0.90639 8.1188 1333.9375868
232.4 0.90766 8.1272 1331.3799575
232.7 0.90893 8.1355 1328.8232218
233.0 0.91020 8.1439 1326.2673786
233.3 0.91148 8.1522 1323.7124271
233.7 0.91276 8.1606 1321.1583662
234.0 0.91404 8.1690 1318.6051952
234.3 0.91532 8.1774 1316.0529129
234.7 0.91660 8.1859 1313.5015185
235.0 0.91789 8.1943 1310.9510112
235.3 0.91918 8.2028 1308.4013899
235.6 0.92047 8.2112 1305.8526537
236.0 0.92176 8.2197 1303.3048017
236.3 0.92306 8.2282 1300.7578330
236.6 0.92436 8.2367 1298.2117467
237.0 0.92566 8.2452 1295.6665418
237.3 0.92696 8.2538 1293.1222175
237.6 0.92827 8.2623 1290.5787728
238.0 0.92958 8.2709 1288.0362068
238.3 0.93089 8.2795 1285.4945187
238.6 0.93220 8.2881 1282.9537074
239.0 0.93352 8.2967 1280.4137721
239.3 0.93483 8.3053 1277.8747119
239.7 0.93615 8.3139 1275.3365259
240.0 0.93748 8.3226 1272.7992132
240.3 0.93880 8.3312 1270.2627728
240.7 0.94013 8.3399 1267.7272040
241.0 0.94146 8.3486 1265.1925057
241.4 0.94279 8.3573 1262.6586771
241.7 0.94412 8.3660 1260.1257173
242.0 0.94546 8.3748 1257.5936253
242.4 0.94680 8.3835 1255.0624004
242.7 0.94814 8.3923 1252.5320416
243.1 0.94949 8.4011 1250.0025481
243.4 0.95083 8.4099 1247.4739188
243.8 0.95218 8.4187 1244.9461531
244.1 0.95354 8.4275 1242.4192499
244.5 0.95489 8.4363 1239.8932084
244.8 0.95625 8.4452 1237.3680277
245.1 0.95761 8.4541 1234.8437069
245.5 0.95897 8.4629 1232.3202452
245.8 0.96033 8.4718 1229.7976416
246.2 0.96170 8.4808 1227.2758954
246.5 0.96307 8.4897 1224.7550056
246.9 0.96444 8.4986 1222.2349713
247.2 0.96582 8.5076 1219.7157917
247.6 0.96720 8.5166 1217.1974659
248.0 0.96858 8.5256 1214.6799931
248.3 0.96996 8.5346 1212.1633724
248.7 0.97135 8.5436 1209.6476029
249.0 0.97274 8.5526 1207.1326837
249.4 0.97413 8.5617 1204.6186140
249.7 0.97552 8.5708 1202.1053930
250.1 0.97692 8.5798 1199.5930197
250.4 0.97832 8.5889 1197.0814933
250.8 0.97972 8.5981 1194.5708130
251.2 0.98112 8.6072 1192.0609779
251.5 0.98253 8.6163 1189.5519872
251.9 0.98394 8.6255 1187.0438399
252.3 0.98535 8.6347 1184.5365353
252.6 0.98677 8.6439 1182.0300725
253.0 0.98819 8.6531 1179.5244507
253.3 0.98961 8.6623 1177.0196690
253.7 0.99103 8.6716 1174.5157265
254.1 0.99246 8.6809 1172.0126224
254.4 0.99389 8.6901 1169.5103560
254.8 0.99532 8.6994 1167.0089262
255.2 0.99676 8.7088 1164.5083324
255.5 0.99820 8.7181 1162.0085736
255.9 0.99964 8.7274 1159.5096491
256.3 1.00108 8.7368 1157.0115579
256.6 1.00253 8.7462 1154.5142993
257.0 1.00398 8.7556 1152.0178725
257.4 1.00543 8.7650 1149.5222765
257.8 1.00689 8.7744 1147.0275106
258.1 1.00835 8.7839 1144.5335739
258.5 1.00981 8.7934 1142.0404657
258.9 1.01127 8.8029 1139.5481850
259.3 1.01274 8.8124 1137.0567311
259.6 1.01421 8.8219 1134.5661032
260.0 1.01569 8.8314 1132.0763003
260.4 1.01716 8.8410 1129.5873218
260.8 1.01864 8.8506 1127.0991667
261.2 1.02013 8.8602 1124.6118344
261.5 1.02161 8.8698 1122.1253238
261.9 1.02310 8.8794 1119.6396343
262.3 1.02459 8.8890 1117.1547650
262.7 1.02609 8.8987 1114.6707152
263.1 1.02758 8.9084 1112.1874839
263.4 1.02909 8.9181 1109.7050705
263.8 1.03059 8.9278 1107.2234740
264.2 1.03210 8.9376 1104.7426937
264.6 1.03361 8.9473 1102.2627288
265.0 1.03512 8.9571 1099.7835784
265.4 1.03664 8.9669 1097.3052419
265.8 1.03816 8.9767 1094.8277182
266.2 1.03968 8.9866 1092.3510068
266.5 1.04121 8.9964 1089.8751067
266.9 1.04274 9.0063 1087.4000172
267.3 1.04427 9.0162 1084.9257375
267.7 1.04581 9.0261 1082.4522668
268.1 1.04735 9.0360 1079.9796043
268.5 1.04889 9.0460 1077.5077491
268.9 1.05044 9.0559 1075.0367006
269.3 1.05199 9.0659 1072.5664579
269.7 1.05354 9.0759 1070.0970202
270.1 1.05510 9.0860 1067.6283868
270.5 1.05666 9.0960 1065.1605568
270.9 1.05822 9.1061 1062.6935295
271.3 1.05979 9.1162 1060.2273041
271.7 1.06136 9.1263 1057.7618799
272.1 1.06293 9.1364 1055.2972559
272.5 1.06451 9.1466 1052.8334315
272.9 1.06609 9.1568 1050.3704059
273.3 1.06767 9.1669 1047.9081783
273.7 1.06926 9.1772 1045.4467479
274.1 1.07085 9.1874 1042.9861139
274.5 1.07244 9.1976 1040.5262757
275.0 1.07404 9.2079 1038.0672323
275.4 1.07564 9.2182 1035.6089831
275.8 1.07725 9.2285 1033.1515272
276.2 1.07885 9.2389 1030.6948639
276.6 1.08047 9.2492 1028.2389925
277.0 1.08208 9.2596 1025.7839122
277.4 1.08370 9.2700 1023.3296221
277.8 1.08532 9.2804 1020.8761216
278.3 1.08695 9.2909 1018.4234099
278.7 1.08858 9.3014 1015.9714862
279.1 1.09021 9.3119 1013.5203497
279.5 1.09185 9.3224 1011.0699998
279.9 1.09349 9.3329 1008.6204356
280.4 1.09514 9.3435 1006.1716564
280.8 1.09679 9.3540 1003.7236614
281.2 1.09844 9.3646 1001.2764499
281.6 1.10010 9.3753 998.8300211
282.0 1.10176 9.3859 996.3843744
282.5 1.10342 9.3966 993.9395088
282.9 1.10509 9.4073 991.4954238
283.3 1.10676 9.4180 989.0521184
283.8 1.10843 9.4287 986.6095921
284.2 1.11011 9.4395 984.1678440
284.6 1.11180 9.4503 981.7268735
285.1 1.11349 9.4611 979.2866796
285.5 1.11518 9.4719 976.8472618
285.9 1.11687 9.4828 974.4086193
286.4 1.11857 9.4936 971.9707513
286.8 1.12027 9.5046 969.5336572
287.2 1.12198 9.5155 967.0973360
287.7 1.12369 9.5264 964.6617873
288.1 1.12541 9.5374 962.2270101
288.5 1.12713 9.5484 959.7930038
289.0 1.12885 9.5594 957.3597676
289.4 1.13058 9.5705 954.9273008
289.9 1.13231 9.5815 952.4956027
290.3 1.13405 9.5926 950.0646726
290.8 1.13579 9.6038 947.6345096
291.2 1.13753 9.6149 945.2051132
291.7 1.13928 9.6261 942.7764825
292.1 1.14103 9.6373 940.3486168
292.6 1.14279 9.6485 937.9215155
293.0 1.14455 9.6598 935.4951778
293.5 1.14632 9.6710 933.0696030
293.9 1.14809 9.6823 930.6447903
294.4 1.14986 9.6937 928.2207391
294.8 1.15164 9.7050 925.7974485
295.3 1.15343 9.7164 923.3749180
295.7 1.15521 9.7278 920.9531468
296.2 1.15701 9.7392 918.5321342
296.7 1.15880 9.7507 916.1118795
297.1 1.16060 9.7622 913.6923819
297.6 1.16241 9.7737 911.2736407
298.0 1.16422 9.7852 908.8556553
298.5 1.16603 9.7968 906.4384249
299.0 1.16785 9.8084 904.0219489
299.4 1.16968 9.8200 901.6062264
299.9 1.17151 9.8317 899.1912569
300.4 1.17334 9.8433 896.7770396
300.8 1.17518 9.8550 894.3635738
301.3 1.17702 9.8668 891.9508588
301.8 1.17887 9.8785 889.5388939
302.3 1.18072 9.8903 887.1276784
302.7 1.18257 9.9021 884.7172116
303.2 1.18444 9.9140 882.3074928
303.7 1.18630 9.9259 879.8985214
304.2 1.18817 9.9378 877.4902966
304.7 1.19005 9.9497 875.0828176
305.1 1.19193 9.9616 872.6760840
305.6 1.19382 9.9736 870.2700948
306.1 1.19571 9.9857 867.8648496
306.6 1.19760 9.9977 865.4603474
307.1 1.19950 10.0098 863.0565878
307.6 1.20141 10.0219 860.6535700
308.1 1.20332 10.0340 858.2512932
308.5 1.20524 10.0462 855.8497569
309.0 1.20716 10.0584 853.4489603
309.5 1.20908 10.0706 851.0489027
310.0 1.21102 10.0829 848.6495835
310.5 1.21295 10.0952 846.2510020
311.0 1.21489 10.1075 843.8531575
311.5 1.21684 10.1199 841.4560493
312.0 1.21879 10.1323 839.0596768
312.5 1.22075 10.1447 836.6640392
313.0 1.22271 10.1571 834.2691359
313.5 1.22468 10.1696 831.8749663
314.0 1.22666 10.1821 829.4815296
314.5 1.22863 10.1947 827.0888252
315.0 1.23062 10.2072 824.6968524
315.5 1.23261 10.2198 822.3056105
316.1 1.23460 10.2325 819.9150988
316.6 1.23660 10.2452 817.5253168
317.1 1.23861 10.2579 815.1362637
317.6 1.24062 10.2706 812.7479388
318.1 1.24264 10.2834 810.3603416
318.6 1.24466 10.2962 807.9734712
319.2 1.24669 10.3091 805.5873272
319.7 1.24873 10.3219 803.2019087
320.2 1.25077 10.3348 800.8172152
320.7 1.25282 10.3478 798.4332460
321.2 1.25487 10.3608 796.0500003
321.8 1.25693 10.3738 793.6674777
322.3 1.25899 10.3868 791.2856773
322.8 1.26106 10.3999 788.9045986
323.4 1.26314 10.4131 786.5242409
323.9 1.26522 10.4262 784.1446035
324.4 1.26731 10.4394 781.7656858
325.0 1.26940 10.4526 779.3874872
325.5 1.27150 10.4659 777.0100069
326.0 1.27361 10.4792 774.6332444
326.6 1.27572 10.4926 772.2571989
327.1 1.27784 10.5059 769.8818699
327.7 1.27996 10.5194 767.5072566
328.2 1.28209 10.5328 765.1333585
328.8 1.28423 10.5463 762.7601749
329.3 1.28637 10.5598 760.3877051
329.9 1.28852 10.5734 758.0159485
330.4 1.29068 10.5870 755.6449045
331.0 1.29284 10.6006 753.2745724
331.5 1.29501 10.6143 750.9049516
332.1 1.29719 10.6281 748.5360414
332.6 1.29937 10.6418 746.1678413
333.2 1.30156 10.6556 743.8003504
333.8 1.30376 10.6695 741.4335684
334.3 1.30596 10.6833 739.0674943
334.9 1.30817 10.6973 736.7021278
335.5 1.31038 10.7112 734.3374681
336.0 1.31261 10.7252 731.9735145
336.6 1.31484 10.7393 729.6102665
337.2 1.31707 10.7534 727.2477234
337.7 1.31932 10.7675 724.8858846
338.3 1.32157 10.7817 722.5247495
338.9 1.32383 10.7959 720.1643174
339.5 1.32609 10.8101 717.8045877
340.1 1.32836 10.8244 715.4455598
340.6 1.33064 10.8388 713.0872331
341.2 1.33293 10.8531 710.7296068
341.8 1.33522 10.8676 708.3726805
342.4 1.33752 10.8820 706.0164535
343.0 1.33983 10.8965 703.6609251
343.6 1.34215 10.9111 701.3060947
344.2 1.34447 10.9257 698.9519618
344.8 1.34680 10.9404 696.5985257
345.4 1.34914 10.9550 694.2457857
346.0 1.35148 10.9698 691.8937413
346.6 1.35384 10.9846 689.5423919
347.2 1.35620 10.9994 687.1917368
347.8 1.35857 11.0143 684.8417754
348.4 1.36094 11.0292 682.4925071
349.0 1.36333 11.0442 680.1439313
349.6 1.36572 11.0592 677.7960473
350.2 1.36812 11.0743 675.4488547
350.9 1.37053 11.0894 673.1023527
351.5 1.37295 11.1045 670.7565407
352.1 1.37537 11.1197 668.4114182
352.7 1.37780 11.1350 666.0669845
353.3 1.38025 11.1503 663.7232390
354.0 1.38270 11.1657 661.3801812
354.6 1.38515 11.1811 659.0378103
355.2 1.38762 11.1965 656.6961259
355.9 1.39009 11.2120 654.3551273
356.5 1.39258 11.2276 652.0148138
357.1 1.39507 11.2432 649.6751850
357.8 1.39757 11.2589 647.3362402
358.4 1.40008 11.2746 644.9979788
359.1 1.40260 11.2904 642.6604002
359.7 1.40512 11.3062 640.3235038
360.4 1.40766 11.3221 637.9872890
361.0 1.41020 11.3380 635.6517552
361.7 1.41276 11.3540 633.3169018
362.3 1.41532 11.3700 630.9827283
363.0 1.41789 11.3861 628.6492340
363.6 1.42047 11.4022 626.3164183
364.3 1.42306 11.4184 623.9842807
365.0 1.42566 11.4347 621.6528205
365.6 1.42827 11.4510 619.3220372
366.3 1.43089 11.4674 616.9919302
367.0 1.43352 11.4838 614.6624988
367.7 1.43615 11.5003 612.3337426
368.3 1.43880 11.5168 610.0056608
369.0 1.44146 11.5334 607.6782530
369.7 1.44412 11.5501 605.3515186
370.4 1.44680 11.5668 603.0254569
371.1 1.44949 11.5836 600.7000673
371.8 1.45218 11.6004 598.3753494
372.5 1.45489 11.6173 596.0513025
373.1 1.45761 11.6343 593.7279260
373.8 1.46033 11.6513 591.4052193
374.5 1.46307 11.6684 589.0831819
375.2 1.46582 11.6856 586.7618133
376.0 1.46858 11.7028 584.4411127
376.7 1.47135 11.7200 582.1210797
377.4 1.47413 11.7374 579.8017136
378.1 1.47692 11.7548 577.4830139
378.8 1.47972 11.7723 575.1649801
379.5 1.48253 11.7898 572.8476115
380.3 1.48535 11.8074 570.5309075
381.0 1.48819 11.8251 568.2148677
381.7 1.49103 11.8428 565.8994913
382.4 1.49389 11.8606 563.5847780
383.2 1.49676 11.8785 561.2707270
383.9 1.49964 11.8964 558.9573378
384.6 1.50253 11.9144 556.6446099
385.4 1.50543 11.9325 554.3325427
386.1 1.50835 11.9506 552.0211356
386.9 1.51127 11.9688 549.7103880
387.6 1.51421 11.9871 547.4002995
388.4 1.51716 12.0055 545.0908693
389.2 1.52013 12.0239 542.7820971
389.9 1.52310 12.0424 540.4739821
390.7 1.52609 12.0610 538.1665239
391.4 1.52909 12.0797 535.8597218
392.2 1.53210 12.0984 533.5535754
393.0 1.53512 12.1172 531.2480840
393.8 1.53816 12.1361 528.9432472
394.5 1.54121 12.1550 526.6390643
395.3 1.54427 12.1741 524.3355347
396.1 1.54735 12.1932 522.0326581
396.9 1.55044 12.2124 519.7304337
397.7 1.55354 12.2317 517.4288610
398.5 1.55666 12.2510 515.1279395
399.3 1.55979 12.2705 512.8276686
400.1 1.56293 12.2900 510.5280478
400.9 1.56609 12.3096 508.2290765
401.7 1.56926 12.3293 505.9307541
402.5 1.57244 12.3490 503.6330802
403.4 1.57564 12.3689 501.3360542
404.2 1.57885 12.3888 499.0396755
405.0 1.58208 12.4089 496.7439435
405.8 1.58532 12.4290 494.4488578
406.7 1.58858 12.4492 492.1544178
407.5 1.59185 12.4695 489.8606229
408.4 1.59514 12.4898 487.5674726
409.2 1.59844 12.5103 485.2749664
410.0 1.60176 12.5309 482.9831037
410.9 1.60509 12.5515 480.6918839
411.8 1.60843 12.5723 478.4013066
412.6 1.61180 12.5931 476.1113712
413.5 1.61518 12.6140 473.8220771
414.4 1.61857 12.6351 471.5334238
415.2 1.62198 12.6562 469.2454108
416.1 1.62541 12.6774 466.9580375
417.0 1.62885 12.6987 464.6713034
417.9 1.63231 12.7201 462.3852080
418.8 1.63579 12.7417 460.0997507
419.7 1.63928 12.7633 457.8149311
420.6 1.64279 12.7850 455.5307484
421.5 1.64632 12.8068 453.2472023
422.4 1.64986 12.8288 450.9642922
423.3 1.65343 12.8508 448.6820176
424.2 1.65701 12.8729 446.4003779
425.1 1.66060 12.8952 444.1193726
426.0 1.66422 12.9175 441.8390012
427.0 1.66785 12.9400 439.5592631
427.9 1.67151 12.9626 437.2801579
428.8 1.67518 12.9853 435.0016849
429.8 1.67887 13.0081 432.7238437
430.7 1.68257 13.0310 430.4466338
431.7 1.68630 13.0540 428.1700546
432.7 1.69005 13.0772 425.8941055
433.6 1.69382 13.1004 423.6187862
434.6 1.69760 13.1238 421.3440960
435.6 1.70141 13.1473 419.0700344
436.5 1.70524 13.1709 416.7966009
437.5 1.70908 13.1947 414.5237950
438.5 1.71295 13.2186 412.2516162
439.5 1.71684 13.2426 409.9800640
440.5 1.72075 13.2667 407.7091377
441.5 1.72468 13.2909 405.4388370
442.5 1.72863 13.3153 403.1691613
443.5 1.73261 13.3398 400.9001100
444.6 1.73660 13.3645 398.6316827
445.6 1.74062 13.3892 396.3638789
446.6 1.74466 13.4142 394.0966980
447.7 1.74873 13.4392 391.8301396
448.7 1.75282 13.4644 389.5642030
449.8 1.75693 13.4897 387.2988878
450.8 1.76106 13.5152 385.0341936
451.9 1.76522 13.5408 382.7701197
453.0 1.76940 13.5666 380.5066657
454.0 1.77361 13.5925 378.2438310
455.1 1.77784 13.6185 375.9816152
456.2 1.78209 13.6447 373.7200178
457.3 1.78637 13.6711 371.4590381
458.4 1.79068 13.6976 369.1986759
459.5 1.79501 13.7242 366.9389304
460.6 1.79937 13.7511 364.6798013
461.8 1.80376 13.7780 362.4212879
462.9 1.80817 13.8052 360.1633899
464.0 1.81261 13.8325 357.9061067
465.2 1.81707 13.8600 355.6494379
466.3 1.82157 13.8876 353.3933828
467.5 1.82609 13.9154 351.1379410
468.6 1.83064 13.9434 348.8831121
469.8 1.83522 13.9715 346.6288954
471.0 1.83983 13.9999 344.3752906
472.2 1.84447 14.0284 342.1222971
473.4 1.84914 14.0571 339.8699144
474.6 1.85384 14.0859 337.6181420
475.8 1.85857 14.1150 335.3669794
477.0 1.86333 14.1442 333.1164262
478.2 1.86812 14.1737 330.8664818
479.5 1.87295 14.2033 328.6171457
480.7 1.87780 14.2331 326.3684175
482.0 1.88270 14.2631 324.1202966
483.2 1.88762 14.2933 321.8727826
484.5 1.89258 14.3238 319.6258750
485.8 1.89757 14.3544 317.3795732
487.1 1.90260 14.3852 315.1338769
488.4 1.90766 14.4163 312.8887854
489.7 1.91276 14.4475 310.6442984
491.0 1.91789 14.4790 308.4004153
492.3 1.92306 14.5107 306.1571356
493.6 1.92827 14.5427 303.9144589
495.0 1.93352 14.5748 301.6723846
496.3 1.93880 14.6072 299.4309123
497.7 1.94412 14.6398 297.1900415
499.1 1.94949 14.6727 294.9497717
500.5 1.95489 14.7058 292.7101025
501.8 1.96033 14.7392 290.4710333
503.2 1.96582 14.7727 288.2325636
504.7 1.97135 14.8066 285.9946931
506.1 1.97692 14.8407 283.7574211
507.5 1.98253 14.8751 281.5207473
509.0 1.98819 14.9097 279.2846711
510.4 1.99389 14.9446 277.0491921
511.9 1.99964 14.9798 274.8143097
513.4 2.00543 15.0152 272.5800236
514.9 2.01127 15.0510 270.3463332
516.4 2.01716 15.0870 268.1132380
517.9 2.02310 15.1233 265.8807376
519.4 2.02909 15.1599 263.6488315
521.0 2.03512 15.1968 261.4175193
522.5 2.04121 15.2341 259.1868004
524.1 2.04735 15.2716 256.9566744
525.7 2.05354 15.3094 254.7271408
527.3 2.05979 15.3476 252.4981991
528.9 2.06609 15.3861 250.2698489
530.5 2.07244 15.4249 248.0420897
532.2 2.07885 15.4641 245.8149211
533.8 2.08532 15.5036 243.5883425
535.5 2.09185 15.5435 241.3623534
537.2 2.09844 15.5837 239.1369535
538.9 2.10509 15.6243 236.9121423
540.6 2.11180 15.6653 234.6879192
542.4 2.11857 15.7066 232.4642838
544.1 2.12541 15.7483 230.2412357
545.9 2.13231 15.7905 228.0187744
547.7 2.13928 15.8330 225.7968994
549.5 2.14632 15.8759 223.5756103
551.3 2.15343 15.9193 221.3549066
553.1 2.16060 15.9631 219.1347878
555.0 2.16785 16.0073 216.9152535
556.8 2.17518 16.0519 214.6963032
558.7 2.18257 16.0970 212.4779364
560.7 2.19005 16.1426 210.2601527
562.6 2.19760 16.1886 208.0429517
564.5 2.20524 16.2352 205.8263328
566.5 2.21295 16.2822 203.6102957
568.5 2.22075 16.3297 201.3948398
570.5 2.22863 16.3777 199.1799647
572.6 2.23660 16.4263 196.9656699
574.6 2.24466 16.4754 194.7519551
576.7 2.25282 16.5250 192.5388196
578.8 2.26106 16.5752 190.3262632
581.0 2.26940 16.6260 188.1142852
583.1 2.27784 16.6773 185.9028853
585.3 2.28637 16.7293 183.6920631
587.5 2.29501 16.7818 181.4818180
589.8 2.30376 16.8351 179.2721496
592.0 2.31261 16.8889 177.0630575
594.3 2.32157 16.9434 174.8545412
596.6 2.33064 16.9986 172.6466002
599.0 2.33983 17.0545 170.4392341
601.4 2.34914 17.1111 168.2324426
603.8 2.35857 17.1684 166.0262250
606.2 2.36812 17.2265 163.8205810
608.7 2.37780 17.2853 161.6155101
611.2 2.38762 17.3450 159.4110119
613.8 2.39757 17.4055 157.2070859
616.4 2.40766 17.4668 155.0037317
619.0 2.41789 17.5289 152.8009488
621.6 2.42827 17.5920 150.5987368
624.3 2.43880 17.6559 148.3970953
627.1 2.44949 17.7208 146.1960237
629.8 2.46033 17.7867 143.9955217
632.7 2.47135 17.8536 141.7955889
635.5 2.48253 17.9214 139.5962247
638.4 2.49389 17.9904 137.3974288
641.4 2.50543 18.0604 135.1992006
644.4 2.51716 18.1316 133.0015399
647.4 2.52909 18.2040 130.8044460
650.5 2.54121 18.2775 128.6079186
653.7 2.55354 18.3523 126.4119573
656.9 2.56609 18.4284 124.2165615
660.2 2.57885 18.5058 122.0217310
663.5 2.59185 18.5846 119.8274651
666.9 2.60509 18.6649 117.6337636
670.4 2.61857 18.7466 115.4406259
673.9 2.63231 18.8299 113.2480517
677.5 2.64632 18.9148 111.0560404
681.1 2.66060 19.0013 108.8645917
684.8 2.67518 19.0896 106.6737051
688.7 2.69005 19.1797 104.4833802
692.5 2.70524 19.2717 102.2936166
696.5 2.72075 19.3656 100.1044138
700.6 2.73660 19.4617 97.9157715
704.7 2.75282 19.5598 95.7276890
709.0 2.76940 19.6602 93.5401662
713.3 2.78637 19.7629 91.3532024
717.8 2.80376 19.8681 89.1667973
722.3 2.82157 19.9759 86.9809505
727.0 2.83983 20.0864 84.7956615
731.8 2.85857 20.1998 82.6109299
736.7 2.87780 20.3162 80.4267553
741.8 2.89757 20.4357 78.2431372
747.0 2.91789 20.5586 76.0600752
752.3 2.93880 20.6851 73.8775690
757.8 2.96033 20.8153 71.6956180
763.5 2.98253 20.9494 69.5142219
769.4 3.00543 21.0879 67.3333802
775.4 3.02909 21.2308 65.1530925
781.7 3.05354 21.3786 62.9733583
788.2 3.07885 21.5316 60.7941774
794.9 3.10509 21.6901 58.6155492
801.9 3.13231 21.8545 56.4374733
809.1 3.16060 22.0254 54.2599493
816.7 3.19005 22.2032 52.0829768
824.5 3.22075 22.3886 49.9065554
832.7 3.25282 22.5822 47.7306846
841.3 3.28637 22.7848 45.5553640
850.3 3.32157 22.9972 43.3805932
859.8 3.35857 23.2205 41.2063718
869.8 3.39757 23.4559 39.0326994
880.3 3.43880 23.7047 36.8595756
891.5 3.48253 23.9685 34.6869999
903.4 3.52909 24.2493 32.5149720
916.2 3.57885 24.5495 30.3434913
929.9 3.63231 24.8719 28.1725576
944.7 3.69005 25.2201 26.0021703
960.7 3.75282 25.5985 23.8323292
978.3 3.82157 26.0130 21.6630337
997.8 3.89757 26.4711 19.4942834
1019.5 3.98253 26.9832 17.3260780
1044.2 4.07885 27.5636 15.1584170
1072.7 4.19005 28.2337 12.9913001
1106.3 4.32157 29.0260 10.8247268
1147.5 4.48253 29.9957 8.6586966
1200.7 4.69005 31.2456 6.4932093
1275.5 4.98253 33.0070 4.3282643
1403.5 5.48253 36.0179 2.1638614


==> figures/data/gaussian256/pf_per_dim.txt <==
dim snr
1 4.52
2 4.52
3 4.52
4 4.52
5 4.52
6 4.52
7 4.52
8 4.52
9 4.52
10 4.52
11 4.52
12 4.52
13 4.52
14 4.52
15 4.52
16 4.52
17 4.52
18 4.52
19 4.52
20 4.52
21 4.52
22 4.52
23 4.52
24 4.52
25 4.52
26 4.52
27 4.52
28 4.52
29 4.52
30 4.52
31 4.52
32 4.52
33 4.52
34 4.52
35 4.52
36 4.52
37 4.52
38 4.52
39 4.52
40 4.52
41 4.52
42 4.52
43 4.52
44 4.52
45 4.52
46 4.52
47 4.52
48 4.52
49 4.52
50 4.52
51 4.52
52 4.52
53 4.52
54 4.52
55 4.52
56 4.52
57 4.52
58 4.52
59 4.52
60 4.52
61 4.52
62 4.52
63 4.52
64 4.52
65 4.52
66 4.52
67 4.52
68 4.52
69 4.52
70 4.52
71 4.52
72 4.52
73 4.52
74 4.52
75 4.52
76 4.52
77 4.52
78 4.52
79 4.52
80 4.52
81 4.52
82 4.52
83 4.52
84 4.52
85 4.52
86 4.52
87 4.52
88 4.52
89 4.52
90 4.52
91 4.52
92 4.52
93 4.52
94 4.52
95 4.52
96 4.52
97 4.52
98 4.52
99 4.52
100 4.52
101 4.52
102 4.52
103 4.52
104 4.52
105 4.52
106 4.52
107 4.52
108 4.52
109 4.52
110 4.52
111 4.52
112 4.52
113 4.52
114 4.52
115 4.52
116 4.52
117 4.52
118 4.52
119 4.52
120 4.52
121 4.52
122 4.52
123 4.52
124 4.52
125 4.52
126 4.52
127 4.52
128 4.52
129 4.52
130 4.52
131 4.52
132 4.52
133 4.52
134 4.52
135 4.52
136 4.52
137 4.52
138 4.52
139 4.52
140 4.52
141 4.52
142 4.52
143 4.52
144 4.52
145 4.52
146 4.52
147 4.52
148 4.52
149 4.52
150 4.52
151 4.52
152 4.52
153 4.52
154 4.52
155 4.52
156 4.52
157 4.52
158 4.52
159 4.52
160 4.52
161 4.52
162 4.52
163 4.52
164 4.52
165 4.52
166 4.52
167 4.52
168 4.52
169 4.52
170 4.52
171 4.52
172 4.52
173 4.52
174 4.52
175 4.52
176 4.52
177 4.52
178 4.52
179 4.52
180 4.52
181 4.52
182 4.52
183 4.52
184 4.52
185 4.52
186 4.52
187 4.52
188 4.52
189 4.52
190 4.52
191 4.52
192 4.52
193 4.52
194 4.52
195 4.52
196 4.52
197 4.52
198 4.52
199 4.52
200 4.52
201 4.52
202 4.52
203 4.52
204 4.52
205 4.52
206 4.52
207 4.52
208 4.52
209 4.52
210 4.52
211 4.52
212 4.52
213 4.52
214 4.52
215 4.52
216 4.52
217 4.52
218 4.52
219 4.52
220 4.52
221 4.52
222 4.52
223 4.52
224 4.52
225 4.52
226 4.52
227 4.52
228 4.52
229 4.52
230 4.52
231 4.52
232 4.52
233 4.52
234 4.52
235 4.52
236 4.52
237 4.52
238 4.52
239 4.52
240 4.52
241 4.52
242 4.52
243 4.52
244 4.52
245 4.52
246 4.52
247 4.52
248 4.52
249 4.52
250 4.52
251 4.52
252 4.52
253 4.52
254 4.52
255 4.52
256 4.52

